Multivariate Rational Approximation via Low-Rank Tensors and the p-AAA Algorithm

Approximations based on rational functions are widely used in various applications across computational science and engineering. For univariate functions, the adaptive Antoulas-Anderson algorithm (AAA), which uses the barycentric form of a rational approximant, has established itself as a powerful tool for efficiently computing such approximations. The p-AAA algorithm, an extension of the AAA algorithm specifically designed to address multivariate approximation problems, has been recently introduced. A common challenge in multivariate approximation methods is that multivariate problems with a large number of variables often pose significant memory and computational demands. To tackle this hurdle in the setting of p-AAA, we first introduce barycentric forms that are represented in the terms of separable functions. This then leads to the low-rank p-AAA algorithm which leverages low-rank tensor decompositions in the setting of barycentric rational approximations. We discuss various theoretical and practical aspects of the proposed computational framework and showcase its effectiveness on four numerical examples. We focus specifically on applications in parametric reduced-order modeling for which higher-dimensional data sets can be tackled effectively with our novel procedure.

==> figure_data/msd_validation_data.dat <==
0.1 0.4 0.415806087555025
0.132203389830508 0.4 0.459506566979005
0.164406779661017 0.4 0.492283576045377
0.196610169491525 0.4 0.517518123556127
0.228813559322034 0.4 0.536157976882994
0.261016949152542 0.4 0.549748556944469
0.293220338983051 0.4 0.55960714934641
0.325423728813559 0.4 0.566030321453654
0.357627118644068 0.4 0.569545566507166
0.389830508474576 0.4 0.570504525818997
0.422033898305085 0.4 0.568841742876773
0.454237288135593 0.4 0.564533574308976
0.486440677966102 0.4 0.55729211428954
0.51864406779661 0.4 0.546680703658922
0.550847457627119 0.4 0.532193128247325
0.583050847457627 0.4 0.513478990834549
0.615254237288136 0.4 0.490833100402188
0.647457627118644 0.4 0.465551352897612
0.679661016949152 0.4 0.439563667806097
0.711864406779661 0.4 0.414531989252793
0.744067796610169 0.4 0.391365057204729
0.776271186440678 0.4 0.370340818003367
0.808474576271186 0.4 0.351397777703574
0.840677966101695 0.4 0.334340516815211
0.872881355932203 0.4 0.31894244721098
0.905084745762712 0.4 0.304988134757842
0.93728813559322 0.4 0.292287255541802
0.969491525423729 0.4 0.28067673212828
1.00169491525424 0.4 0.270018500366189
1.03389830508475 0.4 0.260196031322103
1.06610169491525 0.4 0.251110831317926
1.09830508474576 0.4 0.242679340547139
1.13050847457627 0.4 0.234830325421781
1.16271186440678 0.4 0.227502737210664
1.19491525423729 0.4 0.220643971151177
1.2271186440678 0.4 0.214208455345913
1.25932203389831 0.4 0.208156505938611
1.29152542372881 0.4 0.202453395452924
1.32372881355932 0.4 0.197068591333644
1.35593220338983 0.4 0.191975130504338
1.38813559322034 0.4 0.187149102933146
1.42033898305085 0.4 0.182569222914396
1.45254237288136 0.4 0.178216471265079
1.48474576271186 0.4 0.174073795143368
1.51694915254237 0.4 0.170125854931977
1.54915254237288 0.4 0.166358809764431
1.58135593220339 0.4 0.162760134943242
1.6135593220339 0.4 0.15931846581134
1.64576271186441 0.4 0.156023463673127
1.67796610169492 0.4 0.152865700181626
1.71016949152542 0.4 0.149836557261083
1.74237288135593 0.4 0.146928140156719
1.77457627118644 0.4 0.144133201623241
1.80677966101695 0.4 0.141445075602942
1.83898305084746 0.4 0.138857619019522
1.87118644067797 0.4 0.136365160538281
1.90338983050847 0.4 0.13396245532722
1.93559322033898 0.4 0.131644645004844
1.96779661016949 0.4 0.129407222085468
2 0.4 0.127245998336493
0.1 0.427586206896552 0.403967677558709
0.132203389830508 0.427586206896552 0.447360785898365
0.164406779661017 0.427586206896552 0.47954242272693
0.196610169491525 0.427586206896552 0.504107419988727
0.228813559322034 0.427586206896552 0.522216676367887
0.261016949152542 0.427586206896552 0.535590323103755
0.293220338983051 0.427586206896552 0.545781635183181
0.325423728813559 0.427586206896552 0.552870051954828
0.357627118644068 0.427586206896552 0.556966119700129
0.389830508474576 0.427586206896552 0.558492300499901
0.422033898305085 0.427586206896552 0.557678896694213
0.454237288135593 0.427586206896552 0.554752855811275
0.486440677966102 0.427586206896552 0.549423642299686
0.51864406779661 0.427586206896552 0.541119248564627
0.550847457627119 0.427586206896552 0.529431476431926
0.583050847457627 0.427586206896552 0.51398229434214
0.615254237288136 0.427586206896552 0.494537733085285
0.647457627118644 0.427586206896552 0.471621208832343
0.679661016949152 0.427586206896552 0.446752205470727
0.711864406779661 0.427586206896552 0.421789637191743
0.744067796610169 0.427586206896552 0.398109579741868
0.776271186440678 0.427586206896552 0.37636059539526
0.808474576271186 0.427586206896552 0.356677217099051
0.840677966101695 0.427586206896552 0.338943778644024
0.872881355932203 0.427586206896552 0.322956309959492
0.905084745762712 0.427586206896552 0.308498211852366
0.93728813559322 0.427586206896552 0.295369693437151
0.969491525423729 0.427586206896552 0.283396401307276
1.00169491525424 0.427586206896552 0.272429653934597
1.03389830508475 0.427586206896552 0.262343733393271
1.06610169491525 0.427586206896552 0.253032478976443
1.09830508474576 0.427586206896552 0.244406036724779
1.13050847457627 0.427586206896552 0.2363880380278
1.16271186440678 0.427586206896552 0.228913248696504
1.19491525423729 0.427586206896552 0.221925645713531
1.2271186440678 0.427586206896552 0.215376855436662
1.25932203389831 0.427586206896552 0.209224887286183
1.29152542372881 0.427586206896552 0.203433105270357
1.32372881355932 0.427586206896552 0.197969389730556
1.35593220338983 0.427586206896552 0.192805451017168
1.38813559322034 0.427586206896552 0.187916264704338
1.42033898305085 0.427586206896552 0.183279604349426
1.45254237288136 0.427586206896552 0.178875652874255
1.48474576271186 0.427586206896552 0.174686677622024
1.51694915254237 0.427586206896552 0.170696757248552
1.54915254237288 0.427586206896552 0.166891551028596
1.58135593220339 0.427586206896552 0.163258103050371
1.6135593220339 0.427586206896552 0.159784675254223
1.64576271186441 0.427586206896552 0.156460604437724
1.67796610169492 0.427586206896552 0.153276179270857
1.71016949152542 0.427586206896552 0.1502225340962
1.74237288135593 0.427586206896552 0.14729155687218
1.77457627118644 0.427586206896552 0.14447580908483
1.80677966101695 0.427586206896552 0.141768455829759
1.83898305084746 0.427586206896552 0.139163204570588
1.87118644067797 0.427586206896552 0.136654251327612
1.90338983050847 0.427586206896552 0.134236233252628
1.93559322033898 0.427586206896552 0.13190418671167
1.96779661016949 0.427586206896552 0.129653510134074
2 0.427586206896552 0.12747993099926
0.1 0.455172413793103 0.39288300846894
0.132203389830508 0.455172413793103 0.436097668692903
0.164406779661017 0.455172413793103 0.467903035501422
0.196610169491525 0.455172413793103 0.491932264488953
0.228813559322034 0.455172413793103 0.509470862434193
0.261016949152542 0.455172413793103 0.522405467132665
0.293220338983051 0.455172413793103 0.532671460463189
0.325423728813559 0.455172413793103 0.540372352433264
0.357627118644068 0.455172413793103 0.545149839768313
0.389830508474576 0.455172413793103 0.547201913073011
0.422033898305085 0.455172413793103 0.546898801860544
0.454237288135593 0.455172413793103 0.544851506103427
0.486440677966102 0.455172413793103 0.541050026478581
0.51864406779661 0.455172413793103 0.53471176239557
0.550847457627119 0.455172413793103 0.525282262902297
0.583050847457627 0.455172413793103 0.512554949977953
0.615254237288136 0.455172413793103 0.496201105360496
0.647457627118644 0.455172413793103 0.476075384573345
0.679661016949152 0.455172413793103 0.45302127135292
0.711864406779661 0.455172413793103 0.428720903619965
0.744067796610169 0.455172413793103 0.404866744965155
0.776271186440678 0.455172413793103 0.382535556972672
0.808474576271186 0.455172413793103 0.362150368085854
0.840677966101695 0.455172413793103 0.343734676270632
0.872881355932203 0.455172413793103 0.327136225871585
0.905084745762712 0.455172413793103 0.312149709644589
0.93728813559322 0.455172413793103 0.298570612473822
0.969491525423729 0.455172413793103 0.286214750864787
1.00169491525424 0.455172413793103 0.274922955824208
1.03389830508475 0.455172413793103 0.264559981883228
1.06610169491525 0.455172413793103 0.255011542856065
1.09830508474576 0.455172413793103 0.246181046636067
1.13050847457627 0.455172413793103 0.237986604411232
1.16271186440678 0.455172413793103 0.230358478121855
1.19491525423729 0.455172413793103 0.223236969274109
1.2271186440678 0.455172413793103 0.216570696914668
1.25932203389831 0.455172413793103 0.210315200134692
1.29152542372881 0.455172413793103 0.204431804263982
1.32372881355932 0.455172413793103 0.198886698790757
1.35593220338983 0.455172413793103 0.193650184531609
1.38813559322034 0.455172413793103 0.188696056065456
1.42033898305085 0.455172413793103 0.184001092508326
1.45254237288136 0.455172413793103 0.179544635380611
1.48474576271186 0.455172413793103 0.175308236798917
1.51694915254237 0.455172413793103 0.171275364732773
1.54915254237288 0.455172413793103 0.167431154804878
1.58135593220339 0.455172413793103 0.16376220025116
1.6135593220339 0.455172413793103 0.160256373329072
1.64576271186441 0.455172413793103 0.156902672774626
1.67796610169492 0.455172413793103 0.15369109294244
1.71016949152542 0.455172413793103 0.150612511081188
1.74237288135593 0.455172413793103 0.147658589847258
1.77457627118644 0.455172413793103 0.144821692679092
1.80677966101695 0.455172413793103 0.142094810071879
1.83898305084746 0.455172413793103 0.139471495128803
1.87118644067797 0.455172413793103 0.136945807037837
1.90338983050847 0.455172413793103 0.134512261345176
1.93559322033898 0.455172413793103 0.132165786078149
1.96779661016949 0.455172413793103 0.129901682919693
2 0.455172413793103 0.127715592759695
0.1 0.482758620689655 0.382454078155374
0.132203389830508 0.482758620689655 0.425560444044503
0.164406779661017 0.482758620689655 0.457174029527547
0.196610169491525 0.482758620689655 0.480828708010964
0.228813559322034 0.482758620689655 0.497835107949883
0.261016949152542 0.482758620689655 0.510182391306002
0.293220338983051 0.482758620689655 0.520248401847016
0.325423728813559 0.482758620689655 0.528406549698056
0.357627118644068 0.482758620689655 0.533936106081106
0.389830508474576 0.482758620689655 0.536614803130981
0.422033898305085 0.482758620689655 0.536692066153975
0.454237288135593 0.482758620689655 0.53508423955568
0.486440677966102 0.482758620689655 0.532348110799976
0.51864406779661 0.482758620689655 0.527715766628752
0.550847457627119 0.482758620689655 0.520233360044915
0.583050847457627 0.482758620689655 0.509677824617524
0.615254237288136 0.482758620689655 0.496008754184725
0.647457627118644 0.482758620689655 0.478767426617503
0.679661016949152 0.482758620689655 0.45804332518652
0.711864406779661 0.482758620689655 0.435035232557986
0.744067796610169 0.482758620689655 0.411466730706853
0.776271186440678 0.482758620689655 0.388788490692928
0.808474576271186 0.482758620689655 0.367789188693627
0.840677966101695 0.482758620689655 0.348707088312907
0.872881355932203 0.482758620689655 0.331484649993955
0.905084745762712 0.482758620689655 0.315947805407513
0.93728813559322 0.482758620689655 0.301895534545444
0.969491525423729 0.482758620689655 0.289136781839567
1.00169491525424 0.482758620689655 0.277502649625916
1.03389830508475 0.482758620689655 0.266848272155471
1.06610169491525 0.482758620689655 0.257050863020062
1.09830508474576 0.482758620689655 0.24800666548128
1.13050847457627 0.482758620689655 0.239627877809923
1.16271186440678 0.482758620689655 0.231839924390101
1.19491525423729 0.482758620689655 0.224579157986519
1.2271186440678 0.482758620689655 0.21779097047236
1.25932203389831 0.482758620689655 0.211428255110475
1.29152542372881 0.482758620689655 0.205450158820694
1.32372881355932 0.482758620689655 0.199821068921073
1.35593220338983 0.482758620689655 0.194509787799163
1.38813559322034 0.482758620689655 0.189488857798947
1.42033898305085 0.482758620689655 0.184734006266644
1.45254237288136 0.482758620689655 0.180223686979087
1.48474576271186 0.482758620689655 0.175938699189606
1.51694915254237 0.482758620689655 0.171861869470239
1.54915254237288 0.482758620689655 0.167977784613715
1.58135593220339 0.482758620689655 0.164272566266738
1.6135593220339 0.482758620689655 0.160733679847585
1.64576271186441 0.482758620689655 0.157349771774672
1.67796610169492 0.482758620689655 0.154110530191027
1.71016949152542 0.482758620689655 0.151006565283818
1.74237288135593 0.482758620689655 0.148029306022847
1.77457627118644 0.482758620689655 0.14517091071933
1.80677966101695 0.482758620689655 0.14242418926842
1.83898305084746 0.482758620689655 0.139782535310688
1.87118644067797 0.482758620689655 0.137239866848165
1.90338983050847 0.482758620689655 0.134790574094535
1.93559322033898 0.482758620689655 0.132429473538039
1.96779661016949 0.482758620689655 0.130151767358747
2 0.482758620689655 0.127953007476018
0.1 0.510344827586207 0.372607642308414
0.132203389830508 0.510344827586207 0.415629936331585
0.164406779661017 0.510344827586207 0.447196601900003
0.196610169491525 0.510344827586207 0.470642742550303
0.228813559322034 0.510344827586207 0.4872115944422
0.261016949152542 0.510344827586207 0.498902393915699
0.293220338983051 0.510344827586207 0.508519761635918
0.325423728813559 0.510344827586207 0.516903438631801
0.357627118644068 0.510344827586207 0.52317118454539
0.389830508474576 0.510344827586207 0.526622864051015
0.422033898305085 0.510344827586207 0.527138882617984
0.454237288135593 0.510344827586207 0.525692761736647
0.486440677966102 0.510344827586207 0.523515131844283
0.51864406779661 0.510344827586207 0.520253975515874
0.550847457627119 0.510344827586207 0.514575785934352
0.583050847457627 0.510344827586207 0.505833655106526
0.615254237288136 0.510344827586207 0.49430220030116
0.647457627118644 0.510344827586207 0.479736128442545
0.679661016949152 0.510344827586207 0.461605595138323
0.711864406779661 0.510344827586207 0.440435234388884
0.744067796610169 0.510344827586207 0.41768891134663
0.776271186440678 0.510344827586207 0.395003168205909
0.808474576271186 0.510344827586207 0.37354489199185
0.840677966101695 0.510344827586207 0.353845415937536
0.872881355932203 0.510344827586207 0.336000076033046
0.905084745762712 0.510344827586207 0.319896176558882
0.93728813559322 0.510344827586207 0.305349524131338
0.969491525423729 0.510344827586207 0.292167455075521
1.00169491525424 0.510344827586207 0.280173088323744
1.03389830508475 0.510344827586207 0.269212247602215
1.06610169491525 0.510344827586207 0.259153422950162
1.09830508474576 0.510344827586207 0.249885312791106
1.13050847457627 0.510344827586207 0.241313814022355
1.16271186440678 0.510344827586207 0.233359168965123
1.19491525423729 0.510344827586207 0.225953493670277
1.2271186440678 0.510344827586207 0.219038718756113
1.25932203389831 0.510344827586207 0.212564903889507
1.29152542372881 0.510344827586207 0.206488867793909
1.32372881355932 0.510344827586207 0.200773076269311
1.35593220338983 0.510344827586207 0.195384738048175
1.38813559322034 0.510344827586207 0.190295067039664
1.42033898305085 0.510344827586207 0.185478677613295
1.45254237288136 0.510344827586207 0.180913086426198
1.48474576271186 0.510344827586207 0.176578299853437
1.51694915254237 0.510344827586207 0.172456470488383
1.54915254237288 0.510344827586207 0.168531609640248
1.58135593220339 0.510344827586207 0.164789345460424
1.6135593220339 0.510344827586207 0.161216718441483
1.64576271186441 0.510344827586207 0.15780200768485
1.67796610169492 0.510344827586207 0.154534582629126
1.71016949152542 0.510344827586207 0.151404775951453
1.74237288135593 0.510344827586207 0.148403774161196
1.77457627118644 0.510344827586207 0.14552352304623
1.80677966101695 0.510344827586207 0.142756645643743
1.83898305084746 0.510344827586207 0.140096370817817
1.87118644067797 0.510344827586207 0.137536470856782
1.90338983050847 0.510344827586207 0.135071206771081
1.93559322033898 0.510344827586207 0.132695280190315
1.96779661016949 0.510344827586207 0.13040379093609
2 0.510344827586207 0.12819219949353
0.1 0.537931034482759 0.363287607144057
0.132203389830508 0.537931034482759 0.40621588153019
0.164406779661017 0.537931034482759 0.437841213756398
0.196610169491525 0.537931034482759 0.461234625770764
0.228813559322034 0.537931034482759 0.477495341674661
0.261016949152542 0.537931034482759 0.488532273213721
0.293220338983051 0.537931034482759 0.497505791533007
0.325423728813559 0.537931034482759 0.505845825408718
0.357627118644068 0.537931034482759 0.512740348443985
0.389830508474576 0.537931034482759 0.517078879779589
0.422033898305085 0.537931034482759 0.518212049666758
0.454237288135593 0.537931034482759 0.516854255674399
0.486440677966102 0.537931034482759 0.514787649076477
0.51864406779661 0.537931034482759 0.512435122406916
0.550847457627119 0.537931034482759 0.508419266528898
0.583050847457627 0.537931034482759 0.501381073522672
0.615254237288136 0.537931034482759 0.491509775719589
0.647457627118644 0.537931034482759 0.479168999498094
0.679661016949152 0.537931034482759 0.463640117555873
0.711864406779661 0.537931034482759 0.444680454300986
0.744067796610169 0.537931034482759 0.423282906146764
0.776271186440678 0.537931034482759 0.401019995554281
0.808474576271186 0.537931034482759 0.379340999875604
0.840677966101695 0.537931034482759 0.359120353322446
0.872881355932203 0.537931034482759 0.340674968599632
0.905084745762712 0.537931034482759 0.323996068340208
0.93728813559322 0.537931034482759 0.308936783254483
0.969491525423729 0.537931034482759 0.295311520380644
1.00169491525424 0.537931034482759 0.282938665568777
1.03389830508475 0.537931034482759 0.271655674787154
1.06610169491525 0.537931034482759 0.261322343041064
1.09830508474576 0.537931034482759 0.25181953315272
1.13050847457627 0.537931034482759 0.243046474585616
1.16271186440678 0.537931034482759 0.234917879516901
1.19491525423729 0.537931034482759 0.22736132716542
1.2271186440678 0.537931034482759 0.220315039198063
1.25932203389831 0.537931034482759 0.213726041490312
1.29152542372881 0.537931034482759 0.207548664320157
1.32372881355932 0.537931034482759 0.201743324147182
1.35593220338983 0.537931034482759 0.196275534092274
1.38813559322034 0.537931034482759 0.191115098136662
1.42033898305085 0.537931034482759 0.186235452320809
1.45254237288136 0.537931034482759 0.181613123562223
1.48474576271186 0.537931034482759 0.177227282801456
1.51694915254237 0.537931034482759 0.173059374076171
1.54915254237288 0.537931034482759 0.169092804985796
1.58135593220339 0.537931034482759 0.165312687036301
1.6135593220339 0.537931034482759 0.161705616719948
1.64576271186441 0.537931034482759 0.158259490033631
1.67796610169492 0.537931034482759 0.154963344587279
1.71016949152542 0.537931034482759 0.151807224591448
1.74237288135593 0.537931034482759 0.148782064910683
1.77457627118644 0.537931034482759 0.145879591080258
1.80677966101695 0.537931034482759 0.143092232749989
1.83898305084746 0.537931034482759 0.140413048471494
1.87118644067797 0.537931034482759 0.137835660109201
1.90338983050847 0.537931034482759 0.135354195449177
1.93559322033898 0.537931034482759 0.132963237818338
1.96779661016949 0.537931034482759 0.130657781720856
2 0.537931034482759 0.128433193657751
0.1 0.56551724137931 0.354449777428484
0.132203389830508 0.56551724137931 0.397249971301882
0.164406779661017 0.56551724137931 0.429003615068772
0.196610169491525 0.56551724137931 0.452480972511163
0.228813559322034 0.56551724137931 0.468579782167835
0.261016949152542 0.56551724137931 0.479023576126839
0.293220338983051 0.56551724137931 0.48722401854623
0.325423728813559 0.56551724137931 0.495251462731109
0.357627118644068 0.56551724137931 0.50257856098001
0.389830508474576 0.56551724137931 0.507838581451933
0.422033898305085 0.56551724137931 0.509807082024461
0.454237288135593 0.56551724137931 0.508649640932006
0.486440677966102 0.56551724137931 0.506402415593545
0.51864406779661 0.56551724137931 0.50442473934086
0.550847457627119 0.56551724137931 0.501790274985697
0.583050847457627 0.56551724137931 0.496489260646702
0.615254237288136 0.56551724137931 0.488044030859941
0.647457627118644 0.56551724137931 0.477374074274766
0.679661016949152 0.56551724137931 0.464204034296239
0.711864406779661 0.56551724137931 0.447634150183916
0.744067796610169 0.56551724137931 0.428011340463698
0.776271186440678 0.56551724137931 0.406642154010029
0.808474576271186 0.56551724137931 0.385067369297103
0.840677966101695 0.56551724137931 0.364483702636601
0.872881355932203 0.56551724137931 0.345492951624826
0.905084745762712 0.56551724137931 0.3282449743605
0.93728813559322 0.56551724137931 0.312660066948883
0.969491525423729 0.56551724137931 0.298573265634237
1.00169491525424 0.56551724137931 0.28580371167479
1.03389830508475 0.56551724137931 0.274182403115087
1.06610169491525 0.56551724137931 0.263560867366827
1.09830508474576 0.56551724137931 0.253811994076607
1.13050847457627 0.56551724137931 0.244828028803011
1.16271186440678 0.56551724137931 0.236517813162739
1.19491525423729 0.56551724137931 0.228804081598088
1.2271186440678 0.56551724137931 0.221621086882513
1.25932203389831 0.56551724137931 0.214912608641336
1.29152542372881 0.56551724137931 0.208630317715017
1.32372881355932 0.56551724137931 0.202732444524221
1.35593220338983 0.56551724137931 0.197182697497813
1.38813559322034 0.56551724137931 0.191949383562202
1.42033898305085 0.56551724137931 0.187004690652563
1.45254237288136 0.56551724137931 0.182324099862034
1.48474576271186 0.56551724137931 0.177885901426383
1.51694915254237 0.56551724137931 0.173670794120738
1.54915254237288 0.56551724137931 0.169661551932334
1.58135593220339 0.56551724137931 0.16584274524779
1.6135593220339 0.56551724137931 0.16220050643476
1.64576271186441 0.56551724137931 0.15872233176224
1.67796610169492 0.56551724137931 0.155396913218835
1.71016949152542 0.56551724137931 0.152213995055118
1.74237288135593 0.56551724137931 0.149164250873382
1.77457627118644 0.56551724137931 0.146239177876236
1.80677966101695 0.56551724137931 0.143431005511343
1.83898305084746 0.56551724137931 0.140732616248778
1.87118644067797 0.56551724137931 0.138137476627705
1.90338983050847 0.56551724137931 0.135639577031302
1.93559322033898 0.56551724137931 0.133233378909716
1.96779661016949 0.56551724137931 0.130913768382851
2 0.56551724137931 0.128676015327997
0.1 0.593103448275862 0.346058249394065
0.132203389830508 0.593103448275862 0.38868040414221
0.164406779661017 0.593103448275862 0.420600825530531
0.196610169491525 0.593103448275862 0.444275175172497
0.228813559322034 0.593103448275862 0.460361382493432
0.261016949152542 0.593103448275862 0.470315355362916
0.293220338983051 0.593103448275862 0.477680530597308
0.325423728813559 0.593103448275862 0.48515570641052
0.357627118644068 0.593103448275862 0.492666936788436
0.389830508474576 0.593103448275862 0.498787303475662
0.422033898305085 0.593103448275862 0.501780991415711
0.454237288135593 0.593103448275862 0.501063008183456
0.486440677966102 0.593103448275862 0.498545253872309
0.51864406779661 0.593103448275862 0.496447240616804
0.550847457627119 0.593103448275862 0.494736835992362
0.583050847457627 0.593103448275862 0.491169346392889
0.615254237288136 0.593103448275862 0.484190120119069
0.647457627118644 0.593103448275862 0.474736763846702
0.679661016949152 0.593103448275862 0.463459892416399
0.711864406779661 0.593103448275862 0.449264665788735
0.744067796610169 0.593103448275862 0.43169834511689
0.776271186440678 0.593103448275862 0.411658253111424
0.808474576271186 0.593103448275862 0.390578779407018
0.840677966101695 0.593103448275862 0.369862880061877
0.872881355932203 0.593103448275862 0.350425181413825
0.905084745762712 0.593103448275862 0.332634815986291
0.93728813559322 0.593103448275862 0.316519853749189
0.969491525423729 0.593103448275862 0.301956154660495
1.00169491525424 0.593103448275862 0.288772340325602
1.03389830508475 0.593103448275862 0.276796302828186
1.06610169491525 0.593103448275862 0.265872340971759
1.09830508474576 0.593103448275862 0.255865479778945
1.13050847457627 0.593103448275862 0.246660754071922
1.16271186440678 0.593103448275862 0.238160819057667
1.19491525423729 0.593103448275862 0.230283255447601
1.2271186440678 0.593103448275862 0.222958077399685
1.25932203389831 0.593103448275862 0.216125594203673
1.29152542372881 0.593103448275862 0.209734635441768
1.32372881355932 0.593103448275862 0.203741099591477
1.35593220338983 0.593103448275862 0.198106773811166
1.38813559322034 0.593103448275862 0.192798374869462
1.42033898305085 0.593103448275862 0.187786768108553
1.45254237288136 0.593103448275862 0.183046329015951
1.48474576271186 0.593103448275862 0.17855441895578
1.51694915254237 0.593103448275862 0.174290952461869
1.54915254237288 0.593103448275862 0.170238038220677
1.58135593220339 0.593103448275862 0.166379679616754
1.6135593220339 0.593103448275862 0.162701523653539
1.64576271186441 0.593103448275862 0.159190649362184
1.67796610169492 0.593103448275862 0.155835388609573
1.71016949152542 0.593103448275862 0.152625173625463
1.74237288135593 0.593103448275862 0.149550406675552
1.77457627118644 0.593103448275862 0.146602348180213
1.80677966101695 0.593103448275862 0.143773020270088
1.83898305084746 0.593103448275862 0.141055123319923
1.87118644067797 0.593103448275862 0.138441963441894
1.90338983050847 0.593103448275862 0.135927389273074
1.93559322033898 0.593103448275862 0.13350573667686
1.96779661016949 0.593103448275862 0.131171780209513
2 0.593103448275862 0.128920690391409
0.1 0.620689655172414 0.33808294464643
0.132203389830508 0.620689655172414 0.380467683164658
0.164406779661017 0.620689655172414 0.412567401157723
0.196610169491525 0.620689655172414 0.436526729357577
0.228813559322034 0.620689655172414 0.452742930267494
0.261016949152542 0.620689655172414 0.4623382487667
0.293220338983051 0.620689655172414 0.468866688392192
0.325423728813559 0.620689655172414 0.475597514566233
0.357627118644068 0.620689655172414 0.48302190942416
0.389830508474576 0.620689655172414 0.489851861721547
0.422033898305085 0.620689655172414 0.49398664244263
0.454237288135593 0.620689655172414 0.494003462616933
0.486440677966102 0.620689655172414 0.491318323054443
0.51864406779661 0.620689655172414 0.488744039495882
0.550847457627119 0.620689655172414 0.487386100648768
0.583050847457627 0.620689655172414 0.485368645592906
0.615254237288136 0.620689655172414 0.480051128250624
0.647457627118644 0.620689655172414 0.471630121510256
0.679661016949152 0.620689655172414 0.461674487803492
0.711864406779661 0.620689655172414 0.449621559419573
0.744067796610169 0.620689655172414 0.434253748660127
0.776271186440678 0.620689655172414 0.415879644599998
0.808474576271186 0.620689655172414 0.395703169078553
0.840677966101695 0.620689655172414 0.375156786455193
0.872881355932203 0.620689655172414 0.355426055930668
0.905084745762712 0.620689655172414 0.337149518521595
0.93728813559322 0.620689655172414 0.32051319116705
0.969491525423729 0.620689655172414 0.30546231259199
1.00169491525424 0.620689655172414 0.291848226968957
1.03389830508475 0.620689655172414 0.279501172857663
1.06610169491525 0.620689655172414 0.268260173937321
1.09830508474576 0.620689655172414 0.257982879213854
1.13050847457627 0.620689655172414 0.248547033767037
1.16271186440678 0.620689655172414 0.239848839999814
1.19491525423729 0.620689655172414 0.231800425265711
1.2271186440678 0.620689655172414 0.224327289621237
1.25932203389831 0.620689655172414 0.217366037621551
1.29152542372881 0.620689655172414 0.210862465142272
1.32372881355932 0.620689655172414 0.204769983391931
1.35593220338983 0.620689655172414 0.199048333845941
1.38813559322034 0.620689655172414 0.193662543700132
1.42033898305085 0.620689655172414 0.188582076211141
1.45254237288136 0.620689655172414 0.183780137541962
1.48474576271186 0.620689655172414 0.179233108929546
1.51694915254237 0.620689655172414 0.174920079265238
1.54915254237288 0.620689655172414 0.170822458343092
1.58135593220339 0.620689655172414 0.166923655163698
1.6135593220339 0.620689655172414 0.163208808941518
1.64576271186441 0.620689655172414 0.159664563019356
1.67796610169492 0.620689655172414 0.156278873892408
1.71016949152542 0.620689655172414 0.153040849108851
1.74237288135593 0.620689655172414 0.149940609041206
1.77457627118644 0.620689655172414 0.146969168488729
1.80677966101695 0.620689655172414 0.144118334834546
1.83898305084746 0.620689655172414 0.141380620087306
1.87118644067797 0.620689655172414 0.138749164620409
1.90338983050847 0.620689655172414 0.136217670809201
1.93559322033898 0.620689655172414 0.133780345078294
1.96779661016949 0.620689655172414 0.131431847123452
2 0.620689655172414 0.129167245277461
0.1 0.648275862068965 0.330497931270015
0.132203389830508 0.648275862068965 0.37258141304602
0.164406779661017 0.648275862068965 0.404852134743002
0.196610169491525 0.648275862068965 0.429159928021549
0.228813559322034 0.648275862068965 0.445635556740704
0.261016949152542 0.648275862068965 0.455018593559707
0.293220338983051 0.648275862068965 0.460759402250856
0.325423728813559 0.648275862068965 0.46660991423129
0.357627118644068 0.648275862068965 0.473682193975906
0.389830508474576 0.648275862068965 0.481001391530348
0.422033898305085 0.648275862068965 0.486297022884211
0.454237288135593 0.648275862068965 0.487335822235929
0.486440677966102 0.648275862068965 0.484733814660576
0.51864406779661 0.648275862068965 0.48152252675475
0.550847457627119 0.648275862068965 0.479944121953842
0.583050847457627 0.648275862068965 0.479067074077858
0.615254237288136 0.648275862068965 0.475577731575284
0.647457627118644 0.648275862068965 0.468310827732471
0.679661016949152 0.648275862068965 0.459195229236698
0.711864406779661 0.648275862068965 0.448830973396156
0.744067796610169 0.648275862068965 0.435660084520891
0.776271186440678 0.648275862068965 0.419175866702606
0.808474576271186 0.648275862068965 0.400263204534823
0.840677966101695 0.648275862068965 0.380236099092212
0.872881355932203 0.648275862068965 0.360428896437805
0.905084745762712 0.648275862068965 0.341761955393047
0.93728813559322 0.648275862068965 0.324632128871733
0.969491525423729 0.648275862068965 0.309091806082098
1.00169491525424 0.648275862068965 0.295034293454487
1.03389830508475 0.648275862068965 0.282300607037371
1.06610169491525 0.648275862068965 0.270727787129517
1.09830508474576 0.648275862068965 0.260167166097161
1.13050847457627 0.648275862068965 0.250489351672349
1.16271186440678 0.648275862068965 0.241583912599748
1.19491525423729 0.648275862068965 0.233357247845929
1.2271186440678 0.648275862068965 0.225730068307925
1.25932203389831 0.648275862068965 0.218635031361947
1.29152542372881 0.648275862068965 0.212014696714496
1.32372881355932 0.648275862068965 0.205819823512323
1.35593220338983 0.648275862068965 0.200007975029156
1.38813559322034 0.648275862068965 0.194542382842645
1.42033898305085 0.648275862068965 0.189391023332047
1.45254237288136 0.648275862068965 0.184525865430615
1.48474576271186 0.648275862068965 0.179922255702896
1.51694915254237 0.648275862068965 0.17555841341535
1.54915254237288 0.648275862068965 0.17141501385109
1.58135593220339 0.648275862068965 0.167474842649635
1.6135593220339 0.648275862068965 0.16372250755231
1.64576271186441 0.648275862068965 0.160144196765077
1.67796610169492 0.648275862068965 0.156727475367448
1.71016949152542 0.648275862068965 0.153461112930833
1.74237288135593 0.648275862068965 0.150334936868898
1.77457627118644 0.648275862068965 0.147339707110604
1.80677966101695 0.648275862068965 0.144467008528979
1.83898305084746 0.648275862068965 0.141709158225893
1.87118644067797 0.648275862068965 0.139059125303876
1.90338983050847 0.648275862068965 0.136510461180391
1.93559322033898 0.648275862068965 0.134057238840718
1.96779661016949 0.648275862068965 0.131693999700619
2 0.648275862068965 0.129415706972949
0.1 0.675862068965517 0.323280285389776
0.132203389830508 0.675862068965517 0.364997881656494
0.164406779661017 0.675862068965517 0.397415231894026
0.196610169491525 0.675862068965517 0.422112253985492
0.228813559322034 0.675862068965517 0.438959738546797
0.261016949152542 0.675862068965517 0.448281945772204
0.293220338983051 0.675862068965517 0.453323372552077
0.325423728813559 0.675862068965517 0.458214656670525
0.357627118644068 0.675862068965517 0.464696674482036
0.389830508474576 0.675862068965517 0.472241340417526
0.422033898305085 0.675862068965517 0.478618847681101
0.454237288135593 0.675862068965517 0.480910013576868
0.486440677966102 0.675862068965517 0.47872788603152
0.51864406779661 0.675862068965517 0.474919889224747
0.550847457627119 0.675862068965517 0.472656657620919
0.583050847457627 0.675862068965517 0.472334413756664
0.615254237288136 0.675862068965517 0.470652653721163
0.647457627118644 0.675862068965517 0.464862837049801
0.679661016949152 0.675862068965517 0.4563742521734
0.711864406779661 0.675862068965517 0.447112538406642
0.744067796610169 0.675862068965517 0.435949673218942
0.776271186440678 0.675862068965517 0.421484953053532
0.808474576271186 0.675862068965517 0.404107522242635
0.840677966101695 0.675862068965517 0.384951900432041
0.872881355932203 0.675862068965517 0.365343066121455
0.905084745762712 0.675862068965517 0.346430426920358
0.93728813559322 0.675862068965517 0.328861667071055
0.969491525423729 0.675862068965517 0.312841655332831
1.00169491525424 0.675862068965517 0.298332265683311
1.03389830508475 0.675862068965517 0.28519780324343
1.06610169491525 0.675862068965517 0.27327853273397
1.09830508474576 0.675862068965517 0.262421367869019
1.13050847457627 0.675862068965517 0.252490281605465
1.16271186440678 0.675862068965517 0.243368165407496
1.19491525423729 0.675862068965517 0.234955461571127
1.2271186440678 0.675862068965517 0.22716782642809
1.25932203389831 0.675862068965517 0.219933723290201
1.29152542372881 0.675862068965517 0.213192264414401
1.32372881355932 0.675862068965517 0.206891382827958
1.35593220338983 0.675862068965517 0.200986322804014
1.38813559322034 0.675862068965517 0.195438407341181
1.42033898305085 0.675862068965517 0.190214035561608
1.45254237288136 0.675862068965517 0.185283866823795
1.48474576271186 0.675862068965517 0.180622154975948
1.51694915254237 0.675862068965517 0.176206202929155
1.54915254237288 0.675862068965517 0.172015913679165
1.58135593220339 0.675862068965517 0.168033418830244
1.6135593220339 0.675862068965517 0.164242769628117
1.64576271186441 0.675862068965517 0.160629678634404
1.67796610169492 0.675862068965517 0.157181302627673
1.71016949152542 0.675862068965517 0.153886059236319
1.74237288135593 0.675862068965517 0.150733471311888
1.77457627118644 0.675862068965517 0.147714034231349
1.80677966101695 0.675862068965517 0.144819102245562
1.83898305084746 0.675862068965517 0.14204079072533
1.87118644067797 0.675862068965517 0.13937189173912
1.90338983050847 0.675862068965517 0.136805800861279
1.93559322033898 0.675862068965517 0.134336453481879
1.96779661016949 0.675862068965517 0.131958269189096
2 0.675862068965517 0.129666103037494
0.1 0.703448275862069 0.316409321953248
0.132203389830508 0.703448275862069 0.357698249357071
0.164406779661017 0.703448275862069 0.390225947044282
0.196610169491525 0.703448275862069 0.415332686934591
0.228813559322034 0.703448275862069 0.432645552664738
0.261016949152542 0.703448275862069 0.442055787682124
0.293220338983051 0.703448275862069 0.446514136477153
0.325423728813559 0.703448275862069 0.45042016446861
0.357627118644068 0.703448275862069 0.456114770144048
0.389830508474576 0.703448275862069 0.4636041445254
0.422033898305085 0.703448275862069 0.470897314560046
0.454237288135593 0.703448275862069 0.474584082798072
0.486440677966102 0.703448275862069 0.473184455801713
0.51864406779661 0.703448275862069 0.468989758843824
0.550847457627119 0.703448275862069 0.465758292752764
0.583050847457627 0.703448275862069 0.465337994647353
0.615254237288136 0.703448275862069 0.465181522473377
0.647457627118644 0.703448275862069 0.461214472005003
0.679661016949152 0.703448275862069 0.453470599856829
0.711864406779661 0.703448275862069 0.444773371859984
0.744067796610169 0.703448275862069 0.435208667387821
0.776271186440678 0.703448275862069 0.4227940974023
0.808474576271186 0.703448275862069 0.407136790240709
0.840677966101695 0.703448275862069 0.389154881719996
0.872881355932203 0.703448275862069 0.370055020194133
0.905084745762712 0.703448275862069 0.351095237329869
0.93728813559322 0.703448275862069 0.333177212218752
0.969491525423729 0.703448275862069 0.31670451093289
1.00169491525424 0.703448275862069 0.301742062452128
1.03389830508475 0.703448275862069 0.288195295040398
1.06610169491525 0.703448275862069 0.275915580318075
1.09830508474576 0.703448275862069 0.26474851948357
1.13050847457627 0.703448275862069 0.254552470411123
1.16271186440678 0.703448275862069 0.245203814184754
1.19491525423729 0.703448275862069 0.236596886575595
1.2271186440678 0.703448275862069 0.228642047024131
1.25932203389831 0.703448275862069 0.221263318909494
1.29152542372881 0.703448275862069 0.214396148951224
1.32372881355932 0.703448275862069 0.207985461288089
1.35593220338983 0.703448275862069 0.201984032085099
1.38813559322034 0.703448275862069 0.196351155654765
1.42033898305085 0.703448275862069 0.191051557621002
1.45254237288136 0.703448275862069 0.186054510728482
1.48474576271186 0.703448275862069 0.181333114351025
1.51694915254237 0.703448275862069 0.176863705391277
1.54915254237288 0.703448275862069 0.172625374485273
1.58135593220339 0.703448275862069 0.168599566722926
1.6135593220339 0.703448275862069 0.164769750409887
1.64576271186441 0.703448275862069 0.16112114083211
1.67796610169492 0.703448275862069 0.157640468690533
1.71016949152542 0.703448275862069 0.154315784994329
1.74237288135593 0.703448275862069 0.151136295861865
1.77457627118644 0.703448275862069 0.148092221980353
1.80677966101695 0.703448275862069 0.145174678498506
1.83898305084746 0.703448275862069 0.142375571933719
1.87118644067797 0.703448275862069 0.139687511314718
1.90338983050847 0.703448275862069 0.137103731289402
1.93559322033898 0.703448275862069 0.134618025334279
1.96779661016949 0.703448275862069 0.132224687528564
2 0.703448275862069 0.129918461619585
0.1 0.731034482758621 0.309866076392074
0.132203389830508 0.731034482758621 0.350667204025772
0.164406779661017 0.731034482758621 0.383260636329385
0.196610169491525 0.731034482758621 0.408780056263471
0.228813559322034 0.731034482758621 0.426632426650722
0.261016949152542 0.731034482758621 0.436271431817745
0.293220338983051 0.731034482758621 0.440281189987405
0.325423728813559 0.731034482758621 0.443221739210516
0.357627118644068 0.731034482758621 0.447979743912143
0.389830508474576 0.731034482758621 0.455139147645335
0.422033898305085 0.731034482758621 0.463114517174145
0.454237288135593 0.731034482758621 0.46823950473871
0.486440677966102 0.731034482758621 0.467960341990828
0.51864406779661 0.731034482758621 0.463708206503482
0.550847457627119 0.731034482758621 0.459431131304762
0.583050847457627 0.731034482758621 0.458312323509004
0.615254237288136 0.731034482758621 0.459155683058638
0.647457627118644 0.731034482758621 0.457207638566526
0.679661016949152 0.731034482758621 0.450586595651996
0.711864406779661 0.731034482758621 0.442149451685041
0.744067796610169 0.731034482758621 0.433604822147528
0.776271186440678 0.731034482758621 0.42311764778599
0.808474576271186 0.731034482758621 0.409306676365873
0.840677966101695 0.731034482758621 0.392721196592118
0.872881355932203 0.731034482758621 0.374436290099134
0.905084745762712 0.731034482758621 0.35567658081185
0.93728813559322 0.731034482758621 0.337541691756202
0.969491525423729 0.731034482758621 0.320666942248016
1.00169491525424 0.731034482758621 0.305260966068161
1.03389830508475 0.731034482758621 0.29129457943538
1.06610169491525 0.731034482758621 0.278641756100189
1.09830508474576 0.731034482758621 0.267151596513208
1.13050847457627 0.731034482758621 0.256678611880534
1.16271186440678 0.731034482758621 0.247093153236372
1.19491525423729 0.731034482758621 0.238283423236297
1.2271186440678 0.731034482758621 0.230154284409578
1.25932203389831 0.731034482758621 0.222625083367347
1.29152542372881 0.731034482758621 0.215627379533842
1.32372881355932 0.731034482758621 0.209102897724244
1.35593220338983 0.731034482758621 0.203001788759429
1.38813559322034 0.731034482758621 0.197281190864705
1.42033898305085 0.731034482758621 0.191904053817627
1.45254237288136 0.731034482758621 0.18683818176639
1.48474576271186 0.731034482758621 0.182055453918709
1.51694915254237 0.731034482758621 0.177531188411841
1.54915254237288 0.731034482758621 0.173243621008866
1.58135593220339 0.731034482758621 0.169173475887425
1.6135593220339 0.731034482758621 0.165303610457916
1.64576271186441 0.731034482758621 0.161618719906714
1.67796610169492 0.731034482758621 0.158105090135744
1.71016949152542 0.731034482758621 0.154750390107542
1.74237288135593 0.731034482758621 0.151543496436384
1.77457627118644 0.731034482758621 0.148474344500951
1.80677966101695 0.731034482758621 0.145533801480443
1.83898305084746 0.731034482758621 0.142713557603174
1.87118644067797 0.731034482758621 0.140006032597941
1.90338983050847 0.731034482758621 0.137404294895273
1.93559322033898 0.731034482758621 0.134901991569749
1.96779661016949 0.731034482758621 0.132493287370454
2 0.731034482758621 0.130172811473156
0.1 0.758620689655172 0.303632955705816
0.132203389830508 0.758620689655172 0.343891970080791
0.164406779661017 0.758620689655172 0.37650117388343
0.196610169491525 0.758620689655172 0.402421512704906
0.228813559322034 0.758620689655172 0.420868574639053
0.261016949152542 0.758620689655172 0.430865233634816
0.293220338983051 0.758620689655172 0.434570785813672
0.325423728813559 0.758620689655172 0.43660311550854
0.357627118644068 0.758620689655172 0.440324760931303
0.389830508474576 0.758620689655172 0.446903393588951
0.422033898305085 0.758620689655172 0.455283898075746
0.454237288135593 0.758620689655172 0.461789464489153
0.486440677966102 0.758620689655172 0.462906853261213
0.51864406779661 0.758620689655172 0.458991061759182
0.550847457627119 0.758620689655172 0.453782769760869
0.583050847457627 0.758620689655172 0.45151130087761
0.615254237288136 0.758620689655172 0.452674276779056
0.647457627118644 0.758620689655172 0.452680956101751
0.679661016949152 0.758620689655172 0.447666548657303
0.711864406779661 0.758620689655172 0.439516447910811
0.744067796610169 0.758620689655172 0.431397783783457
0.776271186440678 0.758620689655172 0.422503501246181
0.808474576271186 0.758620689655172 0.410606424429789
0.840677966101695 0.758620689655172 0.395572525243638
0.872881355932203 0.758620689655172 0.378359893333544
0.905084745762712 0.758620689655172 0.360075718363565
0.93728813559322 0.758620689655172 0.341902790818032
0.969491525423729 0.758620689655172 0.324707336244235
1.00169491525424 0.758620689655172 0.308882522797172
1.03389830508475 0.758620689655172 0.294495607817797
1.06610169491525 0.758620689655172 0.281459319270783
1.09830508474576 0.758620689655172 0.26963342022491
1.13050847457627 0.758620689655172 0.258871408332868
1.16271186440678 0.758620689655172 0.249038541353258
1.19491525423729 0.758620689655172 0.240017048348037
1.2271186440678 0.758620689655172 0.231706164407918
1.25932203389831 0.758620689655172 0.224020343099984
1.29152542372881 0.758620689655172 0.216887035811152
1.32372881355932 0.758620689655172 0.210244571657103
1.35593220338983 0.758620689655172 0.20404031122369
1.38813559322034 0.758620689655172 0.198229101927211
1.42033898305085 0.758620689655172 0.192772009043244
1.45254237288136 0.758620689655172 0.18763528096012
1.48474576271186 0.758620689655172 0.182789506873592
1.51694915254237 0.758620689655172 0.178208930107807
1.54915254237288 0.758620689655172 0.173870886447274
1.58135593220339 0.758620689655172 0.169755342720662
1.6135593220339 0.758620689655172 0.165844515883424
1.64576271186441 0.758620689655172 0.162122556932965
1.67796610169492 0.758620689655172 0.158575287249627
1.71016949152542 0.758620689655172 0.155189977526888
1.74237288135593 0.758620689655172 0.151955161470217
1.77457627118644 0.758620689655172 0.148860478023544
1.80677966101695 0.758620689655172 0.145896537121183
1.83898305084746 0.758620689655172 0.143054804937221
1.87118644067797 0.758620689655172 0.140327505373147
1.90338983050847 0.758620689655172 0.137707535133601
1.93559322033898 0.758620689655172 0.135188390224925
1.96779661016949 0.758620689655172 0.132764102098821
2 0.758620689655172 0.130429181974755
0.1 0.786206896551724 0.2976935031388
0.132203389830508 0.786206896551724 0.33736158464501
0.164406779661017 0.786206896551724 0.369933677068637
0.196610169491525 0.786206896551724 0.396231153592423
0.228813559322034 0.786206896551724 0.415310258607471
0.261016949152542 0.786206896551724 0.425779257350888
0.293220338983051 0.786206896551724 0.429328234914856
0.325423728813559 0.786206896551724 0.430538660347046
0.357627118644068 0.786206896551724 0.433171182114243
0.389830508474576 0.786206896551724 0.438954159912508
0.422033898305085 0.786206896551724 0.447442706954194
0.454237288135593 0.786206896551724 0.455181529321846
0.486440677966102 0.786206896551724 0.457885984884883
0.51864406779661 0.786206896551724 0.454715017832137
0.550847457627119 0.786206896551724 0.448843239560712
0.583050847457627 0.786206896551724 0.445162394678837
0.615254237288136 0.786206896551724 0.445929518899261
0.647457627118644 0.786206896551724 0.44753727103858
0.679661016949152 0.786206896551724 0.444546118542663
0.711864406779661 0.786206896551724 0.437018798429149
0.744067796610169 0.786206896551724 0.428900842350567
0.776271186440678 0.786206896551724 0.421065594596392
0.808474576271186 0.786206896551724 0.411036545634387
0.840677966101695 0.786206896551724 0.397676131996745
0.872881355932203 0.786206896551724 0.3817217987316
0.905084745762712 0.786206896551724 0.364181777517717
0.93728813559322 0.786206896551724 0.346191268459245
0.969491525423729 0.786206896551724 0.328793528870974
1.00169491525424 0.786206896551724 0.312595132066973
1.03389830508475 0.786206896551724 0.297796101402261
1.06610169491525 0.786206896551724 0.284369654635681
1.09830508474576 0.786206896551724 0.272196524938316
1.13050847457627 0.786206896551724 0.261133515518509
1.16271186440678 0.786206896551724 0.251042380441538
1.19491525423729 0.786206896551724 0.241799808126562
1.2271186440678 0.786206896551724 0.233299383250716
1.25932203389831 0.786206896551724 0.225450486943342
1.29152542372881 0.786206896551724 0.218176249630328
1.32372881355932 0.786206896551724 0.211411405068791
1.35593220338983 0.786206896551724 0.205100351943951
1.38813559322034 0.786206896551724 0.199195504966183
1.42033898305085 0.786206896551724 0.193655929813632
1.45254237288136 0.786206896551724 0.188446226556127
1.48474576271186 0.786206896551724 0.183535620160516
1.51694915254237 0.786206896551724 0.178897219608716
1.54915254237288 0.786206896551724 0.174507412851266
1.58135593220339 0.786206896551724 0.170345370766474
1.6135593220339 0.786206896551724 0.166392638591659
1.64576271186441 0.786206896551724 0.162632797703221
1.67796610169492 0.786206896551724 0.159051184176289
1.71016949152542 0.786206896551724 0.155634653371446
1.74237288135593 0.786206896551724 0.152371382010802
1.77457627118644 0.786206896551724 0.14925070094189
1.80677966101695 0.786206896551724 0.146262953148942
1.83898305084746 0.786206896551724 0.14339937264014
1.87118644067797 0.786206896551724 0.1406519806817
1.90338983050847 0.786206896551724 0.138013496515707
1.93559322033898 0.786206896551724 0.135477260227684
1.96779661016949 0.786206896551724 0.133037165851971
2 0.786206896551724 0.130687603141295
0.1 0.813793103448276 0.292032238372271
0.132203389830508 0.813793103448276 0.331066373950952
0.164406779661017 0.813793103448276 0.363547489758103
0.196610169491525 0.813793103448276 0.390188812963106
0.228813559322034 0.813793103448276 0.4099209716707
0.261016949152542 0.813793103448276 0.420961535041168
0.293220338983051 0.813793103448276 0.42449967750233
0.325423728813559 0.813793103448276 0.424995737361418
0.357627118644068 0.813793103448276 0.426528482897316
0.389830508474576 0.813793103448276 0.431343535269779
0.422033898305085 0.813793103448276 0.43964394915954
0.454237288135593 0.813793103448276 0.448396229198795
0.486440677966102 0.813793103448276 0.452781179960451
0.51864406779661 0.813793103448276 0.450737540831835
0.550847457627119 0.813793103448276 0.444575212380434
0.583050847457627 0.813793103448276 0.439434876989548
0.615254237288136 0.813793103448276 0.439168464563361
0.647457627118644 0.813793103448276 0.441781243420037
0.679661016949152 0.813793103448276 0.441023001488221
0.711864406779661 0.813793103448276 0.434648550713489
0.744067796610169 0.813793103448276 0.426404991684718
0.776271186440678 0.813793103448276 0.419007812731328
0.808474576271186 0.813793103448276 0.410612697310134
0.840677966101695 0.813793103448276 0.399023841231686
0.872881355932203 0.813793103448276 0.384457494354708
0.905084745762712 0.813793103448276 0.367885352479081
0.93728813559322 0.813793103448276 0.350321896932407
0.969491525423729 0.813793103448276 0.332880526189312
1.00169491525424 0.813793103448276 0.316380322435363
1.03389830508475 0.813793103448276 0.301190650445415
1.06610169491525 0.813793103448276 0.287372855856657
1.09830508474576 0.813793103448276 0.274842975046995
1.13050847457627 0.813793103448276 0.263467465106426
1.16271186440678 0.813793103448276 0.253107084285959
1.19491525423729 0.813793103448276 0.243633806906896
1.2271186440678 0.813793103448276 0.23493570463004
1.25932203389831 0.813793103448276 0.226916966484774
1.29152542372881 0.813793103448276 0.219496206512046
1.32372881355932 0.813793103448276 0.212604364096135
1.35593220338983 0.813793103448276 0.206182699018986
1.38813559322034 0.813793103448276 0.200181044598801
1.42033898305085 0.813793103448276 0.194556345347456
1.45254237288136 0.813793103448276 0.189271454884295
1.48474576271186 0.813793103448276 0.184294155151928
1.51694915254237 0.813793103448276 0.179596357587674
1.54915254237288 0.813793103448276 0.175153451540565
1.58135593220339 0.813793103448276 0.170943771040936
1.6135593220339 0.813793103448276 0.166948156537066
1.64576271186441 0.813793103448276 0.163149592928155
1.67796610169492 0.813793103448276 0.159532909076017
1.71016949152542 0.813793103448276 0.15608452705389
1.74237288135593 0.813793103448276 0.152792251817992
1.77457627118644 0.813793103448276 0.149645093892741
1.80677966101695 0.813793103448276 0.146633119154175
1.83898305084746 0.813793103448276 0.143747320968331
1.87118644067797 0.813793103448276 0.140979510863472
1.90338983050847 0.813793103448276 0.138322224643195
1.93559322033898 0.813793103448276 0.135768641424552
1.96779661016949 0.813793103448276 0.133312513544861
2 0.813793103448276 0.13094810564844
0.1 0.841379310344827 0.286634547411438
0.132203389830508 0.841379310344827 0.324997578826078
0.164406779661017 0.841379310344827 0.357334378401306
0.196610169491525 0.841379310344827 0.384279013782271
0.228813559322034 0.841379310344827 0.404670607356378
0.261016949152542 0.841379310344827 0.41636603885428
0.293220338983051 0.841379310344827 0.420033364625461
0.325423728813559 0.841379310344827 0.41993694198451
0.357627118644068 0.841379310344827 0.420395226200118
0.389830508474576 0.841379310344827 0.424114966602211
0.422033898305085 0.841379310344827 0.431948851493737
0.454237288135593 0.841379310344827 0.441442914340845
0.486440677966102 0.841379310344827 0.44750340980867
0.51864406779661 0.841379310344827 0.446913196409512
0.550847457627119 0.841379310344827 0.440890724584476
0.583050847457627 0.841379310344827 0.434425750409985
0.615254237288136 0.841379310344827 0.432647312644539
0.647457627118644 0.841379310344827 0.43552476835534
0.679661016949152 0.841379310344827 0.436923590495951
0.711864406779661 0.841379310344827 0.432272353999043
0.744067796610169 0.841379310344827 0.424104663113469
0.776271186440678 0.841379310344827 0.416607468784938
0.808474576271186 0.841379310344827 0.409397377471124
0.840677966101695 0.841379310344827 0.399608737800842
0.872881355932203 0.841379310344827 0.386541965248374
0.905084745762712 0.841379310344827 0.371096432125241
0.93728813559322 0.841379310344827 0.354198863230932
0.969491525423729 0.841379310344827 0.336909043723529
1.00169491525424 0.841379310344827 0.320210802940409
1.03389830508475 0.841379310344827 0.304669564005153
1.06610169491525 0.841379310344827 0.290467169057428
1.09830508474576 0.841379310344827 0.277574115593681
1.13050847457627 0.841379310344827 0.265875557234535
1.16271186440678 0.841379310344827 0.255235034078284
1.19491525423729 0.841379310344827 0.245521190041571
1.2271186440678 0.841379310344827 0.236616954240037
1.25932203389831 0.841379310344827 0.228421295358203
1.29152542372881 0.841379310344827 0.220848146709717
1.32372881355932 0.841379310344827 0.213824460585898
1.35593220338983 0.841379310344827 0.20728817772166
1.38813559322034 0.841379310344827 0.201186395283455
1.42033898305085 0.841379310344827 0.195473808680618
1.45254237288136 0.841379310344827 0.190111421253326
1.48474576271186 0.841379310344827 0.185065488356675
1.51694915254237 0.841379310344827 0.180306656818269
1.54915254237288 0.841379310344827 0.175809263540104
1.58135593220339 0.841379310344827 0.17155076237395
1.6135593220339 0.841379310344827 0.167511253991112
1.64576271186441 0.841379310344827 0.163673098447244
1.67796610169492 0.841379310344827 0.160020594291216
1.71016949152542 0.841379310344827 0.156539711411779
1.74237288135593 0.841379310344827 0.153217867468326
1.77457627118644 0.841379310344827 0.150043739838971
1.80677966101695 0.841379310344827 0.147007106656126
1.83898305084746 0.841379310344827 0.144098711783807
1.87118644067797 0.841379310344827 0.141310149600009
1.90338983050847 0.841379310344827 0.138633766242918
1.93559322033898 0.841379310344827 0.136062574609146
1.96779661016949 0.841379310344827 0.133590180892328
2 0.841379310344827 0.131210720849627
0.1 0.868965517241379 0.281486604781712
0.132203389830508 0.868965517241379 0.319147090375181
0.164406779661017 0.868965517241379 0.351287901773106
0.196610169491525 0.868965517241379 0.378490071936572
0.228813559322034 0.868965517241379 0.399534654993584
0.261016949152542 0.868965517241379 0.411952461599362
0.293220338983051 0.868965517241379 0.415880524567282
0.325423728813559 0.868965517241379 0.415322052627631
0.357627118644068 0.868965517241379 0.414760621662603
0.389830508474576 0.868965517241379 0.417301488363987
0.422033898305085 0.868965517241379 0.424420469357239
0.454237288135593 0.868965517241379 0.434354042958141
0.486440677966102 0.868965517241379 0.441993528317889
0.51864406779661 0.868965517241379 0.443105794377005
0.550847457627119 0.868965517241379 0.437669140325614
0.583050847457627 0.868965517241379 0.430160760644272
0.615254237288136 0.868965517241379 0.426591678155202
0.647457627118644 0.868965517241379 0.428965976445346
0.679661016949152 0.868965517241379 0.432151185184695
0.711864406779661 0.868965517241379 0.429685545150874
0.744067796610169 0.868965517241379 0.422058706583435
0.776271186440678 0.868965517241379 0.414157575135084
0.808474576271186 0.868965517241379 0.407533036405565
0.840677966101695 0.868965517241379 0.399423496046664
0.872881355932203 0.868965517241379 0.387970842452732
0.905084745762712 0.868965517241379 0.373759025092963
0.93728813559322 0.868965517241379 0.357726710031329
0.969491525423729 0.868965517241379 0.340806043259859
1.00169491525424 0.868965517241379 0.324048550024715
1.03389830508475 0.868965517241379 0.308217464402475
1.06610169491525 0.868965517241379 0.293648264562061
1.09830508474576 0.868965517241379 0.280390236444357
1.13050847457627 0.868965517241379 0.268359713382729
1.16271186440678 0.868965517241379 0.257428516286453
1.19491525423729 0.868965517241379 0.2474641190305
1.2271186440678 0.868965517241379 0.238345010933506
1.25932203389831 0.868965517241379 0.22996504709288
1.29152542372881 0.868965517241379 0.222233365678349
1.32372881355932 0.868965517241379 0.215072753434224
1.35593220338983 0.868965517241379 0.208417651984256
1.38813559322034 0.868965517241379 0.202212262675673
1.42033898305085 0.868965517241379 0.196408897810599
1.45254237288136 0.868965517241379 0.190966600880293
1.48474576271186 0.868965517241379 0.185850012160237
1.51694915254237 0.868965517241379 0.181028442758029
1.54915254237288 0.868965517241379 0.176475120037726
1.58135593220339 0.868965517241379 0.17216657176779
1.6135593220339 0.868965517241379 0.168082121823338
1.64576271186441 0.868965517241379 0.164203475449511
1.67796610169492 0.868965517241379 0.160514376520281
1.71016949152542 0.868965517241379 0.15700032284497
1.74237288135593 0.868965517241379 0.153648328464023
1.77457627118644 0.868965517241379 0.150446724156384
1.80677966101695 0.868965517241379 0.147384989172224
1.83898305084746 0.868965517241379 0.144453608609903
1.87118644067797 0.868965517241379 0.141643951959436
1.90338983050847 0.868965517241379 0.138948169203314
1.93559322033898 0.868965517241379 0.136359101551693
1.96779661016949 0.868965517241379 0.133870204433148
2 0.868965517241379 0.131475480795769
0.1 0.896551724137931 0.2765753164295
0.132203389830508 0.896551724137931 0.313507266473168
0.164406779661017 0.896551724137931 0.345402921296381
0.196610169491525 0.896551724137931 0.372813337943121
0.228813559322034 0.896551724137931 0.394493444737375
0.261016949152542 0.896551724137931 0.407685877642672
0.293220338983051 0.896551724137931 0.41199589675756
0.325423728813559 0.896551724137931 0.411109637640545
0.357627118644068 0.896551724137931 0.409606324019985
0.389830508474576 0.896551724137931 0.41092525626189
0.422033898305085 0.896551724137931 0.417118728371861
0.454237288135593 0.896551724137931 0.427178832184905
0.486440677966102 0.896551724137931 0.436221800219677
0.51864406779661 0.896551724137931 0.439196678660089
0.550847457627119 0.896551724137931 0.43477324128159
0.583050847457627 0.896551724137931 0.426605103928045
0.615254237288136 0.896551724137931 0.421170497901198
0.647457627118644 0.896551724137931 0.422352269101327
0.679661016949152 0.896551724137931 0.426710153273425
0.711864406779661 0.896551724137931 0.426671598661377
0.744067796610169 0.896551724137931 0.420194727297005
0.776271186440678 0.896551724137931 0.411895691440233
0.808474576271186 0.896551724137931 0.405246020109213
0.840677966101695 0.896551724137931 0.398486581157603
0.872881355932203 0.896551724137931 0.38873644532049
0.905084745762712 0.896551724137931 0.375852708618353
0.93728813559322 0.896551724137931 0.360825291606434
0.969491525423729 0.896551724137931 0.344488726811756
1.00169491525424 0.896551724137931 0.327843463547009
1.03389830508475 0.896551724137931 0.311811684109642
1.06610169491525 0.896551724137931 0.296908308990683
1.09830508474576 0.896551724137931 0.28329012649921
1.13050847457627 0.896551724137931 0.270921277174819
1.16271186440678 0.896551724137931 0.259689637098638
1.19491525423729 0.896551724137931 0.249464736300963
1.2271186440678 0.896551724137931 0.24012179334726
1.25932203389831 0.896551724137931 0.231549851005592
1.29152542372881 0.896551724137931 0.223653213725029
1.32372881355932 0.896551724137931 0.216350349608414
1.35593220338983 0.896551724137931 0.209572025782663
1.38813559322034 0.896551724137931 0.203259384972622
1.42033898305085 0.896551724137931 0.197362216862972
1.45254237288136 0.896551724137931 0.191837489851714
1.48474576271186 0.896551724137931 0.186648135595913
1.51694915254237 0.896551724137931 0.181762054158776
1.54915254237288 0.896551724137931 0.177151302863973
1.58135593220339 0.896551724137931 0.172791434773253
1.6135593220339 0.896551724137931 0.168660957796219
1.64576271186441 0.896551724137931 0.164740890705012
1.67796610169492 0.896551724137931 0.161014396999778
1.71016949152542 0.896551724137931 0.15746648145945
1.74237288135593 0.896551724137931 0.154083737346952
1.77457627118644 0.896551724137931 0.150854134724354
1.80677966101695 0.896551724137931 0.147766842290473
1.83898305084746 0.896551724137931 0.144812076689314
1.87118644067797 0.896551724137931 0.14198097444317
1.90338983050847 0.896551724137931 0.139265482612165
1.93559322033898 0.896551724137931 0.136658265029662
1.96779661016949 0.896551724137931 0.134152621554995
2 0.896551724137931 0.131742418255653
0.1 0.924137931034483 0.27188827566649
0.132203389830508 0.924137931034483 0.308070806980498
0.164406779661017 0.924137931034483 0.339675224288681
0.196610169491525 0.924137931034483 0.367242561005656
0.228813559322034 0.924137931034483 0.389531454561275
0.261016949152542 0.924137931034483 0.403536336327348
0.293220338983051 0.924137931034483 0.408338011117445
0.325423728813559 0.924137931034483 0.407258316340314
0.357627118644068 0.924137931034483 0.404908235665914
0.389830508474576 0.924137931034483 0.404998002884504
0.422033898305085 0.924137931034483 0.410096943602061
0.454237288135593 0.924137931034483 0.419976991266879
0.486440677966102 0.924137931034483 0.430185382567807
0.51864406779661 0.924137931034483 0.43508981487742
0.550847457627119 0.924137931034483 0.43206216080722
0.583050847457627 0.924137931034483 0.423678439499884
0.615254237288136 0.924137931034483 0.416485144324274
0.647457627118644 0.924137931034483 0.415939234868867
0.679661016949152 0.924137931034483 0.420706134956987
0.711864406779661 0.924137931034483 0.423053050729093
0.744067796610169 0.924137931034483 0.418344251219885
0.776271186440678 0.924137931034483 0.4099518456778
0.808474576271186 0.924137931034483 0.40281078171387
0.840677966101695 0.924137931034483 0.396878872197718
0.872881355932203 0.924137931034483 0.38881941911888
0.905084745762712 0.924137931034483 0.377377358845075
0.93728813559322 0.924137931034483 0.363443203338042
0.969491525423729 0.924137931034483 0.347873030827221
1.00169491525424 0.924137931034483 0.331533472076597
1.03389830508475 0.924137931034483 0.31542064378151
1.06610169491525 0.924137931034483 0.300234827854992
1.09830508474576 0.924137931034483 0.286270492331062
1.13050847457627 0.924137931034483 0.27356074774947
1.16271186440678 0.924137931034483 0.26202020600751
1.19491525423729 0.924137931034483 0.251525116268188
1.2271186440678 0.924137931034483 0.241949240497238
1.25932203389831 0.924137931034483 0.233177385470147
1.29152542372881 0.924137931034483 0.225109094543815
1.32372881355932 0.924137931034483 0.217658404718132
1.35593220338983 0.924137931034483 0.210752244360295
1.38813559322034 0.924137931034483 0.204328534220388
1.42033898305085 0.924137931034483 0.198334397269326
1.45254237288136 0.924137931034483 0.192724606112107
1.48474576271186 0.924137931034483 0.187460285145878
1.51694915254237 0.924137931034483 0.182507843704001
1.54915254237288 0.924137931034483 0.177838104994516
1.58135593220339 0.924137931034483 0.173425595884049
1.6135593220339 0.924137931034483 0.169247966874421
1.64576271186441 0.924137931034483 0.165285516807538
1.67796610169492 0.924137931034483 0.161520801695328
1.71016949152542 0.924137931034483 0.157938311217904
1.74237288135593 0.924137931034483 0.154524199817808
1.77457627118644 0.924137931034483 0.15126606202051
1.80677966101695 0.924137931034483 0.148152743744964
1.83898305084746 0.924137931034483 0.145174183044558
1.87118644067797 0.924137931034483 0.14232127503454
1.90338983050847 0.924137931034483 0.139585756795837
1.93559322033898 0.924137931034483 0.13696010885957
1.96779661016949 0.924137931034483 0.134437470520311
2 0.924137931034483 0.132011566737072
0.1 0.951724137931034 0.267413727170695
0.132203389830508 0.951724137931034 0.302830671173381
0.164406779661017 0.951724137931034 0.334101237283718
0.196610169491525 0.951724137931034 0.361773360117775
0.228813559322034 0.951724137931034 0.384636684242819
0.261016949152542 0.951724137931034 0.399478424517548
0.293220338983051 0.951724137931034 0.404869279986638
0.325423728813559 0.951724137931034 0.403727704706089
0.357627118644068 0.951724137931034 0.400638170184139
0.389830508474576 0.951724137931034 0.399522076886005
0.422033898305085 0.951724137931034 0.403399691000833
0.454237288135593 0.951724137931034 0.412813049226862
0.486440677966102 0.951724137931034 0.423904427599592
0.51864406779661 0.951724137931034 0.430714335266968
0.550847457627119 0.951724137931034 0.429401036290455
0.583050847457627 0.951724137931034 0.421270255629897
0.615254237288136 0.951724137931034 0.412571028415133
0.647457627118644 0.951724137931034 0.409955376280853
0.679661016949152 0.951724137931034 0.414326482312984
0.711864406779661 0.951724137931034 0.418727269121905
0.744067796610169 0.951724137931034 0.41629058142111
0.776271186440678 0.951724137931034 0.408331838976406
0.808474576271186 0.951724137931034 0.400489345263246
0.840677966101695 0.951724137931034 0.394763961821663
0.872881355932203 0.951724137931034 0.388206074195909
0.905084745762712 0.951724137931034 0.378329785037249
0.93728813559322 0.951724137931034 0.365561627547079
0.969491525423729 0.951724137931034 0.350885928018358
1.00169491525424 0.951724137931034 0.335047236540358
1.03389830508475 0.951724137931034 0.31900258657209
1.06610169491525 0.951724137931034 0.303609391300196
1.09830508474576 0.951724137931034 0.289325217736622
1.13050847457627 0.951724137931034 0.276277427428143
1.16271186440678 0.951724137931034 0.264421579093986
1.19491525423729 0.951724137931034 0.253647198307288
1.2271186440678 0.951724137931034 0.243829284389248
1.25932203389831 0.951724137931034 0.234849367696153
1.29152542372881 0.951724137931034 0.22660246224846
1.32372881355932 0.951724137931034 0.218998122963248
1.35593220338983 0.951724137931034 0.211959295214607
1.38813559322034 0.951724137931034 0.205420517550019
1.42033898305085 0.951724137931034 0.199326098942102
1.45254237288136 0.951724137931034 0.193628490474298
1.48474576271186 0.951724137931034 0.188286905570263
1.51694915254237 0.951724137931034 0.183266178673045
1.54915254237288 0.951724137931034 0.178535831075618
1.58135593220339 0.951724137931034 0.174069308950013
1.6135593220339 0.951724137931034 0.169843361549009
1.64576271186441 0.951724137931034 0.165837532429046
1.67796610169492 0.951724137931034 0.162033741501606
1.71016949152542 0.951724137931034 0.158415940097341
1.74237288135593 0.951724137931034 0.154969824860741
1.77457627118644 0.951724137931034 0.151682599219637
1.80677966101695 0.951724137931034 0.148542773494663
1.83898305084746 0.951724137931034 0.145539996540998
1.87118644067797 0.951724137931034 0.142664913249385
1.90338983050847 0.951724137931034 0.139909043360079
1.93559322033898 0.951724137931034 0.137264677930004
1.96779661016949 0.951724137931034 0.134724790493147
2 0.951724137931034 0.132282960508716
0.1 0.979310344827586 0.263140535857934
0.132203389830508 0.979310344827586 0.297780025125922
0.164406779661017 0.979310344827586 0.328677810702665
0.196610169491525 0.979310344827586 0.356402787743656
0.228813559322034 0.979310344827586 0.379800096756805
0.261016949152542 0.979310344827586 0.395490823058296
0.293220338983051 0.979310344827586 0.401555957292992
0.325423728813559 0.979310344827586 0.400479091025682
0.357627118644068 0.979310344827586 0.396765302104036
0.389830508474576 0.979310344827586 0.394491793899564
0.422033898305085 0.979310344827586 0.397061810487182
0.454237288135593 0.979310344827586 0.405751595380841
0.486440677966102 0.979310344827586 0.417417385533948
0.51864406779661 0.979310344827586 0.426025092901177
0.550847457627119 0.979310344827586 0.426667804072754
0.583050847457627 0.979310344827586 0.419253360700482
0.615254237288136 0.979310344827586 0.409407147790373
0.647457627118644 0.979310344827586 0.404578451106696
0.679661016949152 0.979310344827586 0.407808187135212
0.711864406779661 0.979310344827586 0.413684630752736
0.744067796610169 0.979310344827586 0.413815768235208
0.776271186440678 0.979310344827586 0.406932570809955
0.808474576271186 0.979310344827586 0.398473376740007
0.840677966101695 0.979310344827586 0.392375296684815
0.872881355932203 0.979310344827586 0.38692257717138
0.905084745762712 0.979310344827586 0.378689280876627
0.93728813559322 0.979310344827586 0.367183657066513
0.969491525423729 0.979310344827586 0.353477814674491
1.00169491525424 0.979310344827586 0.338310446432419
1.03389830508475 0.979310344827586 0.322505306608424
1.06610169491525 0.979310344827586 0.307006237872024
1.09830508474576 0.979310344827586 0.292444451514525
1.13050847457627 0.979310344827586 0.279068963375282
1.16271186440678 0.979310344827586 0.266894450288982
1.19491525423729 0.979310344827586 0.255832696022933
1.2271186440678 0.979310344827586 0.24576381210852
1.25932203389831 0.979310344827586 0.236567538888702
1.29152542372881 0.979310344827586 0.22813481640119
1.32372881355932 0.979310344827586 0.220370756234367
1.35593220338983 0.979310344827586 0.213194208746128
1.38813559322034 0.979310344827586 0.20653617829792
1.42033898305085 0.979310344827586 0.200338011427065
1.45254237288136 0.979310344827586 0.194549707643571
1.48474576271186 0.979310344827586 0.189128460761383
1.51694915254237 0.979310344827586 0.18403744163141
1.54915254237288 0.979310344827586 0.179244797972841
1.58135593220339 0.979310344827586 0.174722837609628
1.6135593220339 0.979310344827586 0.170447362177177
1.64576271186441 0.979310344827586 0.166397122586303
1.67796610169492 0.979310344827586 0.162553372451863
1.71016949152542 0.979310344827586 0.158899500254106
1.74237288135593 0.979310344827586 0.155420724873707
1.77457627118644 0.979310344827586 0.152103842297005
1.80677966101695 0.979310344827586 0.14893701380563
1.83898305084746 0.979310344827586 0.145909587952518
1.87118644067797 0.979310344827586 0.143011950188737
1.90338983050847 0.979310344827586 0.140235395232446
1.93559322033898 0.979310344827586 0.13757201823592
1.96779661016949 0.979310344827586 0.135014621566994
2 0.979310344827586 0.132556634622853
0.1 1.00689655172414 0.259058158638497
0.132203389830508 1.00689655172414 0.292912209996274
0.164406779661017 1.00689655172414 0.323402059638322
0.196610169491525 1.00689655172414 0.351128972816094
0.228813559322034 1.00689655172414 0.375015124703123
0.261016949152542 1.00689655172414 0.391555873309129
0.293220338983051 1.00689655172414 0.398368007652138
0.325423728813559 1.00689655172414 0.397475890522352
0.357627118644068 1.00689655172414 0.393257375401579
0.389830508474576 1.00689655172414 0.389894897750551
0.422033898305085 1.00689655172414 0.39110828349897
0.454237288135593 1.00689655172414 0.398853580557802
0.486440677966102 1.00689655172414 0.410776005310937
0.51864406779661 1.00689655172414 0.42100166384005
0.550847457627119 1.00689655172414 0.423757710686721
0.583050847457627 1.00689655172414 0.417494651543043
0.615254237288136 1.00689655172414 0.406929176451517
0.647457627118644 1.00689655172414 0.399924732008438
0.679661016949152 1.00689655172414 0.401401928648943
0.711864406779661 1.00689655172414 0.408009110087776
0.744067796610169 1.00689655172414 0.4107395888969
0.776271186440678 1.00689655172414 0.405575884880476
0.808474576271186 1.00689655172414 0.396850170015808
0.840677966101695 1.00689655172414 0.389972998583824
0.872881355932203 1.00689655172414 0.385065218434749
0.905084745762712 1.00689655172414 0.378424523078873
0.93728813559322 1.00689655172414 0.36831328693498
0.969491525423729 1.00689655172414 0.355628628646223
1.00169491525424 1.00689655172414 0.341255646914597
1.03389830508475 1.00689655172414 0.32586775564252
1.06610169491525 1.00689655172414 0.310391088213844
1.09830508474576 1.00689655172414 0.295613537758936
1.13050847457627 1.00689655172414 0.28193076341812
1.16271186440678 1.00689655172414 0.269438576547831
1.19491525423729 1.00689655172414 0.258082975697609
1.2271186440678 1.00689655172414 0.247754614113516
1.25932203389831 1.00689655172414 0.238333643326289
1.29152542372881 1.00689655172414 0.229707694387579
1.32372881355932 1.00689655172414 0.221777602076351
1.35593220338983 1.00689655172414 0.214458058440545
1.38813559322034 1.00689655172414 0.2076763969529
1.42033898305085 1.00689655172414 0.201370855008092
1.45254237288136 1.00689655172414 0.195488847244971
1.48474576271186 1.00689655172414 0.189985434619012
1.51694915254237 1.00689655172414 0.184822031145958
1.54915254237288 1.00689655172414 0.17996533534296
1.58135593220339 1.00689655172414 0.175386455742282
1.6135593220339 1.00689655172414 0.171060197337993
1.64576271186441 1.00689655172414 0.166964478920245
1.67796610169492 1.00689655172414 0.163079855937393
1.71016949152542 1.00689655172414 0.159389128196622
1.74237288135593 1.00689655172414 0.15587701580481
1.77457627118644 1.00689655172414 0.152529890136338
1.80677966101695 1.00689655172414 0.149335549336839
1.83898305084746 1.00689655172414 0.146283030029995
1.87118644067797 1.00689655172414 0.143362448593669
1.90338983050847 1.00689655172414 0.140564866706412
1.93559322033898 1.00689655172414 0.137882176914262
1.96779661016949 1.00689655172414 0.135307004793671
2 1.00689655172414 0.132832624938837
0.1 1.03448275862069 0.255156617865317
0.132203389830508 1.03448275862069 0.28822072459226
0.164406779661017 1.03448275862069 0.318271248431783
0.196610169491525 1.03448275862069 0.345950831151431
0.228813559322034 1.03448275862069 0.370277237812476
0.261016949152542 1.03448275862069 0.38765916377393
0.293220338983051 1.03448275862069 0.39527891765283
0.325423728813559 1.03448275862069 0.394683925528472
0.357627118644068 1.03448275862069 0.390081673365854
0.389830508474576 1.03448275862069 0.385713994229645
0.422033898305085 1.03448275862069 0.385554732713584
0.454237288135593 1.03448275862069 0.392173689724902
0.486440677966102 1.03448275862069 0.404040446152196
0.51864406779661 1.03448275862069 0.415646158647062
0.550847457627119 1.03448275862069 0.420586057057508
0.583050847457627 1.03448275862069 0.415863171479194
0.615254237288136 1.03448275862069 0.405042851672352
0.647457627118644 1.03448275862069 0.396049151980304
0.679661016949152 1.03448275862069 0.395340016021305
0.711864406779661 1.03448275862069 0.401863510155925
0.744067796610169 1.03448275862069 0.406947566687495
0.776271186440678 1.03448275862069 0.404047783211881
0.808474576271186 1.03448275862069 0.395598269952944
0.840677966101695 1.03448275862069 0.387788969574895
0.872881355932203 1.03448275862069 0.38280786075752
0.905084745762712 1.03448275862069 0.377520336912025
0.93728813559322 1.03448275862069 0.368936867147872
0.969491525423729 1.03448275862069 0.357342217594064
1.00169491525424 1.03448275862069 0.343833379601979
1.03389830508475 1.03448275862069 0.329024428016287
1.06610169491525 1.03448275862069 0.313720594275566
1.09830508474576 1.03448275862069 0.298811856604534
1.13050847457627 1.03448275862069 0.284855272085736
1.16271186440678 1.03448275862069 0.272052420956853
1.19491525423729 1.03448275862069 0.260398895058074
1.2271186440678 1.03448275862069 0.249803314539848
1.25932203389831 1.03448275862069 0.240149399467741
1.29152542372881 1.03448275862069 0.231322660297319
1.32372881355932 1.03448275862069 0.223220000140981
1.35593220338983 1.03448275862069 0.215751960416886
1.38813559322034 1.03448275862069 0.208842091855335
1.42033898305085 1.03448275862069 0.202425381731319
1.45254237288136 1.03448275862069 0.196446524839567
1.48474576271186 1.03448275862069 0.190858331940977
1.51694915254237 1.03448275862069 0.185620362523046
1.54915254237288 1.03448275862069 0.180697786228722
1.58135593220339 1.03448275862069 0.176060447940509
1.6135593220339 1.03448275862069 0.17168210420464
1.64576271186441 1.03448275862069 0.167539799988511
1.67796610169492 1.03448275862069 0.163613358937374
1.71016949152542 1.03448275862069 0.159884964966215
1.74237288135593 1.03448275862069 0.156338817294915
1.77457627118644 1.03448275862069 0.15296084464264
1.80677966101695 1.03448275862069 0.149738467229747
1.83898305084746 1.03448275862069 0.14666039757269
1.87118644067797 1.03448275862069 0.143716472902417
1.90338983050847 1.03448275862069 0.14089751348726
1.93559322033898 1.03448275862069 0.138195202280983
1.96779661016949 1.03448275862069 0.135601982213292
2 1.03448275862069 0.133110968147473
0.1 1.06206896551724 0.251426475793763
0.132203389830508 1.06206896551724 0.283699217410168
0.164406779661017 1.06206896551724 0.31328270913869
0.196610169491525 1.06206896551724 0.340867832758326
0.228813559322034 1.06206896551724 0.365583566767941
0.261016949152542 1.06206896551724 0.383789142597337
0.293220338983051 1.06206896551724 0.392265473012524
0.325423728813559 1.06206896551724 0.392071572253388
0.357627118644068 1.06206896551724 0.38720576975672
0.389830508474576 1.06206896551724 0.381927871865734
0.422033898305085 1.06206896551724 0.380408321496163
0.454237288135593 1.06206896551724 0.385758698517715
0.486440677966102 1.06206896551724 0.397274817670124
0.51864406779661 1.06206896551724 0.409980165461274
0.550847457627119 1.06206896551724 0.417089564416716
0.583050847457627 1.06206896551724 0.414235878849081
0.615254237288136 1.06206896551724 0.403635781356315
0.647457627118644 1.06206896551724 0.392952728792239
0.679661016949152 1.06206896551724 0.389813316031473
0.711864406779661 1.06206896551724 0.395463833814172
0.744067796610169 1.06206896551724 0.402406769739767
0.776271186440678 1.06206896551724 0.40213490239549
0.808474576271186 1.06206896551724 0.394605655542064
0.840677966101695 1.06206896551724 0.385981897771596
0.872881355932203 1.06206896551724 0.380380055589406
0.905084745762712 1.06206896551724 0.376010577662568
0.93728813559322 1.06206896551724 0.369019933339656
0.969491525423729 1.06206896551724 0.35862944727884
1.00169491525424 1.06206896551724 0.346019979860674
1.03389830508475 1.06206896551724 0.331912866916973
1.06610169491525 1.06206896551724 0.316943080638604
1.09830508474576 1.06206896551724 0.302011735607295
1.13050847457627 1.06206896551724 0.287831109032488
1.16271186440678 1.06206896551724 0.274732697288378
1.19491525423729 1.06206896551724 0.262780591634947
1.2271186440678 1.06206896551724 0.251911278200408
1.25932203389831 1.06206896551724 0.242016460659645
1.29152542372881 1.06206896551724 0.232981289227536
1.32372881355932 1.06206896551724 0.22469932664709
1.35593220338983 1.06206896551724 0.217077072127004
1.38813559322034 1.06206896551724 0.210034219552465
1.42033898305085 1.06206896551724 0.203502376305956
1.45254237288136 1.06206896551724 0.197423382911071
1.48474576271186 1.06206896551724 0.191747679321311
1.51694915254237 1.06206896551724 0.186432868566696
1.54915254237288 1.06206896551724 0.181442507675684
1.58135593220339 1.06206896551724 0.176745110002319
1.6135593220339 1.06206896551724 0.172313328933535
1.64576271186441 1.06206896551724 0.168123291571637
1.67796610169492 1.06206896551724 0.164154054259496
1.71016949152542 1.06206896551724 0.160387156326373
1.74237288135593 1.06206896551724 0.156806252826808
1.77457627118644 1.06206896551724 0.153396810860099
1.80677966101695 1.06206896551724 0.150145857201816
1.83898305084746 1.06206896551724 0.147041767502696
1.87118644067797 1.06206896551724 0.144074089309879
1.90338983050847 1.06206896551724 0.141233392739821
1.93559322033898 1.06206896551724 0.138511143869499
1.96779661016949 1.06206896551724 0.135899596885379
2 1.06206896551724 0.133391701796279
0.1 1.08965517241379 0.24785880969947
0.132203389830508 1.08965517241379 0.279341484697473
0.164406779661017 1.08965517241379 0.308433785971563
0.196610169491525 1.08965517241379 0.335879816838248
0.228813559322034 1.08965517241379 0.360932578266736
0.261016949152542 1.08965517241379 0.379936758822862
0.293220338983051 1.08965517241379 0.389307518528634
0.325423728813559 1.08965517241379 0.389609808571449
0.357627118644068 1.08965517241379 0.384598089578671
0.389830508474576 1.08965517241379 0.378512663766831
0.422033898305085 1.08965517241379 0.375668872189982
0.454237288135593 1.08965517241379 0.379646666621803
0.486440677966102 1.08965517241379 0.390543364517204
0.51864406779661 1.08965517241379 0.404041130013377
0.550847457627119 1.08965517241379 0.413226628358323
0.583050847457627 1.08965517241379 0.412501652155463
0.615254237288136 1.08965517241379 0.402586916053611
0.647457627118644 1.08965517241379 0.390593596716629
0.679661016949152 1.08965517241379 0.38495892433451
0.711864406779661 1.08965517241379 0.38904885274018
0.744067796610169 1.08965517241379 0.397168942010614
0.776271186440678 1.08965517241379 0.399654745554027
0.808474576271186 1.08965517241379 0.393699067510895
0.840677966101695 1.08965517241379 0.384615061533581
0.872881355932203 1.08965517241379 0.378024033680194
0.905084745762712 1.08965517241379 0.373999925825624
0.93728813559322 1.08965517241379 0.368523459115822
0.969491525423729 1.08965517241379 0.359488367919529
1.00169491525424 1.08965517241379 0.347816756188045
1.03389830508475 1.08965517241379 0.3344832264225
1.06610169491525 1.08965517241379 0.320001341710875
1.09830508474576 1.08965517241379 0.305177729496806
1.13050847457627 1.08965517241379 0.290842105416877
1.16271186440678 1.08965517241379 0.277473802217094
1.19491525423729 1.08965517241379 0.265227208279677
1.2271186440678 1.08965517241379 0.254079487652061
1.25932203389831 1.08965517241379 0.243936362342728
1.29152542372881 1.08965517241379 0.234685145616008
1.32372881355932 1.08965517241379 0.226216986228876
1.35593220338983 1.08965517241379 0.218434589930579
1.38813559322034 1.08965517241379 0.211253774686646
1.42033898305085 1.08965517241379 0.204602656826862
1.45254237288136 1.08965517241379 0.198420091798616
1.48474576271186 1.08965517241379 0.192654026045688
1.51694915254237 1.08965517241379 0.187260000352743
1.54915254237288 1.08965517241379 0.18219987136981
1.58135593220339 1.08965517241379 0.177440749443474
1.6135593220339 1.08965517241379 0.172954127070643
1.64576271186441 1.08965517241379 0.168715166993303
1.67796610169492 1.08965517241379 0.164702120791805
1.71016949152542 1.08965517241379 0.160895852960812
1.74237288135593 1.08965517241379 0.157279449881222
1.77457627118644 1.08965517241379 0.153837897095313
1.80677966101695 1.08965517241379 0.150557811644146
1.83898305084746 1.08965517241379 0.14742721894258
1.87118644067797 1.08965517241379 0.144435365829598
1.90338983050847 1.08965517241379 0.141572563138155
1.93559322033898 1.08965517241379 0.138830052470666
1.96779661016949 1.08965517241379 0.136199892921156
2 1.08965517241379 0.133674864315681
0.1 1.11724137931034 0.244445187501814
0.132203389830508 1.11724137931034 0.275141472097525
0.164406779661017 1.11724137931034 0.30372179943162
0.196610169491525 1.11724137931034 0.330986846501786
0.228813559322034 1.11724137931034 0.356323796235664
0.261016949152542 1.11724137931034 0.376095133413416
0.293220338983051 1.11724137931034 0.386387712586208
0.325423728813559 1.11724137931034 0.387272190660479
0.357627118644068 1.11724137931034 0.382228310389526
0.389830508474576 1.11724137931034 0.375442832734372
0.422033898305085 1.11724137931034 0.371330066154516
0.454237288135593 1.11724137931034 0.373866794810663
0.486440677966102 1.11724137931034 0.383907411986813
0.51864406779661 1.11724137931034 0.397878464994316
0.550847457627119 1.11724137931034 0.408976643498257
0.583050847457627 1.11724137931034 0.410563999840259
0.615254237288136 1.11724137931034 0.401773659250633
0.647457627118644 1.11724137931034 0.38889877894924
0.679661016949152 1.11724137931034 0.380857558941418
0.711864406779661 1.11724137931034 0.382851024583131
0.744067796610169 1.11724137931034 0.391361637477012
0.776271186440678 1.11724137931034 0.396478476280969
0.808474576271186 1.11724137931034 0.392675285395977
0.840677966101695 1.11724137931034 0.383657601354544
0.872881355932203 1.11724137931034 0.375947590253266
0.905084745762712 1.11724137931034 0.371662912129034
0.93728813559322 1.11724137931034 0.367432676994571
0.969491525423729 1.11724137931034 0.359893077619454
1.00169491525424 1.11724137931034 0.349238463886929
1.03389830508475 1.11724137931034 0.33670682029614
1.06610169491525 1.11724137931034 0.322838034845019
1.09830508474576 1.11724137931034 0.308266734741622
1.13050847457627 1.11724137931034 0.29386633340046
1.16271186440678 1.11724137931034 0.280267130305273
1.19491525423729 1.11724137931034 0.267736542416352
1.2271186440678 1.11724137931034 0.256308382240152
1.25932203389831 1.11724137931034 0.245910451831196
1.29152542372881 1.11724137931034 0.236435753821188
1.32372881355932 1.11724137931034 0.227774400377843
1.35593220338983 1.11724137931034 0.219825745192176
1.38813559322034 1.11724137931034 0.21250178925884
1.42033898305085 1.11724137931034 0.205727075248427
1.45254237288136 1.11724137931034 0.199437350544483
1.48474576271186 1.11724137931034 0.193577944970602
1.51694915254237 1.11724137931034 0.188102228013451
1.54915254237288 1.11724137931034 0.182970264293881
1.58135593220339 1.11724137931034 0.178147686029263
1.6135593220339 1.11724137931034 0.173604763975138
1.64576271186441 1.11724137931034 0.169315647455033
1.67796610169492 1.11724137931034 0.165257743766148
1.71016949152542 1.11724137931034 0.16141121068069
1.74237288135593 1.11724137931034 0.157758540100014
1.77457627118644 1.11724137931034 0.154284215046076
1.80677966101695 1.11724137931034 0.150974425723431
1.83898305084746 1.11724137931034 0.147816833296374
1.87118644067797 1.11724137931034 0.14480037235834
1.90338983050847 1.11724137931034 0.141915084917246
1.93559322033898 1.11724137931034 0.139151980174329
1.96779661016949 1.11724137931034 0.136502915517076
2 1.11724137931034 0.133960495046179
0.1 1.1448275862069 0.241177643859231
0.132203389830508 1.1448275862069 0.271093278176991
0.164406779661017 1.1448275862069 0.299144025166674
0.196610169491525 1.1448275862069 0.326189096339122
0.228813559322034 1.1448275862069 0.351757564282923
0.261016949152542 1.1448275862069 0.37225925982333
0.293220338983051 1.1448275862069 0.383491284138569
0.325423728813559 1.1448275862069 0.385034780334639
0.357627118644068 1.1448275862069 0.380067634146084
0.389830508474576 1.1448275862069 0.372691980491782
0.422033898305085 1.1448275862069 0.367380628698659
0.454237288135593 1.1448275862069 0.368439771671626
0.486440677966102 1.1448275862069 0.377423101122925
0.51864406779661 1.1448275862069 0.391549658335039
0.550847457627119 1.1448275862069 0.404338541167611
0.583050847457627 1.1448275862069 0.408342820658952
0.615254237288136 1.1448275862069 0.401076964320267
0.647457627118644 1.1448275862069 0.387774902317504
0.679661016949152 1.1448275862069 0.377538066516004
0.711864406779661 1.1448275862069 0.377073467076401
0.744067796610169 1.1448275862069 0.385169662352944
0.776271186440678 1.1448275862069 0.392545618486361
0.808474576271186 1.1448275862069 0.391329434934767
0.840677966101695 1.1448275862069 0.383001877855006
0.872881355932203 1.1448275862069 0.374288901856921
0.905084745762712 1.1448275862069 0.36921909605704
0.93728813559322 1.1448275862069 0.365785398919668
0.969491525423729 1.1448275862069 0.35979870384262
1.00169491525424 1.1448275862069 0.350295146645148
1.03389830508475 1.1448275862069 0.3385792152707
1.06610169491525 1.1448275862069 0.325403392790144
1.09830508474576 1.1448275862069 0.311229543760566
1.13050847457627 1.1448275862069 0.296875317422405
1.16271186440678 1.1448275862069 0.283100286555746
1.19491525423729 1.1448275862069 0.270304606398759
1.2271186440678 1.1448275862069 0.258597649576024
1.25932203389831 1.1448275862069 0.247939795757001
1.29152542372881 1.1448275862069 0.238234558678167
1.32372881355932 1.1448275862069 0.229372991461615
1.35593220338983 1.1448275862069 0.221251798448163
1.38813559322034 1.1448275862069 0.213779331065802
1.42033898305085 1.1448275862069 0.206876517519762
1.45254237288136 1.1448275862069 0.200475887616716
1.48474576271186 1.1448275862069 0.194520033368779
1.51694915254237 1.1448275862069 0.188960041525206
1.54915254237288 1.1448275862069 0.183754089399891
1.58135593220339 1.1448275862069 0.17886625232497
1.6135593220339 1.1448275862069 0.174265515260444
1.64576271186441 1.1448275862069 0.169924962385648
1.67796610169492 1.1448275862069 0.165821115033624
1.71016949152542 1.1448275862069 0.161933390641361
1.74237288135593 1.1448275862069 0.158243659456801
1.77457627118644 1.1448275862069 0.154735879935978
1.80677966101695 1.1448275862069 0.151395797488421
1.83898305084746 1.1448275862069 0.148210694334068
1.87118644067797 1.1448275862069 0.145169180743399
1.90338983050847 1.1448275862069 0.142261019926819
1.93559322033898 1.1448275862069 0.139476980412533
1.96779661016949 1.1448275862069 0.136808710989649
2 1.1448275862069 0.134248634266527
0.1 1.17241379310345 0.238048656767395
0.132203389830508 1.17241379310345 0.267191158680645
0.164406779661017 1.17241379310345 0.294697683662011
0.196610169491525 1.17241379310345 0.321486766980527
0.228813559322034 1.17241379310345 0.347234844740162
0.261016949152542 1.17241379310345 0.368425733164822
0.293220338983051 1.17241379310345 0.380605797282862
0.325423728813559 1.17241379310345 0.38287603978504
0.357627118644068 1.17241379310345 0.378088956764949
0.389830508474576 1.17241379310345 0.370233493196446
0.422033898305085 1.17241379310345 0.363805435876876
0.454237288135593 1.17241379310345 0.363378451976425
0.486440677966102 1.17241379310345 0.371139872838468
0.51864406779661 1.17241379310345 0.385116611380743
0.550847457627119 1.17241379310345 0.399328677382792
0.583050847457627 1.17241379310345 0.405775434179263
0.615254237288136 1.17241379310345 0.400384890272265
0.647457627118644 1.17241379310345 0.387117003470233
0.679661016949152 1.17241379310345 0.374986034950711
0.711864406779661 1.17241379310345 0.371875374214274
0.744067796610169 1.17241379310345 0.378810703455707
0.776271186440678 1.17241379310345 0.387869992687785
0.808474576271186 1.17241379310345 0.389478660668829
0.840677966101695 1.17241379310345 0.382487867302654
0.872881355932203 1.17241379310345 0.373101136922134
0.905084745762712 1.17241379310345 0.366893586123371
0.93728813559322 1.17241379310345 0.363687165282346
0.969491525423729 1.17241379310345 0.359161516059236
1.00169491525424 1.17241379310345 0.350976318674908
1.03389830508475 1.17241379310345 0.340114450693886
1.06610169491525 1.17241379310345 0.327663528303074
1.09830508474576 1.17241379310345 0.314014415804377
1.13050847457627 1.17241379310345 0.299833741810839
1.16271186440678 1.17241379310345 0.28595624805423
1.19491525423729 1.17241379310345 0.272925090724934
1.2271186440678 1.17241379310345 0.2609459587641
1.25932203389831 1.17241379310345 0.250025059150566
1.29152542372881 1.17241379310345 0.240082873159282
1.32372881355932 1.17241379310345 0.231014161022836
1.35593220338983 1.17241379310345 0.222714031066113
1.38813559322034 1.17241379310345 0.215087501053944
1.42033898305085 1.17241379310345 0.208051903266446
1.45254237288136 1.17241379310345 0.201536461455434
1.48474576271186 1.17241379310345 0.19548091371821
1.51694915254237 1.17241379310345 0.189833951489633
1.54915254237288 1.17241379310345 0.184551766293568
1.58135593220339 1.17241379310345 0.179596794263749
1.6135593220339 1.17241379310345 0.174936667252446
1.64576271186441 1.17241379310345 0.1705433498057
1.67796610169492 1.17241379310345 0.166392433352371
1.71016949152542 1.17241379310345 0.162462559568991
1.74237288135593 1.17241379310345 0.158734948435381
1.77457627118644 1.17241379310345 0.155193010655066
1.80677966101695 1.17241379310345 0.151822027981094
1.83898305084746 1.17241379310345 0.148608888279752
1.87118644067797 1.17241379310345 0.145541864852731
1.90338983050847 1.17241379310345 0.142610431687359
1.93559322033898 1.17241379310345 0.139805108004436
1.96779661016949 1.17241379310345 0.137117326811612
2 1.17241379310345 0.13453932322297
0.1 1.2 0.235051124722033
0.132203389830508 1.2 0.263429530752622
0.164406779661017 1.2 0.29037993773266
0.196610169491525 1.2 0.316880021665795
0.228813559322034 1.2 0.342757049972756
0.261016949152542 1.2 0.364592506576182
0.293220338983051 1.2 0.377720926566549
0.325423728813559 1.2 0.380776706216046
0.357627118644068 1.2 0.376266958904005
0.389830508474576 1.2 0.368041041437355
0.422033898305085 1.2 0.360586506658652
0.454237288135593 1.2 0.358688733568627
0.486440677966102 1.2 0.36509961338122
0.51864406779661 1.2 0.37864238509423
0.550847457627119 1.2 0.393978222850223
0.583050847457627 1.2 0.40281700003916
0.615254237288136 1.2 0.399595065105738
0.647457627118644 1.2 0.386815246844777
0.679661016949152 1.2 0.373153918784036
0.711864406779661 1.2 0.367365956761983
0.744067796610169 1.2 0.372509783522566
0.776271186440678 1.2 0.382536580366856
0.808474576271186 1.2 0.386980901178233
0.840677966101695 1.2 0.381928008413729
0.872881355932203 1.2 0.372355609100768
0.905084745762712 1.2 0.364877030926944
0.93728813559322 1.2 0.361306175604116
0.969491525423729 1.2 0.357966178145871
1.00169491525424 1.2 0.351246104053571
1.03389830508475 1.2 0.341330987417016
1.06610169491525 1.2 0.329606078914335
1.09830508474576 1.2 0.316572847243822
1.13050847457627 1.2 0.302700101399735
1.16271186440678 1.2 0.288812586740074
1.19491525423729 1.2 0.275588732699419
1.2271186440678 1.2 0.263350624472371
1.25932203389831 1.2 0.252166348941084
1.29152542372881 1.2 0.241981809544732
1.32372881355932 1.2 0.232699260711322
1.35593220338983 1.2 0.224213733661044
1.38813559322034 1.2 0.216427429262611
1.42033898305085 1.2 0.209254184872862
1.45254237288136 1.2 0.202619860777674
1.48474576271186 1.2 0.196461234405892
1.51694915254237 1.2 0.190724489895557
1.54915254237288 1.2 0.185363731925839
1.58135593220339 1.2 0.180339671729991
1.6135593220339 1.2 0.175618517464398
1.64576271186441 1.2 0.171171056706991
1.67796610169492 1.2 0.166971904688013
1.71016949152542 1.2 0.162998889997401
1.74237288135593 1.2 0.15923255221623
1.77457627118644 1.2 0.155655729906839
1.80677966101695 1.2 0.152253221352766
1.83898305084746 1.2 0.149011503903597
1.87118644067797 1.2 0.145918500648065
1.90338983050847 1.2 0.142963385448449
1.93559322033898 1.2 0.140136419203042
1.96779661016949 1.2 0.137428811649497
2 1.2 0.134832604159584


==> figure_data/msd_validation_error.dat <==
0.1 0.4 0.00131770573536699
0.132203389830508 0.4 0.00159025614060985
0.164406779661017 0.4 0.00146609851640313
0.196610169491525 0.4 0.00143541860055359
0.228813559322034 0.4 0.000502453313949113
0.261016949152542 0.4 0.000433764778469604
0.293220338983051 0.4 0.000666914539495472
0.325423728813559 0.4 0.000586765809396078
0.357627118644068 0.4 0.000464084087197607
0.389830508474576 0.4 0.000759393565286754
0.422033898305085 0.4 0.000586655589856045
0.454237288135593 0.4 0.000414072018679879
0.486440677966102 0.4 0.000471017040153893
0.51864406779661 0.4 0.000703807195615796
0.550847457627119 0.4 0.00132025950745477
0.583050847457627 0.4 0.00200002926750067
0.615254237288136 0.4 0.000540960327482669
0.647457627118644 0.4 0.000802326949350291
0.679661016949152 0.4 0.00102518058067724
0.711864406779661 0.4 0.000735316182983639
0.744067796610169 0.4 0.000470487904846616
0.776271186440678 0.4 0.000342428470739508
0.808474576271186 0.4 0.000681598643728094
0.840677966101695 0.4 0.000190995205594395
0.872881355932203 0.4 0.000209621507571847
0.905084745762712 0.4 0.000366295296360678
0.93728813559322 0.4 0.000351953968346095
0.969491525423729 0.4 0.000143830548905448
1.00169491525424 0.4 6.07847714981749e-05
1.03389830508475 0.4 2.90657504598745e-05
1.06610169491525 0.4 1.05766884758025e-05
1.09830508474576 0.4 1.85146715131863e-06
1.13050847457627 0.4 1.57929343684477e-06
1.16271186440678 0.4 1.93111082007272e-06
1.19491525423729 0.4 1.08993143713625e-06
1.2271186440678 0.4 1.7346338563964e-07
1.25932203389831 0.4 1.151014760325e-06
1.29152542372881 0.4 1.96675419960967e-06
1.32372881355932 0.4 2.5061454449499e-06
1.35593220338983 0.4 2.80266861244496e-06
1.38813559322034 0.4 2.87598940443464e-06
1.42033898305085 0.4 2.78491789287174e-06
1.45254237288136 0.4 2.551772964268e-06
1.48474576271186 0.4 2.30160145901957e-06
1.51694915254237 0.4 1.95255471838555e-06
1.54915254237288 0.4 1.59556986205642e-06
1.58135593220339 0.4 1.25654138754739e-06
1.6135593220339 0.4 9.04721165459726e-07
1.64576271186441 0.4 6.23204612174365e-07
1.67796610169492 0.4 3.33163354267287e-07
1.71016949152542 0.4 1.99451213510966e-07
1.74237288135593 0.4 2.4729166526641e-07
1.77457627118644 0.4 3.89455557101843e-07
1.80677966101695 0.4 5.70484368647285e-07
1.83898305084746 0.4 6.65140005861464e-07
1.87118644067797 0.4 6.96876786467803e-07
1.90338983050847 0.4 7.0274893918207e-07
1.93559322033898 0.4 7.19579638755493e-07
1.96779661016949 0.4 6.35278141100493e-07
2 0.4 5.9784753167034e-07
0.1 0.427586206896552 0.000590118783492256
0.132203389830508 0.427586206896552 0.000730374961884246
0.164406779661017 0.427586206896552 0.000671649439680043
0.196610169491525 0.427586206896552 0.000784679022702416
0.228813559322034 0.427586206896552 0.000324640489095912
0.261016949152542 0.427586206896552 0.000186953550475812
0.293220338983051 0.427586206896552 0.000366210658279627
0.325423728813559 0.427586206896552 0.000345008903590752
0.357627118644068 0.427586206896552 0.000215364831234478
0.389830508474576 0.427586206896552 0.000354468663247972
0.422033898305085 0.427586206896552 0.000283979630233541
0.454237288135593 0.427586206896552 0.000219584852261787
0.486440677966102 0.427586206896552 0.000158106199729508
0.51864406779661 0.427586206896552 0.000260740876550964
0.550847457627119 0.427586206896552 0.000576826183093194
0.583050847457627 0.427586206896552 0.000987506740806221
0.615254237288136 0.427586206896552 0.000194422544665346
0.647457627118644 0.427586206896552 0.00035284234055491
0.679661016949152 0.427586206896552 0.000511760446678915
0.711864406779661 0.427586206896552 0.000381755821460701
0.744067796610169 0.427586206896552 0.00024314776274422
0.776271186440678 0.427586206896552 0.000168417497149948
0.808474576271186 0.427586206896552 0.00031026521701453
0.840677966101695 0.427586206896552 9.69909907867774e-05
0.872881355932203 0.427586206896552 0.000105277332022764
0.905084745762712 0.427586206896552 0.000189565574430205
0.93728813559322 0.427586206896552 0.000180645835960225
0.969491525423729 0.427586206896552 7.24267286676895e-05
1.00169491525424 0.427586206896552 3.03512147654016e-05
1.03389830508475 0.427586206896552 1.43679356698223e-05
1.06610169491525 0.427586206896552 5.14374528534397e-06
1.09830508474576 0.427586206896552 7.9403925536859e-07
1.13050847457627 0.427586206896552 7.19162023359945e-07
1.16271186440678 0.427586206896552 8.88296568656001e-07
1.19491525423729 0.427586206896552 4.95507184642919e-07
1.2271186440678 0.427586206896552 2.43193513616477e-07
1.25932203389831 0.427586206896552 6.49584837374879e-07
1.29152542372881 0.427586206896552 9.92353064159598e-07
1.32372881355932 0.427586206896552 1.21658513606265e-06
1.35593220338983 0.427586206896552 1.32493775436243e-06
1.38813559322034 0.427586206896552 1.33275328266152e-06
1.42033898305085 0.427586206896552 1.26763097153185e-06
1.45254237288136 0.427586206896552 1.14122121825772e-06
1.48474576271186 0.427586206896552 1.01669674313468e-06
1.51694915254237 0.427586206896552 8.45546333246038e-07
1.54915254237288 0.427586206896552 6.80843495259203e-07
1.58135593220339 0.427586206896552 5.41612819255976e-07
1.6135593220339 0.427586206896552 3.79870942819228e-07
1.64576271186441 0.427586206896552 2.81871602764236e-07
1.67796610169492 0.427586206896552 1.67845691656515e-07
1.71016949152542 0.427586206896552 1.39357229804915e-07
1.74237288135593 0.427586206896552 1.38790331548132e-07
1.77457627118644 0.427586206896552 1.77001085235025e-07
1.80677966101695 0.427586206896552 2.56170744969334e-07
1.83898305084746 0.427586206896552 2.86184536263356e-07
1.87118644067797 0.427586206896552 3.00782396821996e-07
1.90338983050847 0.427586206896552 3.07570708981374e-07
1.93559322033898 0.427586206896552 3.25768560742581e-07
1.96779661016949 0.427586206896552 3.06244326926394e-07
2 0.427586206896552 3.21083497475613e-07
0.1 0.455172413793103 0.000204565938557547
0.132203389830508 0.455172413793103 0.000265914259422353
0.164406779661017 0.455172413793103 0.000237950737617636
0.196610169491525 0.455172413793103 0.000388826683169876
0.228813559322034 0.455172413793103 0.000196687986750751
0.261016949152542 0.455172413793103 6.6816384840031e-05
0.293220338983051 0.455172413793103 0.000186562269680614
0.325423728813559 0.455172413793103 0.000163045299542093
0.357627118644068 0.455172413793103 7.83574095302349e-05
0.389830508474576 0.455172413793103 0.000128983880303253
0.422033898305085 0.455172413793103 0.000108573650731949
0.454237288135593 0.455172413793103 9.2112089298629e-05
0.486440677966102 0.455172413793103 3.95011323608037e-05
0.51864406779661 0.455172413793103 7.10249996820658e-05
0.550847457627119 0.455172413793103 0.000187604852799559
0.583050847457627 0.455172413793103 0.000378589119795863
0.615254237288136 0.455172413793103 4.6603691078812e-05
0.647457627118644 0.455172413793103 0.000117754697434157
0.679661016949152 0.455172413793103 0.000191561575687472
0.711864406779661 0.455172413793103 0.000151827803405022
0.744067796610169 0.455172413793103 9.67993712842357e-05
0.776271186440678 0.455172413793103 6.36475623565603e-05
0.808474576271186 0.455172413793103 0.000109534232262851
0.840677966101695 0.455172413793103 3.7649063350235e-05
0.872881355932203 0.455172413793103 4.07861508079719e-05
0.905084745762712 0.455172413793103 7.56124632739146e-05
0.93728813559322 0.455172413793103 7.12690850520906e-05
0.969491525423729 0.455172413793103 2.8380884929073e-05
1.00169491525424 0.455172413793103 1.18051285569314e-05
1.03389830508475 0.455172413793103 5.44769151474905e-06
1.06610169491525 0.455172413793103 1.92150859500179e-06
1.09830508474576 0.455172413793103 4.16330955841437e-07
1.13050847457627 0.455172413793103 4.31596428138537e-07
1.16271186440678 0.455172413793103 4.96357969267003e-07
1.19491525423729 0.455172413793103 4.53237119076707e-07
1.2271186440678 0.455172413793103 4.32494120664351e-07
1.25932203389831 0.455172413793103 4.51892864835083e-07
1.29152542372881 0.455172413793103 4.71439047302245e-07
1.32372881355932 0.455172413793103 4.78938826242969e-07
1.35593220338983 0.455172413793103 4.69885438392107e-07
1.38813559322034 0.455172413793103 4.4318608291994e-07
1.42033898305085 0.455172413793103 4.12397482139776e-07
1.45254237288136 0.455172413793103 3.70825473125627e-07
1.48474576271186 0.455172413793103 3.37089765969706e-07
1.51694915254237 0.455172413793103 2.8974370582994e-07
1.54915254237288 0.455172413793103 2.48733230659112e-07
1.58135593220339 0.455172413793103 2.24048354576798e-07
1.6135593220339 0.455172413793103 1.72767288374111e-07
1.64576271186441 0.455172413793103 1.55049439916756e-07
1.67796610169492 0.455172413793103 1.19956975191834e-07
1.71016949152542 0.455172413793103 1.00152879765619e-07
1.74237288135593 0.455172413793103 7.19884980734526e-08
1.77457627118644 0.455172413793103 6.23886756225758e-08
1.80677966101695 0.455172413793103 7.28685325040684e-08
1.83898305084746 0.455172413793103 7.59130588312775e-08
1.87118644067797 0.455172413793103 7.84955338707316e-08
1.90338983050847 0.455172413793103 8.28993679857269e-08
1.93559322033898 0.455172413793103 1.01780383183072e-07
1.96779661016949 0.455172413793103 1.18979333669335e-07
2 0.455172413793103 1.61814099825078e-07
0.1 0.482758620689655 4.10485391642423e-05
0.132203389830508 0.482758620689655 6.52191122849713e-05
0.164406779661017 0.482758620689655 8.09661759990986e-05
0.196610169491525 0.482758620689655 0.000204475792604778
0.228813559322034 0.482758620689655 0.000156604305021614
0.261016949152542 0.482758620689655 5.0072119803626e-05
0.293220338983051 0.482758620689655 0.000104392952464784
0.325423728813559 0.482758620689655 6.01745149625631e-05
0.357627118644068 0.482758620689655 9.49310397029683e-06
0.389830508474576 0.482758620689655 3.00935338240889e-05
0.422033898305085 0.482758620689655 2.66141493045275e-05
0.454237288135593 0.482758620689655 2.51586184680453e-05
0.486440677966102 0.482758620689655 1.2297745085636e-06
0.51864406779661 0.482758620689655 1.153198249918e-05
0.550847457627119 0.482758620689655 2.94790652063263e-05
0.583050847457627 0.482758620689655 7.77614711783132e-05
0.615254237288136 0.482758620689655 6.63684284748387e-06
0.647457627118644 0.482758620689655 1.95210219263022e-05
0.679661016949152 0.482758620689655 3.49233890647068e-05
0.711864406779661 0.482758620689655 3.05444342786185e-05
0.744067796610169 0.482758620689655 1.92737445703223e-05
0.776271186440678 0.482758620689655 1.19643400942023e-05
0.808474576271186 0.482758620689655 2.00034363808592e-05
0.840677966101695 0.482758620689655 7.44725639518759e-06
0.872881355932203 0.482758620689655 8.00231860007866e-06
0.905084745762712 0.482758620689655 1.53349685508821e-05
0.93728813559322 0.482758620689655 1.40060631972814e-05
0.969491525423729 0.482758620689655 5.97224413430909e-06
1.00169491525424 0.482758620689655 2.49321292663372e-06
1.03389830508475 0.482758620689655 1.03523208420066e-06
1.06610169491525 0.482758620689655 3.50067108150104e-07
1.09830508474576 0.482758620689655 3.5493440414303e-07
1.13050847457627 0.482758620689655 5.12717866976528e-07
1.16271186440678 0.482758620689655 5.74150330115584e-07
1.19491525423729 0.482758620689655 5.53305736845489e-07
1.2271186440678 0.482758620689655 4.75604588103631e-07
1.25932203389831 0.482758620689655 3.66667700500062e-07
1.29152542372881 0.482758620689655 2.46349940660768e-07
1.32372881355932 0.482758620689655 1.34705324409945e-07
1.35593220338983 0.482758620689655 7.1232642954497e-08
1.38813559322034 0.482758620689655 1.10776650045049e-07
1.42033898305085 0.482758620689655 1.70035658839996e-07
1.45254237288136 0.482758620689655 2.13287302309158e-07
1.48474576271186 0.482758620689655 2.37231888877108e-07
1.51694915254237 0.482758620689655 2.42303550718246e-07
1.54915254237288 0.482758620689655 2.3340326851161e-07
1.58135593220339 0.482758620689655 2.13949511200667e-07
1.6135593220339 0.482758620689655 1.81660076868101e-07
1.64576271186441 0.482758620689655 1.48131830894865e-07
1.67796610169492 0.482758620689655 1.09950199232154e-07
1.71016949152542 0.482758620689655 7.28393963505163e-08
1.74237288135593 0.482758620689655 3.59046821511577e-08
1.77457627118644 0.482758620689655 6.29251346563142e-09
1.80677966101695 0.482758620689655 1.68628084075287e-08
1.83898305084746 0.482758620689655 3.08995239719778e-08
1.87118644067797 0.482758620689655 3.53386424640703e-08
1.90338983050847 0.482758620689655 2.75819289910096e-08
1.93559322033898 0.482758620689655 1.15680685917924e-08
1.96779661016949 0.482758620689655 2.85181785566755e-08
2 0.482758620689655 7.72704088620179e-08
0.1 0.510344827586207 1.77581041685049e-05
0.132203389830508 0.510344827586207 2.61176946602694e-05
0.164406779661017 0.510344827586207 8.66123510947238e-05
0.196610169491525 0.510344827586207 0.000197690212802107
0.228813559322034 0.510344827586207 0.000209793961457824
0.261016949152542 0.510344827586207 7.80087796207441e-05
0.293220338983051 0.510344827586207 9.67850508665802e-05
0.325423728813559 0.510344827586207 3.78208462694534e-05
0.357627118644068 0.510344827586207 2.24054355882148e-05
0.389830508474576 0.510344827586207 2.95585884837726e-05
0.422033898305085 0.510344827586207 5.59513835388253e-06
0.454237288135593 0.510344827586207 1.14858253072085e-05
0.486440677966102 0.510344827586207 1.15603472730366e-05
0.51864406779661 0.510344827586207 1.02836082926538e-05
0.550847457627119 0.510344827586207 1.39034413285165e-05
0.583050847457627 0.510344827586207 8.16600605589709e-05
0.615254237288136 0.510344827586207 7.10143611464047e-06
0.647457627118644 0.510344827586207 4.10971811113188e-06
0.679661016949152 0.510344827586207 5.33465338901373e-06
0.711864406779661 0.510344827586207 3.64525587710917e-06
0.744067796610169 0.510344827586207 3.54473828993351e-06
0.776271186440678 0.510344827586207 2.10588233585688e-06
0.808474576271186 0.510344827586207 2.16190366298598e-06
0.840677966101695 0.510344827586207 8.14143019546098e-07
0.872881355932203 0.510344827586207 1.18659144607744e-06
0.905084745762712 0.510344827586207 2.09596819394704e-06
0.93728813559322 0.510344827586207 2.41688599413481e-06
0.969491525423729 0.510344827586207 5.9642132808246e-07
1.00169491525424 0.510344827586207 1.05602091964745e-06
1.03389830508475 0.510344827586207 6.32917416396012e-07
1.06610169491525 0.510344827586207 8.8143397532369e-08
1.09830508474576 0.510344827586207 3.09393749966756e-07
1.13050847457627 0.510344827586207 5.10680303798359e-07
1.16271186440678 0.510344827586207 5.62659337031297e-07
1.19491525423729 0.510344827586207 5.15746690070026e-07
1.2271186440678 0.510344827586207 4.13464082341795e-07
1.25932203389831 0.510344827586207 2.87558310221662e-07
1.29152542372881 0.510344827586207 1.60193509932965e-07
1.32372881355932 0.510344827586207 4.47372333496593e-08
1.35593220338983 0.510344827586207 5.33073212251872e-08
1.38813559322034 0.510344827586207 1.2804532052686e-07
1.42033898305085 0.510344827586207 1.80526484620444e-07
1.45254237288136 0.510344827586207 2.12157874109774e-07
1.48474576271186 0.510344827586207 2.25475752444888e-07
1.51694915254237 0.510344827586207 2.2305814147155e-07
1.54915254237288 0.510344827586207 2.08248263353451e-07
1.58135593220339 0.510344827586207 1.83658669495842e-07
1.6135593220339 0.510344827586207 1.53339380109233e-07
1.64576271186441 0.510344827586207 1.19034329203924e-07
1.67796610169492 0.510344827586207 8.38506557688571e-08
1.71016949152542 0.510344827586207 4.95834691904025e-08
1.74237288135593 0.510344827586207 1.89345851440108e-08
1.77457627118644 0.510344827586207 6.97622755611395e-09
1.80677966101695 0.510344827586207 2.71289747626125e-08
1.83898305084746 0.510344827586207 3.94658107924551e-08
1.87118644067797 0.510344827586207 4.32590647435048e-08
1.90338983050847 0.510344827586207 3.77657031736789e-08
1.93559322033898 0.510344827586207 2.25565529432799e-08
1.96779661016949 0.510344827586207 3.49478544788909e-09
2 0.510344827586207 3.96563118637613e-08
0.1 0.537931034482759 3.52085866373099e-05
0.132203389830508 0.537931034482759 5.9657759978131e-05
0.164406779661017 0.537931034482759 5.84824301717935e-05
0.196610169491525 0.537931034482759 0.000234413255488495
0.228813559322034 0.537931034482759 0.000302624208718544
0.261016949152542 0.537931034482759 0.000100666103992144
0.293220338983051 0.537931034482759 0.000141858471742626
0.325423728813559 0.537931034482759 3.28377352449763e-05
0.357627118644068 0.537931034482759 1.30800604016053e-05
0.389830508474576 0.537931034482759 3.52240647221184e-05
0.422033898305085 0.537931034482759 1.32308846334418e-05
0.454237288135593 0.537931034482759 2.77882177831921e-05
0.486440677966102 0.537931034482759 5.52481136193177e-06
0.51864406779661 0.537931034482759 9.8661657865947e-06
0.550847457627119 0.537931034482759 2.58053959216035e-05
0.583050847457627 0.537931034482759 0.000495559331157937
0.615254237288136 0.537931034482759 1.74259060651814e-05
0.647457627118644 0.537931034482759 1.20435017022407e-05
0.679661016949152 0.537931034482759 2.02445096212597e-05
0.711864406779661 0.537931034482759 2.42839951719328e-05
0.744067796610169 0.537931034482759 1.44628969947884e-05
0.776271186440678 0.537931034482759 9.08077208263433e-06
0.808474576271186 0.537931034482759 1.32108938052266e-05
0.840677966101695 0.537931034482759 5.52542742688357e-06
0.872881355932203 0.537931034482759 6.09012343351063e-06
0.905084745762712 0.537931034482759 1.24298976956687e-05
0.93728813559322 0.537931034482759 1.09326964094977e-05
0.969491525423729 0.537931034482759 4.4456928058673e-06
1.00169491525424 0.537931034482759 1.40105040918552e-06
1.03389830508475 0.537931034482759 4.51071734015723e-07
1.06610169491525 0.537931034482759 2.26807497408067e-07
1.09830508474576 0.537931034482759 3.14613384632267e-07
1.13050847457627 0.537931034482759 3.96255646545391e-07
1.16271186440678 0.537931034482759 4.15206482755159e-07
1.19491525423729 0.537931034482759 3.85694886836831e-07
1.2271186440678 0.537931034482759 3.23520303507285e-07
1.25932203389831 0.537931034482759 2.47268181326083e-07
1.29152542372881 0.537931034482759 1.68089955094277e-07
1.32372881355932 0.537931034482759 9.61725882827669e-08
1.35593220338983 0.537931034482759 3.79844127742872e-08
1.38813559322034 0.537931034482759 2.34208499866267e-08
1.42033898305085 0.537931034482759 5.37682801123164e-08
1.45254237288136 0.537931034482759 7.57859051665806e-08
1.48474576271186 0.537931034482759 8.66325185377537e-08
1.51694915254237 0.537931034482759 9.00415263316962e-08
1.54915254237288 0.537931034482759 8.64624100925341e-08
1.58135593220339 0.537931034482759 7.87247708540447e-08
1.6135593220339 0.537931034482759 6.64613189890753e-08
1.64576271186441 0.537931034482759 5.4299229589191e-08
1.67796610169492 0.537931034482759 4.11062374143037e-08
1.71016949152542 0.537931034482759 2.95797891365213e-08
1.74237288135593 0.537931034482759 1.63850975367681e-08
1.77457627118644 0.537931034482759 6.24329861609953e-09
1.80677966101695 0.537931034482759 2.35577321236043e-09
1.83898305084746 0.537931034482759 2.09680916181585e-09
1.87118644067797 0.537931034482759 2.35921949685698e-09
1.90338983050847 0.537931034482759 4.63241133491266e-10
1.93559322033898 0.537931034482759 8.1251947187183e-09
1.96779661016949 0.537931034482759 1.7491632343331e-08
2 0.537931034482759 3.26119590347437e-08
0.1 0.56551724137931 7.69330644585563e-05
0.132203389830508 0.56551724137931 0.000107860807073346
0.164406779661017 0.56551724137931 0.000120254757379864
0.196610169491525 0.56551724137931 0.000243955079197134
0.228813559322034 0.56551724137931 0.000383815370118301
0.261016949152542 0.56551724137931 0.000104621459846507
0.293220338983051 0.56551724137931 0.000122798608592059
0.325423728813559 0.56551724137931 1.40850167738555e-05
0.357627118644068 0.56551724137931 3.99040451400355e-05
0.389830508474576 0.56551724137931 1.26557815102969e-05
0.422033898305085 0.56551724137931 1.57467553499258e-05
0.454237288135593 0.56551724137931 3.71849263971248e-05
0.486440677966102 0.56551724137931 1.6119579432548e-05
0.51864406779661 0.56551724137931 2.88238528888362e-05
0.550847457627119 0.56551724137931 1.29490379938651e-05
0.583050847457627 0.56551724137931 0.000460703822305856
0.615254237288136 0.56551724137931 4.23053931834721e-05
0.647457627118644 0.56551724137931 1.8455220050198e-05
0.679661016949152 0.56551724137931 5.28330774625514e-05
0.711864406779661 0.56551724137931 6.72253385753868e-05
0.744067796610169 0.56551724137931 4.6623951333206e-05
0.776271186440678 0.56551724137931 2.6929893826753e-05
0.808474576271186 0.56551724137931 3.71201345337656e-05
0.840677966101695 0.56551724137931 1.51436098549104e-05
0.872881355932203 0.56551724137931 1.80027791078474e-05
0.905084745762712 0.56551724137931 3.6593232885396e-05
0.93728813559322 0.56551724137931 3.30401483370753e-05
0.969491525423729 0.56551724137931 1.25641859394856e-05
1.00169491525424 0.56551724137931 4.84108514764243e-06
1.03389830508475 0.56551724137931 2.02253415366061e-06
1.06610169491525 0.56551724137931 7.09801381222993e-07
1.09830508474576 0.56551724137931 3.50178086360105e-07
1.13050847457627 0.56551724137931 3.66231747346968e-07
1.16271186440678 0.56551724137931 3.605820641572e-07
1.19491525423729 0.56551724137931 3.33195992390232e-07
1.2271186440678 0.56551724137931 2.98503608862015e-07
1.25932203389831 0.56551724137931 2.65463975265985e-07
1.29152542372881 0.56551724137931 2.27806226039327e-07
1.32372881355932 0.56551724137931 1.91364402207495e-07
1.35593220338983 0.56551724137931 1.58214860438804e-07
1.38813559322034 0.56551724137931 1.26156569540841e-07
1.42033898305085 0.56551724137931 1.00538465104149e-07
1.45254237288136 0.56551724137931 7.72489271847312e-08
1.48474576271186 0.56551724137931 6.12144359300354e-08
1.51694915254237 0.56551724137931 4.3838771107764e-08
1.54915254237288 0.56551724137931 3.25054820273363e-08
1.58135593220339 0.56551724137931 3.33514141140564e-08
1.6135593220339 0.56551724137931 2.46359518379423e-08
1.64576271186441 0.56551724137931 2.78610798462169e-08
1.67796610169492 0.56551724137931 2.63758352125283e-08
1.71016949152542 0.56551724137931 2.91889194458984e-08
1.74237288135593 0.56551724137931 2.49732181839489e-08
1.77457627118644 0.56551724137931 2.34142178199932e-08
1.80677966101695 0.56551724137931 3.10466631905385e-08
1.83898305084746 0.56551724137931 3.17682883934761e-08
1.87118644067797 0.56551724137931 3.4277901653905e-08
1.90338983050847 0.56551724137931 3.53719237891125e-08
1.93559322033898 0.56551724137931 4.15798589458415e-08
1.96779661016949 0.56551724137931 4.25677959939351e-08
2 0.56551724137931 5.02510812111665e-08
0.1 0.593103448275862 5.06566366379213e-05
0.132203389830508 0.593103448275862 8.96508021750659e-05
0.164406779661017 0.593103448275862 7.33674752115804e-05
0.196610169491525 0.593103448275862 0.000307841538662142
0.228813559322034 0.593103448275862 0.000375464472946152
0.261016949152542 0.593103448275862 0.000124831461462425
0.293220338983051 0.593103448275862 0.000192763391258054
0.325423728813559 0.593103448275862 4.79792150538141e-05
0.357627118644068 0.593103448275862 9.26267488476003e-06
0.389830508474576 0.593103448275862 5.7786773027782e-05
0.422033898305085 0.593103448275862 2.502683770163e-05
0.454237288135593 0.593103448275862 4.59298055231265e-05
0.486440677966102 0.593103448275862 1.54177489150673e-05
0.51864406779661 0.593103448275862 9.17499697216011e-06
0.550847457627119 0.593103448275862 3.68154772193369e-05
0.583050847457627 0.593103448275862 0.00145216734110678
0.615254237288136 0.593103448275862 2.88310236654814e-05
0.647457627118644 0.593103448275862 2.1591213157639e-05
0.679661016949152 0.593103448275862 3.5953634491819e-05
0.711864406779661 0.593103448275862 4.87307446877228e-05
0.744067796610169 0.593103448275862 3.14838981414091e-05
0.776271186440678 0.593103448275862 2.15577289410641e-05
0.808474576271186 0.593103448275862 2.3883007850969e-05
0.840677966101695 0.593103448275862 1.07404271487762e-05
0.872881355932203 0.593103448275862 1.30804631285325e-05
0.905084745762712 0.593103448275862 2.67235328064491e-05
0.93728813559322 0.593103448275862 2.41714459187642e-05
0.969491525423729 0.593103448275862 7.76878016134934e-06
1.00169491525424 0.593103448275862 1.97419461429857e-06
1.03389830508475 0.593103448275862 1.152588182541e-06
1.06610169491525 0.593103448275862 4.77622791153682e-07
1.09830508474576 0.593103448275862 4.63276875347326e-07
1.13050847457627 0.593103448275862 6.91893918337488e-07
1.16271186440678 0.593103448275862 7.64068643835064e-07
1.19491525423729 0.593103448275862 7.02099722929198e-07
1.2271186440678 0.593103448275862 5.64384271686201e-07
1.25932203389831 0.593103448275862 3.97085302178474e-07
1.29152542372881 0.593103448275862 2.37474656880832e-07
1.32372881355932 0.593103448275862 1.25929775531147e-07
1.35593220338983 0.593103448275862 1.31652263068157e-07
1.38813559322034 0.593103448275862 1.96378465003469e-07
1.42033898305085 0.593103448275862 2.48078797945589e-07
1.45254237288136 0.593103448275862 2.78309232863618e-07
1.48474576271186 0.593103448275862 2.88737007626098e-07
1.51694915254237 0.593103448275862 2.81361825240891e-07
1.54915254237288 0.593103448275862 2.58841414998039e-07
1.58135593220339 0.593103448275862 2.20159720110802e-07
1.6135593220339 0.593103448275862 1.83756128042905e-07
1.64576271186441 0.593103448275862 1.34450760304101e-07
1.67796610169492 0.593103448275862 9.14263579097171e-08
1.71016949152542 0.593103448275862 4.69982602621735e-08
1.74237288135593 0.593103448275862 1.52097320257384e-08
1.77457627118644 0.593103448275862 2.17889478351669e-08
1.80677966101695 0.593103448275862 4.89317428773199e-08
1.83898305084746 0.593103448275862 6.38924561727085e-08
1.87118644067797 0.593103448275862 6.88331397921385e-08
1.90338983050847 0.593103448275862 6.30266393656327e-08
1.93559322033898 0.593103448275862 4.7566386875925e-08
1.96779661016949 0.593103448275862 2.2851442424673e-08
2 0.593103448275862 3.1537100918695e-08
0.1 0.620689655172414 3.35900978925319e-05
0.132203389830508 0.620689655172414 6.15454555589928e-05
0.164406779661017 0.620689655172414 0.000130856733526978
0.196610169491525 0.620689655172414 0.00025704385669876
0.228813559322034 0.620689655172414 0.000308804528633966
0.261016949152542 0.620689655172414 0.000108800556129557
0.293220338983051 0.620689655172414 0.000191020101810997
0.325423728813559 0.620689655172414 3.52867071443307e-05
0.357627118644068 0.620689655172414 3.63931371477448e-05
0.389830508474576 0.620689655172414 2.00910978545722e-05
0.422033898305085 0.620689655172414 1.10130076187831e-05
0.454237288135593 0.620689655172414 1.3772419185531e-05
0.486440677966102 0.620689655172414 1.81130458822667e-05
0.51864406779661 0.620689655172414 3.07008450086046e-05
0.550847457627119 0.620689655172414 2.15790381973819e-05
0.583050847457627 0.620689655172414 0.00028934868360689
0.615254237288136 0.620689655172414 2.6626104907049e-05
0.647457627118644 0.620689655172414 7.06374797754021e-06
0.679661016949152 0.620689655172414 1.68235906418172e-05
0.711864406779661 0.620689655172414 3.34899056151183e-05
0.744067796610169 0.620689655172414 2.56185764897863e-05
0.776271186440678 0.620689655172414 1.45861816429752e-05
0.808474576271186 0.620689655172414 1.92915444123512e-05
0.840677966101695 0.620689655172414 8.09453001325452e-06
0.872881355932203 0.620689655172414 1.01630300444627e-05
0.905084745762712 0.620689655172414 2.06568102766156e-05
0.93728813559322 0.620689655172414 1.79785941078287e-05
0.969491525423729 0.620689655172414 7.24491675025495e-06
1.00169491525424 0.620689655172414 2.80470045153411e-06
1.03389830508475 0.620689655172414 1.01143369846995e-06
1.06610169491525 0.620689655172414 3.20276277218887e-07
1.09830508474576 0.620689655172414 4.32650429796506e-07
1.13050847457627 0.620689655172414 5.70875400725877e-07
1.16271186440678 0.620689655172414 5.99329778181626e-07
1.19491525423729 0.620689655172414 5.55726931259207e-07
1.2271186440678 0.620689655172414 4.64267676024586e-07
1.25932203389831 0.620689655172414 3.53810429083206e-07
1.29152542372881 0.620689655172414 2.36291324233053e-07
1.32372881355932 0.620689655172414 1.2867765945991e-07
1.35593220338983 0.620689655172414 4.15224757275387e-08
1.38813559322034 0.620689655172414 5.18467092483355e-08
1.42033898305085 0.620689655172414 1.05054991405363e-07
1.45254237288136 0.620689655172414 1.42968010069199e-07
1.48474576271186 0.620689655172414 1.61812150843872e-07
1.51694915254237 0.620689655172414 1.68093089071149e-07
1.54915254237288 0.620689655172414 1.62496962914895e-07
1.58135593220339 0.620689655172414 1.47639914299365e-07
1.6135593220339 0.620689655172414 1.26154534546669e-07
1.64576271186441 0.620689655172414 1.01371995953578e-07
1.67796610169492 0.620689655172414 7.52444405091061e-08
1.71016949152542 0.620689655172414 5.17993964849847e-08
1.74237288135593 0.620689655172414 2.69237594104288e-08
1.77457627118644 0.620689655172414 7.71314992568921e-09
1.80677966101695 0.620689655172414 1.09690885759287e-08
1.83898305084746 0.620689655172414 1.82832463496728e-08
1.87118644067797 0.620689655172414 2.08585441144858e-08
1.90338983050847 0.620689655172414 1.72419093690345e-08
1.93559322033898 0.620689655172414 8.17625720288173e-09
1.96779661016949 0.620689655172414 2.30306879579754e-08
2 0.620689655172414 5.46346102885831e-08
0.1 0.648275862068965 1.45537888338621e-05
0.132203389830508 0.648275862068965 4.54374922622897e-05
0.164406779661017 0.648275862068965 0.000117627351310794
0.196610169491525 0.648275862068965 0.000259378650929243
0.228813559322034 0.648275862068965 0.000277421043153048
0.261016949152542 0.648275862068965 0.0001224728094666
0.293220338983051 0.648275862068965 0.000409609373996642
0.325423728813559 0.648275862068965 5.60485440461983e-05
0.357627118644068 0.648275862068965 2.50011363828028e-05
0.389830508474576 0.648275862068965 3.52614214584853e-05
0.422033898305085 0.648275862068965 1.80973201386106e-05
0.454237288135593 0.648275862068965 2.26674495556976e-05
0.486440677966102 0.648275862068965 2.13771805351117e-05
0.51864406779661 0.648275862068965 2.38287550538943e-05
0.550847457627119 0.648275862068965 2.33987741881282e-05
0.583050847457627 0.648275862068965 0.000118081946956763
0.615254237288136 0.648275862068965 7.49866592248199e-06
0.647457627118644 0.648275862068965 1.28622828797401e-05
0.679661016949152 0.648275862068965 6.35088811207291e-06
0.711864406779661 0.648275862068965 2.33519961075309e-06
0.744067796610169 0.648275862068965 2.33367322977438e-06
0.776271186440678 0.648275862068965 2.11576791681803e-06
0.808474576271186 0.648275862068965 8.77185454729844e-07
0.840677966101695 0.648275862068965 3.59414430763297e-07
0.872881355932203 0.648275862068965 2.66638092146015e-07
0.905084745762712 0.648275862068965 4.89795526762173e-07
0.93728813559322 0.648275862068965 1.09829567549679e-06
0.969491525423729 0.648275862068965 9.66365948910736e-07
1.00169491525424 0.648275862068965 1.68867811764798e-06
1.03389830508475 0.648275862068965 9.60365193829617e-07
1.06610169491525 0.648275862068965 8.15379825346824e-08
1.09830508474576 0.648275862068965 5.35153453689919e-07
1.13050847457627 0.648275862068965 8.43056122412593e-07
1.16271186440678 0.648275862068965 9.10865932633144e-07
1.19491525423729 0.648275862068965 8.24645737045107e-07
1.2271186440678 0.648275862068965 6.55881761423336e-07
1.25932203389831 0.648275862068965 4.55657945474251e-07
1.29152542372881 0.648275862068965 2.57248576072261e-07
1.32372881355932 0.648275862068965 8.01573423209706e-08
1.35593220338983 0.648275862068965 6.55636704671727e-08
1.38813559322034 0.648275862068965 1.7660248582429e-07
1.42033898305085 0.648275862068965 2.5322611121926e-07
1.45254237288136 0.648275862068965 2.9840368972962e-07
1.48474576271186 0.648275862068965 3.16422778302214e-07
1.51694915254237 0.648275862068965 3.12029874198572e-07
1.54915254237288 0.648275862068965 2.90056413127242e-07
1.58135593220339 0.648275862068965 2.55245870433892e-07
1.6135593220339 0.648275862068965 2.12049956612083e-07
1.64576271186441 0.648275862068965 1.64327416823229e-07
1.67796610169492 0.648275862068965 1.15764125952387e-07
1.71016949152542 0.648275862068965 6.9221162132882e-08
1.74237288135593 0.648275862068965 2.7488159597825e-08
1.77457627118644 0.648275862068965 7.38929886814508e-09
1.80677966101695 0.648275862068965 3.36680888273089e-08
1.83898305084746 0.648275862068965 4.96353307934294e-08
1.87118644067797 0.648275862068965 5.43556446181004e-08
1.90338983050847 0.648275862068965 4.68039818528992e-08
1.93559322033898 0.648275862068965 2.63156910582717e-08
1.96779661016949 0.648275862068965 7.58464652618917e-09
2 0.648275862068965 5.51408381293735e-08
0.1 0.675862068965517 1.17231538198259e-05
0.132203389830508 0.675862068965517 4.39797053065632e-05
0.164406779661017 0.675862068965517 0.000116757935551198
0.196610169491525 0.675862068965517 0.000223360808755206
0.228813559322034 0.675862068965517 0.000217974231318059
0.261016949152542 0.675862068965517 0.000113960124294393
0.293220338983051 0.675862068965517 0.000847086116074665
0.325423728813559 0.675862068965517 6.15646010728201e-05
0.357627118644068 0.675862068965517 2.3440674738338e-05
0.389830508474576 0.675862068965517 2.82113857062347e-05
0.422033898305085 0.675862068965517 2.05900060651297e-05
0.454237288135593 0.675862068965517 2.06679753169759e-05
0.486440677966102 0.675862068965517 2.44601512065232e-05
0.51864406779661 0.675862068965517 2.89153426787623e-05
0.550847457627119 0.675862068965517 2.34321016654868e-05
0.583050847457627 0.675862068965517 6.96556718130298e-05
0.615254237288136 0.675862068965517 4.62855892595126e-06
0.647457627118644 0.675862068965517 1.41483614261793e-05
0.679661016949152 0.675862068965517 5.30709308679318e-06
0.711864406779661 0.675862068965517 3.10668817185319e-06
0.744067796610169 0.675862068965517 5.17195418184622e-06
0.776271186440678 0.675862068965517 1.1682675276473e-06
0.808474576271186 0.675862068965517 3.9263914835905e-06
0.840677966101695 0.675862068965517 1.43203702375406e-06
0.872881355932203 0.675862068965517 1.72483958469935e-06
0.905084745762712 0.675862068965517 3.47287691643858e-06
0.93728813559322 0.675862068965517 2.40270727969377e-06
0.969491525423729 0.675862068965517 2.14070996573429e-06
1.00169491525424 0.675862068965517 1.88793257897173e-06
1.03389830508475 0.675862068965517 9.57124697008073e-07
1.06610169491525 0.675862068965517 7.16277570819769e-08
1.09830508474576 0.675862068965517 5.51004088565942e-07
1.13050847457627 0.675862068965517 8.53089227454261e-07
1.16271186440678 0.675862068965517 9.19815622435303e-07
1.19491525423729 0.675862068965517 8.34944451949686e-07
1.2271186440678 0.675862068965517 6.67438961558248e-07
1.25932203389831 0.675862068965517 4.67932100544004e-07
1.29152542372881 0.675862068965517 2.68852087688569e-07
1.32372881355932 0.675862068965517 9.05979638366401e-08
1.35593220338983 0.675862068965517 5.84266628380747e-08
1.38813559322034 0.675862068965517 1.71198936097672e-07
1.42033898305085 0.675862068965517 2.50113649923932e-07
1.45254237288136 0.675862068965517 2.97331981567349e-07
1.48474576271186 0.675862068965517 3.16701203356667e-07
1.51694915254237 0.675862068965517 3.13471680141459e-07
1.54915254237288 0.675862068965517 2.9208881873085e-07
1.58135593220339 0.675862068965517 2.58036867577453e-07
1.6135593220339 0.675862068965517 2.14495126377569e-07
1.64576271186441 0.675862068965517 1.67281896638213e-07
1.67796610169492 0.675862068965517 1.18614547754249e-07
1.71016949152542 0.675862068965517 7.20632670148689e-08
1.74237288135593 0.675862068965517 2.94754793789376e-08
1.77457627118644 0.675862068965517 5.80758683935393e-09
1.80677966101695 0.675862068965517 3.17681454890977e-08
1.83898305084746 0.675862068965517 4.78892707341e-08
1.87118644067797 0.675862068965517 5.2541491701819e-08
1.90338983050847 0.675862068965517 4.48227481407912e-08
1.93559322033898 0.675862068965517 2.38023896419757e-08
1.96779661016949 0.675862068965517 1.05970074631212e-08
2 0.675862068965517 5.93590668447963e-08
0.1 0.703448275862069 1.42014589616395e-05
0.132203389830508 0.703448275862069 4.96064397119134e-05
0.164406779661017 0.703448275862069 0.000101010693814512
0.196610169491525 0.703448275862069 0.000184382101305288
0.228813559322034 0.703448275862069 0.00015153282406676
0.261016949152542 0.703448275862069 0.000102143333794204
0.293220338983051 0.703448275862069 0.000433439904526795
0.325423728813559 0.703448275862069 5.72985286280886e-05
0.357627118644068 0.703448275862069 1.69834460963975e-05
0.389830508474576 0.703448275862069 2.36652109117785e-05
0.422033898305085 0.703448275862069 2.58455797247677e-05
0.454237288135593 0.703448275862069 2.53861180839899e-05
0.486440677966102 0.703448275862069 2.49317095022677e-05
0.51864406779661 0.703448275862069 2.86777476325622e-05
0.550847457627119 0.703448275862069 2.07594408551875e-05
0.583050847457627 0.703448275862069 6.09730137642045e-05
0.615254237288136 0.703448275862069 1.22142489218763e-05
0.647457627118644 0.703448275862069 1.64608272372667e-05
0.679661016949152 0.703448275862069 9.90299778524926e-06
0.711864406779661 0.703448275862069 5.1043790987054e-06
0.744067796610169 0.703448275862069 3.5117476453365e-06
0.776271186440678 0.703448275862069 3.98887933503189e-06
0.808474576271186 0.703448275862069 1.42482821027026e-06
0.840677966101695 0.703448275862069 8.4562016712549e-07
0.872881355932203 0.703448275862069 1.6746039856934e-06
0.905084745762712 0.703448275862069 3.02846577190327e-06
0.93728813559322 0.703448275862069 3.46100267696544e-06
0.969491525423729 0.703448275862069 3.66231401500581e-07
1.00169491525424 0.703448275862069 1.71411333521642e-06
1.03389830508475 0.703448275862069 1.04836384888555e-06
1.06610169491525 0.703448275862069 1.16826925210939e-07
1.09830508474576 0.703448275862069 5.55797927355127e-07
1.13050847457627 0.703448275862069 8.89201994955123e-07
1.16271186440678 0.703448275862069 9.63466028307428e-07
1.19491525423729 0.703448275862069 8.71306891134046e-07
1.2271186440678 0.703448275862069 6.90957480917055e-07
1.25932203389831 0.703448275862069 4.77236097903212e-07
1.29152542372881 0.703448275862069 2.66518396672723e-07
1.32372881355932 0.703448275862069 7.92217923655877e-08
1.35593220338983 0.703448275862069 7.47902815471862e-08
1.38813559322034 0.703448275862069 1.91134293746993e-07
1.42033898305085 0.703448275862069 2.70737945559155e-07
1.45254237288136 0.703448275862069 3.17023131707202e-07
1.48474576271186 0.703448275862069 3.35103050275047e-07
1.51694915254237 0.703448275862069 3.29422712828228e-07
1.54915254237288 0.703448275862069 3.05381144308195e-07
1.58135593220339 0.703448275862069 2.67789013163691e-07
1.6135593220339 0.703448275862069 2.2215259611349e-07
1.64576271186441 0.703448275862069 1.71442517791579e-07
1.67796610169492 0.703448275862069 1.20187127502752e-07
1.71016949152542 0.703448275862069 7.09401013639315e-08
1.74237288135593 0.703448275862069 2.76275305301076e-08
1.77457627118644 0.703448275862069 8.72379145810182e-09
1.80677966101695 0.703448275862069 3.65920330322156e-08
1.83898305084746 0.703448275862069 5.32841703439569e-08
1.87118644067797 0.703448275862069 5.81390125538123e-08
1.90338983050847 0.703448275862069 5.03183265929646e-08
1.93559322033898 0.703448275862069 2.90540025927536e-08
1.96779661016949 0.703448275862069 6.11040014809789e-09
2 0.703448275862069 5.50602720578698e-08
0.1 0.731034482758621 8.47380006601953e-06
0.132203389830508 0.731034482758621 3.96819184253387e-05
0.164406779661017 0.731034482758621 9.16650686233124e-05
0.196610169491525 0.731034482758621 0.000135389895210038
0.228813559322034 0.731034482758621 6.85981720781079e-05
0.261016949152542 0.731034482758621 7.93420885117108e-05
0.293220338983051 0.731034482758621 0.000252970041932584
0.325423728813559 0.731034482758621 6.24952937839646e-05
0.357627118644068 0.731034482758621 1.96714882979912e-05
0.389830508474576 0.731034482758621 2.0928940097856e-05
0.422033898305085 0.731034482758621 2.60002941115201e-05
0.454237288135593 0.731034482758621 2.22761899316465e-05
0.486440677966102 0.731034482758621 3.08449574263449e-05
0.51864406779661 0.731034482758621 3.61417017377863e-05
0.550847457627119 0.731034482758621 3.02488514449658e-05
0.583050847457627 0.731034482758621 4.66707627179064e-05
0.615254237288136 0.731034482758621 1.13966114927379e-05
0.647457627118644 0.731034482758621 1.85356664138051e-05
0.679661016949152 0.731034482758621 7.42272757632075e-06
0.711864406779661 0.731034482758621 6.38337363914354e-06
0.744067796610169 0.731034482758621 7.72123319967648e-06
0.776271186440678 0.731034482758621 4.03505733737237e-06
0.808474576271186 0.731034482758621 6.08989104444534e-06
0.840677966101695 0.731034482758621 2.49840056484315e-06
0.872881355932203 0.731034482758621 3.59818500224697e-06
0.905084745762712 0.731034482758621 6.94546636259258e-06
0.93728813559322 0.731034482758621 5.3706906006544e-06
0.969491525423729 0.731034482758621 3.02475012914778e-06
1.00169491525424 0.731034482758621 1.85688339475116e-06
1.03389830508475 0.731034482758621 8.24201488862967e-07
1.06610169491525 0.731034482758621 8.06792367184351e-08
1.09830508474576 0.731034482758621 4.85272692416676e-07
1.13050847457627 0.731034482758621 7.26680999924473e-07
1.16271186440678 0.731034482758621 7.74196006702737e-07
1.19491525423729 0.731034482758621 6.99258089674448e-07
1.2271186440678 0.731034482758621 5.57835093837697e-07
1.25932203389831 0.731034482758621 3.92166222593483e-07
1.29152542372881 0.731034482758621 2.28128446118317e-07
1.32372881355932 0.731034482758621 8.23578481818486e-08
1.35593220338983 0.731034482758621 4.23768931383477e-08
1.38813559322034 0.731034482758621 1.32951606145703e-07
1.42033898305085 0.731034482758621 1.97068250313534e-07
1.45254237288136 0.731034482758621 2.35379330426057e-07
1.48474576271186 0.731034482758621 2.5065868220876e-07
1.51694915254237 0.731034482758621 2.4798392135853e-07
1.54915254237288 0.731034482758621 2.30997269515553e-07
1.58135593220339 0.731034482758621 2.04175734068044e-07
1.6135593220339 0.731034482758621 1.69311433866841e-07
1.64576271186441 0.731034482758621 1.32458382421444e-07
1.67796610169492 0.731034482758621 9.41587267837488e-08
1.71016949152542 0.731034482758621 5.81035981283263e-08
1.74237288135593 0.731034482758621 2.44348233096969e-08
1.77457627118644 0.731034482758621 3.1517369691794e-09
1.80677966101695 0.731034482758621 2.2656276319893e-08
1.83898305084746 0.731034482758621 3.50437375077996e-08
1.87118644067797 0.731034482758621 3.8570497389437e-08
1.90338983050847 0.731034482758621 3.25470507614036e-08
1.93559322033898 0.731034482758621 1.59859708076957e-08
1.96779661016949 0.731034482758621 1.05192098745866e-08
2 0.731034482758621 4.83251806881886e-08
0.1 0.758620689655172 8.40729714032477e-06
0.132203389830508 0.758620689655172 3.64312434945577e-05
0.164406779661017 0.758620689655172 7.24492273895955e-05
0.196610169491525 0.758620689655172 9.77275459737795e-05
0.228813559322034 0.758620689655172 2.60910013530829e-05
0.261016949152542 0.758620689655172 5.6890491386527e-05
0.293220338983051 0.758620689655172 0.00014611371106208
0.325423728813559 0.758620689655172 5.75235402408855e-05
0.357627118644068 0.758620689655172 1.97630992455134e-05
0.389830508474576 0.758620689655172 2.04873809787152e-05
0.422033898305085 0.758620689655172 2.71042277647796e-05
0.454237288135593 0.758620689655172 2.41458068832108e-05
0.486440677966102 0.758620689655172 3.40201820145768e-05
0.51864406779661 0.758620689655172 3.83943933023545e-05
0.550847457627119 0.758620689655172 3.72515476100568e-05
0.583050847457627 0.758620689655172 4.30819558609487e-05
0.615254237288136 0.758620689655172 1.64692058250501e-05
0.647457627118644 0.758620689655172 2.07657202037265e-05
0.679661016949152 0.758620689655172 8.31000432361345e-06
0.711864406779661 0.758620689655172 7.55044743929109e-06
0.744067796610169 0.758620689655172 8.76715020590891e-06
0.776271186440678 0.758620689655172 5.3674200042631e-06
0.808474576271186 0.758620689655172 7.06599868598533e-06
0.840677966101695 0.758620689655172 3.04143670650891e-06
0.872881355932203 0.758620689655172 4.62257369724605e-06
0.905084745762712 0.758620689655172 8.72561231607965e-06
0.93728813559322 0.758620689655172 6.97609249747903e-06
0.969491525423729 0.758620689655172 3.42893850596846e-06
1.00169491525424 0.758620689655172 1.74713114961914e-06
1.03389830508475 0.758620689655172 6.90176909300641e-07
1.06610169491525 0.758620689655172 9.58367154397896e-08
1.09830508474576 0.758620689655172 4.0021524724e-07
1.13050847457627 0.758620689655172 5.7756738017973e-07
1.16271186440678 0.758620689655172 6.06056620865087e-07
1.19491525423729 0.758620689655172 5.44183646398846e-07
1.2271186440678 0.758620689655172 4.3301954361382e-07
1.25932203389831 0.758620689655172 3.05426137405166e-07
1.29152542372881 0.758620689655172 1.80093586360426e-07
1.32372881355932 0.758620689655172 6.93253429128835e-08
1.35593220338983 0.758620689655172 2.93899040430559e-08
1.38813559322034 0.758620689655172 9.51218450883107e-08
1.42033898305085 0.758620689655172 1.43498964713323e-07
1.45254237288136 0.758620689655172 1.72433833591115e-07
1.48474576271186 0.758620689655172 1.83676324501722e-07
1.51694915254237 0.758620689655172 1.81624454324589e-07
1.54915254237288 0.758620689655172 1.69230724989083e-07
1.58135593220339 0.758620689655172 1.50115031769558e-07
1.6135593220339 0.758620689655172 1.24033247152478e-07
1.64576271186441 0.758620689655172 9.75549575194724e-08
1.67796610169492 0.758620689655172 6.94407432592626e-08
1.71016949152542 0.758620689655172 4.38206770514125e-08
1.74237288135593 0.758620689655172 1.88025942846442e-08
1.77457627118644 0.758620689655172 1.22510255492339e-09
1.80677966101695 0.758620689655172 1.46067691973127e-08
1.83898305084746 0.758620689655172 2.3640701157962e-08
1.87118644067797 0.758620689655172 2.6097052268118e-08
1.90338983050847 0.758620689655172 2.16785003452254e-08
1.93559322033898 0.758620689655172 9.7791843780571e-09
1.96779661016949 0.758620689655172 9.43719116592853e-09
2 0.758620689655172 3.70222189066589e-08
0.1 0.786206896551724 1.59725238401005e-05
0.132203389830508 0.786206896551724 4.71019948375149e-05
0.164406779661017 0.786206896551724 5.07784600195758e-05
0.196610169491525 0.786206896551724 7.09916445579282e-05
0.228813559322034 0.786206896551724 8.034105111653e-05
0.261016949152542 0.786206896551724 3.14896134260224e-05
0.293220338983051 0.786206896551724 8.93483809645556e-05
0.325423728813559 0.786206896551724 4.21955594662332e-05
0.357627118644068 0.786206896551724 1.457676630119e-05
0.389830508474576 0.786206896551724 1.39580620298055e-05
0.422033898305085 0.786206896551724 3.02158130414796e-05
0.454237288135593 0.786206896551724 2.72998531224359e-05
0.486440677966102 0.786206896551724 3.14003799809184e-05
0.51864406779661 0.786206896551724 3.54849913942056e-05
0.550847457627119 0.786206896551724 4.34853356179719e-05
0.583050847457627 0.786206896551724 4.56941644007396e-05
0.615254237288136 0.786206896551724 2.43362651261138e-05
0.647457627118644 0.786206896551724 2.24476759672641e-05
0.679661016949152 0.786206896551724 1.23246757969225e-05
0.711864406779661 0.786206896551724 2.37884406862046e-06
0.744067796610169 0.786206896551724 6.95624861421372e-07
0.776271186440678 0.786206896551724 4.33613366720701e-06
0.808474576271186 0.786206896551724 2.33243884388339e-06
0.840677966101695 0.786206896551724 1.33941657121595e-06
0.872881355932203 0.786206896551724 2.28578405906843e-06
0.905084745762712 0.786206896551724 4.3217144981902e-06
0.93728813559322 0.786206896551724 3.86612043259604e-06
0.969491525423729 0.786206896551724 7.81254268591292e-07
1.00169491525424 0.786206896551724 6.30842729726023e-07
1.03389830508475 0.786206896551724 4.91023253665685e-07
1.06610169491525 0.786206896551724 7.67130251760394e-08
1.09830508474576 0.786206896551724 2.75694002433888e-07
1.13050847457627 0.786206896551724 4.37015645685317e-07
1.16271186440678 0.786206896551724 4.70015513097883e-07
1.19491525423729 0.786206896551724 4.20306544829628e-07
1.2271186440678 0.786206896551724 3.29682616418697e-07
1.25932203389831 0.786206896551724 2.25513305399308e-07
1.29152542372881 0.786206896551724 1.25839499204463e-07
1.32372881355932 0.786206896551724 3.9781889951371e-08
1.35593220338983 0.786206896551724 3.19758485996158e-08
1.38813559322034 0.786206896551724 8.17612220562327e-08
1.42033898305085 0.786206896551724 1.14916181848248e-07
1.45254237288136 0.786206896551724 1.33342915947476e-07
1.48474576271186 0.786206896551724 1.39686272810956e-07
1.51694915254237 0.786206896551724 1.36146692026006e-07
1.54915254237288 0.786206896551724 1.25124835834431e-07
1.58135593220339 0.786206896551724 1.0782726839733e-07
1.6135593220339 0.786206896551724 8.93871894212861e-08
1.64576271186441 0.786206896551724 6.75654821231681e-08
1.67796610169492 0.786206896551724 4.70069971699907e-08
1.71016949152542 0.786206896551724 2.74498393850301e-08
1.74237288135593 0.786206896551724 1.08204645818173e-08
1.77457627118644 0.786206896551724 3.9299679443299e-09
1.80677966101695 0.786206896551724 1.45692266620028e-08
1.83898305084746 0.786206896551724 2.08347700219488e-08
1.87118644067797 0.786206896551724 2.24141901054868e-08
1.90338983050847 0.786206896551724 1.95820864429827e-08
1.93559322033898 0.786206896551724 1.12902334764413e-08
1.96779661016949 0.786206896551724 3.17319466173932e-09
2 0.786206896551724 2.06096527803189e-08
0.1 0.813793103448276 1.67850439177375e-05
0.132203389830508 0.813793103448276 4.63815476854191e-05
0.164406779661017 0.813793103448276 3.6234754813779e-05
0.196610169491525 0.813793103448276 7.88417401771744e-05
0.228813559322034 0.813793103448276 0.000107600895739971
0.261016949152542 0.813793103448276 1.79390059217618e-05
0.293220338983051 0.813793103448276 5.33674724185417e-05
0.325423728813559 0.813793103448276 3.22714356077319e-05
0.357627118644068 0.813793103448276 1.8282290162721e-05
0.389830508474576 0.813793103448276 1.59281530083434e-05
0.422033898305085 0.813793103448276 2.98973572294588e-05
0.454237288135593 0.813793103448276 3.02745011186179e-05
0.486440677966102 0.813793103448276 3.55008770301145e-05
0.51864406779661 0.813793103448276 3.6188028313682e-05
0.550847457627119 0.813793103448276 5.17162536689497e-05
0.583050847457627 0.813793103448276 3.62485202049215e-05
0.615254237288136 0.813793103448276 2.98835650609132e-05
0.647457627118644 0.813793103448276 2.38539139282636e-05
0.679661016949152 0.813793103448276 1.21736345927663e-05
0.711864406779661 0.813793103448276 3.77116399099802e-06
0.744067796610169 0.813793103448276 3.21310200017761e-06
0.776271186440678 0.813793103448276 1.3881150951768e-06
0.808474576271186 0.813793103448276 6.34707308715996e-07
0.840677966101695 0.813793103448276 1.29694305981027e-07
0.872881355932203 0.813793103448276 8.65560666380828e-08
0.905084745762712 0.813793103448276 2.23736583005926e-07
0.93728813559322 0.813793103448276 4.10798897835249e-07
0.969491525423729 0.813793103448276 5.17103161312807e-07
1.00169491525424 0.813793103448276 8.051321492218e-07
1.03389830508475 0.813793103448276 4.36093450669729e-07
1.06610169491525 0.813793103448276 3.43948715342469e-08
1.09830508474576 0.813793103448276 2.23257043141926e-07
1.13050847457627 0.813793103448276 3.3696369177381e-07
1.16271186440678 0.813793103448276 3.50241925318831e-07
1.19491525423729 0.813793103448276 3.05844837921759e-07
1.2271186440678 0.813793103448276 2.3526223203897e-07
1.25932203389831 0.813793103448276 1.58368753893687e-07
1.29152542372881 0.813793103448276 8.6939492228457e-08
1.32372881355932 0.813793103448276 2.64275387681482e-08
1.35593220338983 0.813793103448276 2.04992822099919e-08
1.38813559322034 0.813793103448276 5.43561824538338e-08
1.42033898305085 0.813793103448276 7.61927680863232e-08
1.45254237288136 0.813793103448276 8.7842718666526e-08
1.48474576271186 0.813793103448276 9.11045090772917e-08
1.51694915254237 0.813793103448276 8.79127325109935e-08
1.54915254237288 0.813793103448276 7.99773258323828e-08
1.58135593220339 0.813793103448276 6.90657152229557e-08
1.6135593220339 0.813793103448276 5.63270317531894e-08
1.64576271186441 0.813793103448276 4.28963271934617e-08
1.67796610169492 0.813793103448276 2.97148660991766e-08
1.71016949152542 0.813793103448276 1.74954442876892e-08
1.74237288135593 0.813793103448276 6.87655484072863e-09
1.77457627118644 0.813793103448276 1.80858632483122e-09
1.80677966101695 0.813793103448276 8.1462031476248e-09
1.83898305084746 0.813793103448276 1.18378884889897e-08
1.87118644067797 0.813793103448276 1.28172190237986e-08
1.90338983050847 0.813793103448276 1.08600183082845e-08
1.93559322033898 0.813793103448276 6.02702310080573e-09
1.96779661016949 0.813793103448276 1.76241089881451e-09
2 0.813793103448276 1.25206036316917e-08
0.1 0.841379310344827 2.05725227902138e-05
0.132203389830508 0.841379310344827 5.07765194189441e-05
0.164406779661017 0.841379310344827 3.15976893472755e-05
0.196610169491525 0.841379310344827 9.31396143879135e-05
0.228813559322034 0.841379310344827 0.000128439594915441
0.261016949152542 0.841379310344827 7.20166494919746e-06
0.293220338983051 0.841379310344827 3.10852025350768e-05
0.325423728813559 0.841379310344827 2.2987995169264e-05
0.357627118644068 0.841379310344827 1.85406692642921e-05
0.389830508474576 0.841379310344827 1.49480009033272e-05
0.422033898305085 0.841379310344827 3.09581138932518e-05
0.454237288135593 0.841379310344827 3.21615844275385e-05
0.486440677966102 0.841379310344827 3.72237253099859e-05
0.51864406779661 0.841379310344827 3.57045635889648e-05
0.550847457627119 0.841379310344827 6.05517894894017e-05
0.583050847457627 0.841379310344827 3.36072493097356e-05
0.615254237288136 0.841379310344827 3.49320239895159e-05
0.647457627118644 0.841379310344827 2.51635500256053e-05
0.679661016949152 0.841379310344827 1.36311819093305e-05
0.711864406779661 0.841379310344827 4.19283247982847e-06
0.744067796610169 0.841379310344827 2.86902494854276e-06
0.776271186440678 0.841379310344827 2.42228100990719e-06
0.808474576271186 0.841379310344827 3.31756294517721e-07
0.840677966101695 0.841379310344827 4.8436668006597e-07
0.872881355932203 0.841379310344827 9.17712954879195e-07
0.905084745762712 0.841379310344827 1.55632986486411e-06
0.93728813559322 0.841379310344827 1.59586769329622e-06
0.969491525423729 0.841379310344827 1.60352889826581e-07
1.00169491525424 0.841379310344827 5.17656401724442e-07
1.03389830508475 0.841379310344827 3.2359298681817e-07
1.06610169491525 0.841379310344827 4.29870539510831e-08
1.09830508474576 0.841379310344827 1.41821837041056e-07
1.13050847457627 0.841379310344827 2.19479526583178e-07
1.16271186440678 0.841379310344827 2.26605583713091e-07
1.19491525423729 0.841379310344827 1.94381351218333e-07
1.2271186440678 0.841379310344827 1.46252446250231e-07
1.25932203389831 0.841379310344827 9.54050306925284e-08
1.29152542372881 0.841379310344827 5.01423549834262e-08
1.32372881355932 0.841379310344827 1.33571152086586e-08
1.35593220338983 0.841379310344827 1.45740757604445e-08
1.38813559322034 0.841379310344827 3.32298562656729e-08
1.42033898305085 0.841379310344827 4.43877879658848e-08
1.45254237288136 0.841379310344827 4.95799300941192e-08
1.48474576271186 0.841379310344827 5.02695138361067e-08
1.51694915254237 0.841379310344827 4.73243409320535e-08
1.54915254237288 0.841379310344827 4.21330534616532e-08
1.58135593220339 0.841379310344827 3.53618981479347e-08
1.6135593220339 0.841379310344827 2.84443481096265e-08
1.64576271186441 0.841379310344827 2.09911812845758e-08
1.67796610169492 0.841379310344827 1.41328918808481e-08
1.71016949152542 0.841379310344827 7.74725751159067e-09
1.74237288135593 0.841379310344827 2.89051248490692e-09
1.77457627118644 0.841379310344827 1.23579545802412e-09
1.80677966101695 0.841379310344827 4.44763344358885e-09
1.83898305084746 0.841379310344827 6.06209249236723e-09
1.87118644067797 0.841379310344827 6.39836052489117e-09
1.90338983050847 0.841379310344827 5.45852205837109e-09
1.93559322033898 0.841379310344827 3.29484569368428e-09
1.96779661016949 0.841379310344827 3.72074841216105e-10
2 0.841379310344827 4.57072235469639e-09
0.1 0.868965517241379 2.41618127186964e-05
0.132203389830508 0.868965517241379 5.52906565657614e-05
0.164406779661017 0.868965517241379 3.43928870155746e-05
0.196610169491525 0.868965517241379 0.000109776598577281
0.228813559322034 0.868965517241379 0.000138977489300337
0.261016949152542 0.868965517241379 2.01511372256241e-06
0.293220338983051 0.868965517241379 1.56638241843255e-05
0.325423728813559 0.868965517241379 1.78393129302641e-05
0.357627118644068 0.868965517241379 1.91349043190368e-05
0.389830508474576 0.868965517241379 1.454356048141e-05
0.422033898305085 0.868965517241379 3.28203285502374e-05
0.454237288135593 0.868965517241379 3.40135881227528e-05
0.486440677966102 0.868965517241379 3.95135774809121e-05
0.51864406779661 0.868965517241379 3.52266613124014e-05
0.550847457627119 0.868965517241379 6.93927634115987e-05
0.583050847457627 0.868965517241379 3.13745121432605e-05
0.615254237288136 0.868965517241379 3.93923266029644e-05
0.647457627118644 0.868965517241379 2.61895203169372e-05
0.679661016949152 0.868965517241379 1.51152311669655e-05
0.711864406779661 0.868965517241379 5.45728978010842e-06
0.744067796610169 0.868965517241379 3.32253942661741e-06
0.776271186440678 0.868965517241379 2.32310704174636e-06
0.808474576271186 0.868965517241379 1.78750324659515e-07
0.840677966101695 0.868965517241379 4.84305234697931e-07
0.872881355932203 0.868965517241379 8.45400889137576e-07
0.905084745762712 0.868965517241379 1.39868313090348e-06
0.93728813559322 0.868965517241379 1.38361556765789e-06
0.969491525423729 0.868965517241379 2.47045362227534e-07
1.00169491525424 0.868965517241379 3.45434673643164e-07
1.03389830508475 0.868965517241379 2.22015117020154e-07
1.06610169491525 0.868965517241379 3.48072141430374e-08
1.09830508474576 0.868965517241379 8.39735949408996e-08
1.13050847457627 0.868965517241379 1.31651496542094e-07
1.16271186440678 0.868965517241379 1.34232454907625e-07
1.19491525423729 0.868965517241379 1.1242510664412e-07
1.2271186440678 0.868965517241379 8.23347887735843e-08
1.25932203389831 0.868965517241379 5.16047642710489e-08
1.29152542372881 0.868965517241379 2.54961564548604e-08
1.32372881355932 0.868965517241379 5.28270427432841e-09
1.35593220338983 0.868965517241379 9.00118500559512e-09
1.38813559322034 0.868965517241379 1.79212095924589e-08
1.42033898305085 0.868965517241379 2.26573103016602e-08
1.45254237288136 0.868965517241379 2.41134731155076e-08
1.48474576271186 0.868965517241379 2.36203429076723e-08
1.51694915254237 0.868965517241379 2.11291147404986e-08
1.54915254237288 0.868965517241379 1.79699445524381e-08
1.58135593220339 0.868965517241379 1.46612008795084e-08
1.6135593220339 0.868965517241379 1.11563720848173e-08
1.64576271186441 0.868965517241379 8.19484997698169e-09
1.67796610169492 0.868965517241379 5.19834010096317e-09
1.71016949152542 0.868965517241379 2.61155563532219e-09
1.74237288135593 0.868965517241379 9.15705371137548e-10
1.77457627118644 0.868965517241379 3.36268210021186e-10
1.80677966101695 0.868965517241379 1.3853526124928e-09
1.83898305084746 0.868965517241379 1.87011348120374e-09
1.87118644067797 0.868965517241379 1.94357369664691e-09
1.90338983050847 0.868965517241379 1.53174006606354e-09
1.93559322033898 0.868965517241379 1.07290347873424e-09
1.96779661016949 0.868965517241379 5.49078979848394e-10
2 0.868965517241379 1.3736834130849e-09
0.1 0.896551724137931 2.81057727137234e-05
0.132203389830508 0.896551724137931 6.07003806609434e-05
0.164406779661017 0.896551724137931 4.12902073629763e-05
0.196610169491525 0.896551724137931 0.000125316886814673
0.228813559322034 0.896551724137931 0.000141846795741568
0.261016949152542 0.896551724137931 8.00572545426466e-06
0.293220338983051 0.896551724137931 8.38471039368834e-06
0.325423728813559 0.896551724137931 1.77142949222418e-05
0.357627118644068 0.896551724137931 1.97965294569381e-05
0.389830508474576 0.896551724137931 1.41836202364553e-05
0.422033898305085 0.896551724137931 3.58941008105716e-05
0.454237288135593 0.896551724137931 3.59281161424629e-05
0.486440677966102 0.896551724137931 4.19177582133092e-05
0.51864406779661 0.896551724137931 3.43690904213794e-05
0.550847457627119 0.896551724137931 7.80106174468001e-05
0.583050847457627 0.896551724137931 2.99839923738156e-05
0.615254237288136 0.896551724137931 4.34427933334942e-05
0.647457627118644 0.896551724137931 2.69273400406001e-05
0.679661016949152 0.896551724137931 1.68979496016026e-05
0.711864406779661 0.896551724137931 7.74339199521457e-06
0.744067796610169 0.896551724137931 4.17144562883603e-06
0.776271186440678 0.896551724137931 1.78516664141282e-06
0.808474576271186 0.896551724137931 4.14664688181051e-07
0.840677966101695 0.896551724137931 1.71075317851112e-07
0.872881355932203 0.896551724137931 3.7865328560068e-07
0.905084745762712 0.896551724137931 4.99139566116756e-07
0.93728813559322 0.896551724137931 5.29205944501501e-07
0.969491525423729 0.896551724137931 6.07501946754513e-08
1.00169491525424 0.896551724137931 2.51893706233513e-07
1.03389830508475 0.896551724137931 1.44219935080498e-07
1.06610169491525 0.896551724137931 1.73997677404039e-08
1.09830508474576 0.896551724137931 6.42521975259569e-08
1.13050847457627 0.896551724137931 1.01359252290637e-07
1.16271186440678 0.896551724137931 1.07412075962887e-07
1.19491525423729 0.896551724137931 9.4605429744574e-08
1.2271186440678 0.896551724137931 7.33046445703273e-08
1.25932203389831 0.896551724137931 4.94313679889759e-08
1.29152542372881 0.896551724137931 2.70336612141913e-08
1.32372881355932 0.896551724137931 8.06296144333149e-09
1.35593220338983 0.896551724137931 7.49357029673207e-09
1.38813559322034 0.896551724137931 1.85301396877647e-08
1.42033898305085 0.896551724137931 2.60603692686888e-08
1.45254237288136 0.896551724137931 3.03292871715578e-08
1.48474576271186 0.896551724137931 3.20372982871225e-08
1.51694915254237 0.896551724137931 3.12308124152158e-08
1.54915254237288 0.896551724137931 2.88635083081659e-08
1.58135593220339 0.896551724137931 2.55303066963605e-08
1.6135593220339 0.896551724137931 2.10608890930871e-08
1.64576271186441 0.896551724137931 1.65253972316148e-08
1.67796610169492 0.896551724137931 1.15958696959437e-08
1.71016949152542 0.896551724137931 7.07289031848463e-09
1.74237288135593 0.896551724137931 2.80727469396983e-09
1.77457627118644 0.896551724137931 6.24082304079381e-10
1.80677966101695 0.896551724137931 3.1473702336398e-09
1.83898305084746 0.896551724137931 4.74012107813492e-09
1.87118644067797 0.896551724137931 5.27120881117619e-09
1.90338983050847 0.896551724137931 4.50098055837045e-09
1.93559322033898 0.896551724137931 2.51675439103139e-09
1.96779661016949 0.896551724137931 8.91894452484435e-10
2 0.896551724137931 5.69744880439938e-09
0.1 0.924137931034483 3.2871939861683e-05
0.132203389830508 0.924137931034483 6.73497641063264e-05
0.164406779661017 0.924137931034483 4.98116322249853e-05
0.196610169491525 0.924137931034483 0.000137674689936821
0.228813559322034 0.924137931034483 0.000138053590951212
0.261016949152542 0.924137931034483 1.39042328283729e-05
0.293220338983051 0.924137931034483 1.31018457772624e-05
0.325423728813559 0.924137931034483 2.12629647212406e-05
0.357627118644068 0.924137931034483 2.03325852735193e-05
0.389830508474576 0.924137931034483 1.3387108909454e-05
0.422033898305085 0.924137931034483 4.02169444328226e-05
0.454237288135593 0.924137931034483 3.76826890326975e-05
0.486440677966102 0.924137931034483 4.39795726913227e-05
0.51864406779661 0.924137931034483 3.29937717531126e-05
0.550847457627119 0.924137931034483 8.6145398205731e-05
0.583050847457627 0.924137931034483 2.93407916227586e-05
0.615254237288136 0.924137931034483 4.70927946458079e-05
0.647457627118644 0.924137931034483 2.75228959538726e-05
0.679661016949152 0.924137931034483 1.92553554944059e-05
0.711864406779661 0.924137931034483 1.03326167064664e-05
0.744067796610169 0.924137931034483 4.89017553517458e-06
0.776271186440678 0.924137931034483 1.52872611056267e-06
0.808474576271186 0.924137931034483 7.37009380442341e-07
0.840677966101695 0.924137931034483 3.74164361464867e-08
0.872881355932203 0.924137931034483 1.54016890202032e-07
0.905084745762712 0.924137931034483 2.25670883850847e-07
0.93728813559322 0.924137931034483 6.68984258125413e-08
0.969491525423729 0.924137931034483 2.22122784063968e-07
1.00169491525424 0.924137931034483 2.49940459702022e-07
1.03389830508475 0.924137931034483 1.20825462147887e-07
1.06610169491525 0.924137931034483 9.05030209064571e-09
1.09830508474576 0.924137931034483 7.18473516741357e-08
1.13050847457627 0.924137931034483 1.18940586471145e-07
1.16271186440678 0.924137931034483 1.34051017064964e-07
1.19491525423729 0.924137931034483 1.24882767061652e-07
1.2271186440678 0.924137931034483 1.01474966310562e-07
1.25932203389831 0.924137931034483 7.15628067504755e-08
1.29152542372881 0.924137931034483 4.07563419827383e-08
1.32372881355932 0.924137931034483 1.30439984649125e-08
1.35593220338983 0.924137931034483 1.01273862672348e-08
1.38813559322034 0.924137931034483 2.79559621401618e-08
1.42033898305085 0.924137931034483 4.03790583132604e-08
1.45254237288136 0.924137931034483 4.78318373744799e-08
1.48474576271186 0.924137931034483 5.08444839007461e-08
1.51694915254237 0.924137931034483 5.02745324451117e-08
1.54915254237288 0.924137931034483 4.68347711848253e-08
1.58135593220339 0.924137931034483 4.12058965942437e-08
1.6135593220339 0.924137931034483 3.4297773048591e-08
1.64576271186441 0.924137931034483 2.66159361218072e-08
1.67796610169492 0.924137931034483 1.87459709874191e-08
1.71016949152542 0.924137931034483 1.12114959477528e-08
1.74237288135593 0.924137931034483 4.48231289678026e-09
1.77457627118644 0.924137931034483 1.17698262269238e-09
1.80677966101695 0.924137931034483 5.46241183632213e-09
1.83898305084746 0.924137931034483 8.0157951477648e-09
1.87118644067797 0.924137931034483 8.73483637145802e-09
1.90338983050847 0.924137931034483 7.50481623249398e-09
1.93559322033898 0.924137931034483 4.19059665252962e-09
1.96779661016949 0.924137931034483 1.27873500571247e-09
2 0.924137931034483 8.85548144631034e-09
0.1 0.951724137931034 3.84062479977594e-05
0.132203389830508 0.951724137931034 7.49280234585976e-05
0.164406779661017 0.951724137931034 5.77167345460391e-05
0.196610169491525 0.951724137931034 0.000144253650184966
0.228813559322034 0.951724137931034 0.000128311599894021
0.261016949152542 0.951724137931034 1.93887090845524e-05
0.293220338983051 0.951724137931034 2.05488905614976e-05
0.325423728813559 0.951724137931034 2.61827928565024e-05
0.357627118644068 0.951724137931034 2.08788705734193e-05
0.389830508474576 0.951724137931034 1.20815716940997e-05
0.422033898305085 0.951724137931034 4.54446937812366e-05
0.454237288135593 0.951724137931034 3.90312868826846e-05
0.486440677966102 0.951724137931034 4.56292635404978e-05
0.51864406779661 0.951724137931034 3.13604475666619e-05
0.550847457627119 0.951724137931034 9.35449159909055e-05
0.583050847457627 0.951724137931034 2.89848669910511e-05
0.615254237288136 0.951724137931034 5.02157241527188e-05
0.647457627118644 0.951724137931034 2.81611349499761e-05
0.679661016949152 0.951724137931034 2.2133446347669e-05
0.711864406779661 0.951724137931034 1.28569672092805e-05
0.744067796610169 0.951724137931034 5.45828563277998e-06
0.776271186440678 0.951724137931034 1.58157901237937e-06
0.808474576271186 0.951724137931034 7.61815405623289e-07
0.840677966101695 0.951724137931034 7.43708034887337e-08
0.872881355932203 0.951724137931034 2.34282238714984e-07
0.905084745762712 0.951724137931034 2.3298966186583e-07
0.93728813559322 0.951724137931034 9.64539188944152e-08
0.969491525423729 0.951724137931034 2.05094753673826e-07
1.00169491525424 0.951724137931034 2.16966772118572e-07
1.03389830508475 0.951724137931034 8.90147448257386e-08
1.06610169491525 0.951724137931034 8.21497488431032e-09
1.09830508474576 0.951724137931034 7.00303253487612e-08
1.13050847457627 0.951724137931034 1.30905718998229e-07
1.16271186440678 0.951724137931034 1.58017919233272e-07
1.19491525423729 0.951724137931034 1.5358283267119e-07
1.2271186440678 0.951724137931034 1.28159457656251e-07
1.25932203389831 0.951724137931034 9.19861442921216e-08
1.29152542372881 0.951724137931034 5.3125637370182e-08
1.32372881355932 0.951724137931034 1.70230626918148e-08
1.35593220338983 0.951724137931034 1.33981148494706e-08
1.38813559322034 0.951724137931034 3.70035686086532e-08
1.42033898305085 0.951724137931034 5.34914797230449e-08
1.45254237288136 0.951724137931034 6.32658021059983e-08
1.48474576271186 0.951724137931034 6.7260734086156e-08
1.51694915254237 0.951724137931034 6.64188098928116e-08
1.54915254237288 0.951724137931034 6.1750234152301e-08
1.58135593220339 0.951724137931034 5.42576875623347e-08
1.6135593220339 0.951724137931034 4.50306784005644e-08
1.64576271186441 0.951724137931034 3.48541221529593e-08
1.67796610169492 0.951724137931034 2.4506150653077e-08
1.71016949152542 0.951724137931034 1.4581217605298e-08
1.74237288135593 0.951724137931034 5.83732695917397e-09
1.77457627118644 0.951724137931034 1.5418765289058e-09
1.80677966101695 0.951724137931034 7.03341139644051e-09
1.83898305084746 0.951724137931034 1.03022095888432e-08
1.87118644067797 0.951724137931034 1.12403079055727e-08
1.90338983050847 0.951724137931034 9.61581186068354e-09
1.93559322033898 0.951724137931034 5.33268611679465e-09
1.96779661016949 0.951724137931034 1.66348635520917e-09
2 0.951724137931034 1.13373976304417e-08
0.1 0.979310344827586 4.44034177211389e-05
0.132203389830508 0.979310344827586 8.31202213845546e-05
0.164406779661017 0.979310344827586 6.33192490543264e-05
0.196610169491525 0.979310344827586 0.000142107374915105
0.228813559322034 0.979310344827586 0.000114282066672229
0.261016949152542 0.979310344827586 2.46387347526114e-05
0.293220338983051 0.979310344827586 2.75019335859232e-05
0.325423728813559 0.979310344827586 3.11601991960701e-05
0.357627118644068 0.979310344827586 2.16987424925116e-05
0.389830508474576 0.979310344827586 1.03707096691082e-05
0.422033898305085 0.979310344827586 5.11266800370057e-05
0.454237288135593 0.979310344827586 3.99028462946318e-05
0.486440677966102 0.979310344827586 4.70342619929645e-05
0.51864406779661 0.979310344827586 2.99462095969479e-05
0.550847457627119 0.979310344827586 0.00010006056787073
0.583050847457627 0.979310344827586 2.85168969922476e-05
0.615254237288136 0.979310344827586 5.2699867674674e-05
0.647457627118644 0.979310344827586 2.89619469779034e-05
0.679661016949152 0.979310344827586 2.53006915526437e-05
0.711864406779661 0.979310344827586 1.53816194327358e-05
0.744067796610169 0.979310344827586 6.21671359172923e-06
0.776271186440678 0.979310344827586 1.5804261714287e-06
0.808474576271186 0.979310344827586 7.39600626072438e-07
0.840677966101695 0.979310344827586 1.98385624412668e-07
0.872881355932203 0.979310344827586 2.82326183221814e-07
0.905084745762712 0.979310344827586 2.76804935819525e-07
0.93728813559322 0.979310344827586 2.78276053228284e-08
0.969491525423729 0.979310344827586 9.70813466878184e-08
1.00169491525424 0.979310344827586 2.4903727060074e-07
1.03389830508475 0.979310344827586 2.15250316636148e-07
1.06610169491525 0.979310344827586 2.217348738563e-08
1.09830508474576 0.979310344827586 1.7734782323437e-07
1.13050847457627 0.979310344827586 2.98634811253897e-07
1.16271186440678 0.979310344827586 3.33702439255386e-07
1.19491525423729 0.979310344827586 3.06468573018797e-07
1.2271186440678 0.979310344827586 2.4456404808629e-07
1.25932203389831 0.979310344827586 1.69489882987093e-07
1.29152542372881 0.979310344827586 9.51601823439538e-08
1.32372881355932 0.979310344827586 2.97312261285716e-08
1.35593220338983 0.979310344827586 2.31330677328879e-08
1.38813559322034 0.979310344827586 6.23781854954476e-08
1.42033898305085 0.979310344827586 8.86665428937156e-08
1.45254237288136 0.979310344827586 1.03326172071245e-07
1.48474576271186 0.979310344827586 1.0831379783168e-07
1.51694915254237 0.979310344827586 1.05631834150558e-07
1.54915254237288 0.979310344827586 9.70830584832709e-08
1.58135593220339 0.979310344827586 8.44866086969166e-08
1.6135593220339 0.979310344827586 6.95031645524366e-08
1.64576271186441 0.979310344827586 5.33546140858016e-08
1.67796610169492 0.979310344827586 3.72020541743754e-08
1.71016949152542 0.979310344827586 2.21256723503485e-08
1.74237288135593 0.979310344827586 8.6906570410518e-09
1.77457627118644 0.979310344827586 2.26405600177438e-09
1.80677966101695 0.979310344827586 1.03337149183071e-08
1.83898305084746 0.979310344827586 1.51164401883645e-08
1.87118644067797 0.979310344827586 1.64661271592233e-08
1.90338983050847 0.979310344827586 1.4062765728102e-08
1.93559322033898 0.979310344827586 7.79375109106731e-09
1.96779661016949 0.979310344827586 2.32929608536453e-09
2 0.979310344827586 1.64352262662845e-08
0.1 1.00689655172414 5.08436539519333e-05
0.132203389830508 1.00689655172414 9.18212230054228e-05
0.164406779661017 1.00689655172414 6.59421332925997e-05
0.196610169491525 1.00689655172414 0.000129143685834315
0.228813559322034 1.00689655172414 9.89661516231725e-05
0.261016949152542 1.00689655172414 2.98276436996527e-05
0.293220338983051 1.00689655172414 3.37439031782746e-05
0.325423728813559 1.00689655172414 3.5808661238077e-05
0.357627118644068 1.00689655172414 2.28116617017924e-05
0.389830508474576 1.00689655172414 8.24029394444277e-06
0.422033898305085 1.00689655172414 5.68663502621617e-05
0.454237288135593 1.00689655172414 4.01394796265131e-05
0.486440677966102 1.00689655172414 4.81278447183756e-05
0.51864406779661 1.00689655172414 2.92009236205157e-05
0.550847457627119 1.00689655172414 0.000105638392516028
0.583050847457627 1.00689655172414 2.77467940005262e-05
0.615254237288136 1.00689655172414 5.46140776611185e-05
0.647457627118644 1.00689655172414 3.00338958932918e-05
0.679661016949152 1.00689655172414 2.86617359429517e-05
0.711864406779661 1.00689655172414 1.77069605267598e-05
0.744067796610169 1.00689655172414 7.12952527126154e-06
0.776271186440678 1.00689655172414 1.65249340840332e-06
0.808474576271186 1.00689655172414 6.06102297312583e-07
0.840677966101695 1.00689655172414 4.35264349367747e-07
0.872881355932203 1.00689655172414 3.23799317198308e-07
0.905084745762712 1.00689655172414 6.3544615101186e-07
0.93728813559322 1.00689655172414 3.70119998535854e-07
0.969491525423729 1.00689655172414 9.15442282448778e-07
1.00169491525424 1.00689655172414 1.81328812957997e-06
1.03389830508475 1.00689655172414 1.17409236807553e-06
1.06610169491525 1.00689655172414 9.49374027468356e-08
1.09830508474576 1.00689655172414 6.81768545529525e-07
1.13050847457627 1.00689655172414 1.02435564832436e-06
1.16271186440678 1.00689655172414 1.04902055388442e-06
1.19491525423729 1.00689655172414 8.98652131936272e-07
1.2271186440678 1.00689655172414 6.77568819770748e-07
1.25932203389831 1.00689655172414 4.47910183812414e-07
1.29152542372881 1.00689655172414 2.41906713619168e-07
1.32372881355932 1.00689655172414 7.30914854998815e-08
1.35593220338983 1.00689655172414 5.4880422039005e-08
1.38813559322034 1.00689655172414 1.44615279045197e-07
1.42033898305085 1.00689655172414 2.00993786117374e-07
1.45254237288136 1.00689655172414 2.29647331664663e-07
1.48474576271186 1.00689655172414 2.36582358301067e-07
1.51694915254237 1.00689655172414 2.26962670310799e-07
1.54915254237288 1.00689655172414 2.05655446958182e-07
1.58135593220339 1.00689655172414 1.76758225269303e-07
1.6135593220339 1.00689655172414 1.43585528562348e-07
1.64576271186441 1.00689655172414 1.09095844354516e-07
1.67796610169492 1.00689655172414 7.53349972772316e-08
1.71016949152542 1.00689655172414 4.42972065765858e-08
1.74237288135593 1.00689655172414 1.74625296241978e-08
1.77457627118644 1.00689655172414 4.29931752051431e-09
1.80677966101695 1.00689655172414 2.01918194450635e-08
1.83898305084746 1.00689655172414 2.9428706958148e-08
1.87118644067797 1.00689655172414 3.1757841568068e-08
1.90338983050847 1.00689655172414 2.69190479454585e-08
1.93559322033898 1.00689655172414 1.48122430573963e-08
1.96779661016949 1.00689655172414 4.63765413207973e-09
2 1.00689655172414 3.13345024332052e-08
0.1 1.03448275862069 5.83178340034968e-05
0.132203389830508 1.03448275862069 0.000100644436888057
0.164406779661017 1.03448275862069 6.54702118573793e-05
0.196610169491525 1.03448275862069 0.00010561469172051
0.228813559322034 1.03448275862069 8.61821510727154e-05
0.261016949152542 1.03448275862069 3.48053652025476e-05
0.293220338983051 1.03448275862069 3.93446802620508e-05
0.325423728813559 1.03448275862069 4.03285235536352e-05
0.357627118644068 1.03448275862069 2.36938602312324e-05
0.389830508474576 1.03448275862069 5.56926550073535e-06
0.422033898305085 1.03448275862069 6.2266235832323e-05
0.454237288135593 1.03448275862069 3.88259961652911e-05
0.486440677966102 1.03448275862069 4.80705555126366e-05
0.51864406779661 1.03448275862069 2.95597128287302e-05
0.550847457627119 1.03448275862069 0.000110076769832134
0.583050847457627 1.03448275862069 2.66393412131092e-05
0.615254237288136 1.03448275862069 5.64742870648974e-05
0.647457627118644 1.03448275862069 3.15960030812369e-05
0.679661016949152 1.03448275862069 3.23001711238574e-05
0.711864406779661 1.03448275862069 1.85647364008406e-05
0.744067796610169 1.03448275862069 6.93537736196195e-06
0.776271186440678 1.03448275862069 3.29275639506262e-06
0.808474576271186 1.03448275862069 9.25504955870627e-07
0.840677966101695 1.03448275862069 1.75376821036404e-06
0.872881355932203 1.03448275862069 1.34569160430912e-06
0.905084745762712 1.03448275862069 3.930731073694e-06
0.93728813559322 1.03448275862069 2.68114782627213e-06
0.969491525423729 1.03448275862069 3.36831605854289e-06
1.00169491525424 1.03448275862069 5.09956462117666e-06
1.03389830508475 1.03448275862069 3.23385457362835e-06
1.06610169491525 1.03448275862069 1.82684550037975e-07
1.09830508474576 1.03448275862069 1.93589438340313e-06
1.13050847457627 1.03448275862069 2.78009182699098e-06
1.16271186440678 1.03448275862069 2.75471012658077e-06
1.19491525423729 1.03448275862069 2.29417454343499e-06
1.2271186440678 1.03448275862069 1.68826153390016e-06
1.25932203389831 1.03448275862069 1.09284790786697e-06
1.29152542372881 1.03448275862069 5.82721127445358e-07
1.32372881355932 1.03448275862069 1.7796394401847e-07
1.35593220338983 1.03448275862069 1.19238959866825e-07
1.38813559322034 1.03448275862069 3.21096350890638e-07
1.42033898305085 1.03448275862069 4.43628637385946e-07
1.45254237288136 1.03448275862069 5.02001851097102e-07
1.48474576271186 1.03448275862069 5.13235559459215e-07
1.51694915254237 1.03448275862069 4.87576376445234e-07
1.54915254237288 1.03448275862069 4.38516680825405e-07
1.58135593220339 1.03448275862069 3.74748473438787e-07
1.6135593220339 1.03448275862069 3.02045796191665e-07
1.64576271186441 1.03448275862069 2.29067742826031e-07
1.67796610169492 1.03448275862069 1.57409692883165e-07
1.71016949152542 1.03448275862069 9.17048571377149e-08
1.74237288135593 1.03448275862069 3.65957182608433e-08
1.77457627118644 1.03448275862069 6.94831747686362e-09
1.80677966101695 1.03448275862069 4.01301968188547e-08
1.83898305084746 1.03448275862069 5.85520515971079e-08
1.87118644067797 1.03448275862069 6.26913614618667e-08
1.90338983050847 1.03448275862069 5.22247397880444e-08
1.93559322033898 1.03448275862069 2.87625433650017e-08
1.96779661016949 1.03448275862069 1.12156892607597e-08
2 1.03448275862069 6.37554709963147e-08
0.1 1.06206896551724 6.802075088077e-05
0.132203389830508 1.06206896551724 0.00010831862549022
0.164406779661017 1.06206896551724 6.09335443121588e-05
0.196610169491525 1.06206896551724 7.50857865699495e-05
0.228813559322034 1.06206896551724 7.92309981952532e-05
0.261016949152542 1.06206896551724 3.87134370728182e-05
0.293220338983051 1.06206896551724 4.43025537135763e-05
0.325423728813559 1.06206896551724 4.53218142002422e-05
0.357627118644068 1.06206896551724 2.31296556368892e-05
0.389830508474576 1.06206896551724 4.11859860784285e-06
0.422033898305085 1.06206896551724 6.67707579142339e-05
0.454237288135593 1.06206896551724 3.35068955893294e-05
0.486440677966102 1.06206896551724 4.49948682321257e-05
0.51864406779661 1.06206896551724 3.24309289668691e-05
0.550847457627119 1.06206896551724 0.000112585378441665
0.583050847457627 1.06206896551724 2.55982495441535e-05
0.615254237288136 1.06206896551724 5.969192849546e-05
0.647457627118644 1.06206896551724 3.3930867086314e-05
0.679661016949152 1.06206896551724 3.62111730861387e-05
0.711864406779661 1.06206896551724 1.50796285769574e-05
0.744067796610169 1.06206896551724 2.58360558590405e-06
0.776271186440678 1.06206896551724 9.9539629270761e-06
0.808474576271186 1.06206896551724 6.2131989446085e-06
0.840677966101695 1.06206896551724 7.19468627462771e-06
0.872881355932203 1.06206896551724 5.05632941449005e-06
0.905084745762712 1.06206896551724 1.68090452334311e-05
0.93728813559322 1.06206896551724 1.68771095887159e-05
0.969491525423729 1.06206896551724 1.12932032337684e-05
1.00169491525424 1.06206896551724 1.02349102100802e-05
1.03389830508475 1.06206896551724 6.42748363246794e-06
1.06610169491525 1.06206896551724 3.00819561504932e-07
1.09830508474576 1.06206896551724 4.59859460049777e-06
1.13050847457627 1.06206896551724 6.36894684077729e-06
1.16271186440678 1.06206896551724 6.19683450917683e-06
1.19491525423729 1.06206896551724 5.08163149123452e-06
1.2271186440678 1.06206896551724 3.69162471844091e-06
1.25932203389831 1.06206896551724 2.36869784687496e-06
1.29152542372881 1.06206896551724 1.26124961333642e-06
1.32372881355932 1.06206896551724 4.00549828665748e-07
1.35593220338983 1.06206896551724 2.20327082387195e-07
1.38813559322034 1.06206896551724 6.32461053846126e-07
1.42033898305085 1.06206896551724 8.79965754996701e-07
1.45254237288136 1.06206896551724 9.92207971665366e-07
1.48474576271186 1.06206896551724 1.01344837324017e-06
1.51694915254237 1.06206896551724 9.56756991447301e-07
1.54915254237288 1.06206896551724 8.57101923975731e-07
1.58135593220339 1.06206896551724 7.31356733463469e-07
1.6135593220339 1.06206896551724 5.86282214126423e-07
1.64576271186441 1.06206896551724 4.45566664317647e-07
1.67796610169492 1.06206896551724 3.05306473826331e-07
1.71016949152542 1.06206896551724 1.76856546777301e-07
1.74237288135593 1.06206896551724 7.43576387441209e-08
1.77457627118644 1.06206896551724 7.98405432444992e-09
1.80677966101695 1.06206896551724 7.22243787692438e-08
1.83898305084746 1.06206896551724 1.05868813932132e-07
1.87118644067797 1.06206896551724 1.12536374896597e-07
1.90338983050847 1.06206896551724 9.2271045944903e-08
1.93559322033898 1.06206896551724 4.8972903833678e-08
1.96779661016949 1.06206896551724 2.79329026679467e-08
2 1.06206896551724 1.25230089915682e-07
0.1 1.08965517241379 8.23966822103551e-05
0.132203389830508 1.08965517241379 0.00011405924882064
0.164406779661017 1.08965517241379 5.135653107467e-05
0.196610169491525 1.08965517241379 4.36523286484379e-05
0.228813559322034 1.08965517241379 8.12371445321945e-05
0.261016949152542 1.08965517241379 3.99296445760725e-05
0.293220338983051 1.08965517241379 4.8447896690349e-05
0.325423728813559 1.08965517241379 5.16871120600648e-05
0.357627118644068 1.08965517241379 1.92195774497121e-05
0.389830508474576 1.08965517241379 1.04562563725137e-05
0.422033898305085 1.08965517241379 6.95297833629569e-05
0.454237288135593 1.08965517241379 2.01122782770015e-05
0.486440677966102 1.08965517241379 3.78403090277289e-05
0.51864406779661 1.08965517241379 4.30881823170325e-05
0.550847457627119 1.08965517241379 0.00011142003592616
0.583050847457627 1.08965517241379 2.78298509057942e-05
0.615254237288136 1.08965517241379 6.73068447521922e-05
0.647457627118644 1.08965517241379 3.71010220121217e-05
0.679661016949152 1.08965517241379 4.03428468881416e-05
0.711864406779661 1.08965517241379 5.92155889853337e-06
0.744067796610169 1.08965517241379 1.09026281149841e-05
0.776271186440678 1.08965517241379 2.78256010202555e-05
0.808474576271186 1.08965517241379 2.00788644848446e-05
0.840677966101695 1.08965517241379 2.1551213259598e-05
0.872881355932203 1.08965517241379 1.26006373605929e-05
0.905084745762712 1.08965517241379 5.12369938571604e-05
0.93728813559322 1.08965517241379 5.89158361303584e-05
0.969491525423729 1.08965517241379 3.34315333340607e-05
1.00169491525424 1.08965517241379 1.73559148508898e-05
1.03389830508475 1.08965517241379 9.78566319483542e-06
1.06610169491525 1.08965517241379 1.69132651047718e-06
1.09830508474576 1.08965517241379 9.72709767305239e-06
1.13050847457627 1.08965517241379 1.29894891336736e-05
1.16271186440678 1.08965517241379 1.24746898655272e-05
1.19491525423729 1.08965517241379 1.01382441279388e-05
1.2271186440678 1.08965517241379 7.31419611023498e-06
1.25932203389831 1.08965517241379 4.67675926612569e-06
1.29152542372881 1.08965517241379 2.50645281243161e-06
1.32372881355932 1.08965517241379 8.38083453531634e-07
1.35593220338983 1.08965517241379 3.47265955364203e-07
1.38813559322034 1.08965517241379 1.12942444811094e-06
1.42033898305085 1.08965517241379 1.59087728480338e-06
1.45254237288136 1.08965517241379 1.79493781192919e-06
1.48474576271186 1.08965517241379 1.83435828473503e-06
1.51694915254237 1.08965517241379 1.72801081596561e-06
1.54915254237288 1.08965517241379 1.54419795090155e-06
1.58135593220339 1.08965517241379 1.3177572642804e-06
1.6135593220339 1.08965517241379 1.05555271303573e-06
1.64576271186441 1.08965517241379 8.03747094958028e-07
1.67796610169492 1.08965517241379 5.51798559617758e-07
1.71016949152542 1.08965517241379 3.23961761629927e-07
1.74237288135593 1.08965517241379 1.42351315576922e-07
1.77457627118644 1.08965517241379 1.73199152221399e-08
1.80677966101695 1.08965517241379 1.15337151311226e-07
1.83898305084746 1.08965517241379 1.78072318710642e-07
1.87118644067797 1.08965517241379 1.85754213586657e-07
1.90338983050847 1.08965517241379 1.46117974087192e-07
1.93559322033898 1.08965517241379 7.6233927275315e-08
1.96779661016949 1.08965517241379 6.88213726231485e-08
2 1.08965517241379 2.33462823213778e-07
0.1 1.11724137931034 0.000108240304176398
0.132203389830508 1.11724137931034 0.000126347626096647
0.164406779661017 1.11724137931034 5.61657677328885e-05
0.196610169491525 1.11724137931034 2.89729305460052e-05
0.228813559322034 1.11724137931034 0.000100527578548998
0.261016949152542 1.11724137931034 3.70276386397392e-05
0.293220338983051 1.11724137931034 5.1439711405193e-05
0.325423728813559 1.11724137931034 6.05767133458104e-05
0.357627118644068 1.11724137931034 9.6478999414428e-06
0.389830508474576 1.11724137931034 2.40647847091273e-05
0.422033898305085 1.11724137931034 6.93890979217882e-05
0.454237288135593 1.11724137931034 1.74057206265351e-05
0.486440677966102 1.11724137931034 4.17505485215688e-05
0.51864406779661 1.11724137931034 7.22937027492238e-05
0.550847457627119 1.11724137931034 0.00010456049634327
0.583050847457627 1.11724137931034 4.32968269881777e-05
0.615254237288136 1.11724137931034 8.48753491048562e-05
0.647457627118644 1.11724137931034 4.09413559509018e-05
0.679661016949152 1.11724137931034 4.59560371227677e-05
0.711864406779661 1.11724137931034 3.05755210000861e-05
0.744067796610169 1.11724137931034 4.01120160744019e-05
0.776271186440678 1.11724137931034 6.55810467022813e-05
0.808474576271186 1.11724137931034 4.853067497873e-05
0.840677966101695 1.11724137931034 5.11615759785395e-05
0.872881355932203 1.11724137931034 2.27676557083104e-05
0.905084745762712 1.11724137931034 0.000126656930021933
0.93728813559322 1.11724137931034 0.000154348155423134
0.969491525423729 1.11724137931034 8.37548362766001e-05
1.00169491525424 1.11724137931034 3.01462832611681e-05
1.03389830508475 1.11724137931034 1.07589664653864e-05
1.06610169491525 1.11724137931034 6.13508425347914e-06
1.09830508474576 1.11724137931034 1.89196863058649e-05
1.13050847457627 1.11724137931034 2.42640257023831e-05
1.16271186440678 1.11724137931034 2.31115658450929e-05
1.19491525423729 1.11724137931034 1.86707184212731e-05
1.2271186440678 1.11724137931034 1.34186389597856e-05
1.25932203389831 1.11724137931034 8.56964635903907e-06
1.29152542372881 1.11724137931034 4.64118408115417e-06
1.32372881355932 1.11724137931034 1.64964963419948e-06
1.35593220338983 1.11724137931034 4.82088991176257e-07
1.38813559322034 1.11724137931034 1.85462560015077e-06
1.42033898305085 1.11724137931034 2.6704911958068e-06
1.45254237288136 1.11724137931034 3.0249882669251e-06
1.48474576271186 1.11724137931034 3.10112738063381e-06
1.51694915254237 1.11724137931034 2.91667235975003e-06
1.54915254237288 1.11724137931034 2.60536249954735e-06
1.58135593220339 1.11724137931034 2.22841026207075e-06
1.6135593220339 1.11724137931034 1.78058830445101e-06
1.64576271186441 1.11724137931034 1.36633424759108e-06
1.67796610169492 1.11724137931034 9.43688619426834e-07
1.71016949152542 1.11724137931034 5.53131439596784e-07
1.74237288135593 1.11724137931034 2.5962889175594e-07
1.77457627118644 1.11724137931034 5.47780307856244e-08
1.80677966101695 1.11724137931034 1.70344986430363e-07
1.83898305084746 1.11724137931034 2.71199936358418e-07
1.87118644067797 1.11724137931034 2.79969745846197e-07
1.90338983050847 1.11724137931034 2.08578708281377e-07
1.93559322033898 1.11724137931034 1.08156346919151e-07
1.96779661016949 1.11724137931034 1.62444852645769e-07
2 1.11724137931034 4.20646507629395e-07
0.1 1.1448275862069 0.000160377308749123
0.132203389830508 1.1448275862069 0.000179197257912763
0.164406779661017 1.1448275862069 0.000125604334948162
0.196610169491525 1.1448275862069 8.6793992554365e-05
0.228813559322034 1.1448275862069 0.000151521510374543
0.261016949152542 1.1448275862069 3.40610444122159e-05
0.293220338983051 1.1448275862069 5.2909449101571e-05
0.325423728813559 1.1448275862069 7.33744509076534e-05
0.357627118644068 1.1448275862069 1.07277627301822e-05
0.389830508474576 1.1448275862069 4.6344744811542e-05
0.422033898305085 1.1448275862069 6.50904189561356e-05
0.454237288135593 1.1448275862069 7.26270561876493e-05
0.486440677966102 1.1448275862069 9.32000845189216e-05
0.51864406779661 1.1448275862069 0.000133033428092748
0.550847457627119 1.1448275862069 9.51328593656265e-05
0.583050847457627 1.1448275862069 8.31489646001122e-05
0.615254237288136 1.1448275862069 0.000120844860856369
0.647457627118644 1.1448275862069 4.65619346609194e-05
0.679661016949152 1.1448275862069 5.85918477736924e-05
0.711864406779661 1.1448275862069 8.65450957307972e-05
0.744067796610169 1.1448275862069 9.28029458308289e-05
0.776271186440678 1.1448275862069 0.000133839679081444
0.808474576271186 1.1448275862069 9.86053497579591e-05
0.840677966101695 1.1448275862069 0.000103183900520175
0.872881355932203 1.1448275862069 3.03618450970043e-05
0.905084745762712 1.1448275862069 0.00027284940743116
0.93728813559322 1.1448275862069 0.000338635554742291
0.969491525423729 1.1448275862069 0.000181487217595348
1.00169491525424 1.1448275862069 5.99547993834607e-05
1.03389830508475 1.1448275862069 6.78567418749998e-06
1.06610169491525 1.1448275862069 1.65972175135048e-05
1.09830508474576 1.1448275862069 3.45214174038751e-05
1.13050847457627 1.1448275862069 4.23113492625853e-05
1.16271186440678 1.1448275862069 3.9998876660413e-05
1.19491525423729 1.1448275862069 3.22453981040734e-05
1.2271186440678 1.1448275862069 2.3146326405822e-05
1.25932203389831 1.1448275862069 1.48212705336569e-05
1.29152542372881 1.1448275862069 8.10638158093506e-06
1.32372881355932 1.1448275862069 3.03446310156775e-06
1.35593220338983 1.1448275862069 5.5907761983636e-07
1.38813559322034 1.1448275862069 2.84731362881321e-06
1.42033898305085 1.1448275862069 4.22108600369357e-06
1.45254237288136 1.1448275862069 4.81454374312562e-06
1.48474576271186 1.1448275862069 4.95996423907548e-06
1.51694915254237 1.1448275862069 4.65912797600941e-06
1.54915254237288 1.1448275862069 4.17007810457093e-06
1.58135593220339 1.1448275862069 3.57289234935183e-06
1.6135593220339 1.1448275862069 2.86199021653664e-06
1.64576271186441 1.1448275862069 2.20386572521453e-06
1.67796610169492 1.1448275862069 1.53037648739074e-06
1.71016949152542 1.1448275862069 9.13466800118231e-07
1.74237288135593 1.1448275862069 4.62341204393267e-07
1.77457627118644 1.1448275862069 1.41475386184107e-07
1.80677966101695 1.1448275862069 2.24400611104725e-07
1.83898305084746 1.1448275862069 3.75886280951622e-07
1.87118644067797 1.1448275862069 3.90210628154035e-07
1.90338983050847 1.1448275862069 2.75996122772524e-07
1.93559322033898 1.1448275862069 1.43507917086597e-07
1.96779661016949 1.1448275862069 3.24817683284664e-07
2 1.1448275862069 7.27305526899743e-07
0.1 1.17241379310345 0.00025939822458529
0.132203389830508 1.17241379310345 0.000315463772100154
0.164406779661017 1.17241379310345 0.000270790412487327
0.196610169491525 1.17241379310345 0.000223204865203199
0.228813559322034 1.17241379310345 0.000245426448788447
0.261016949152542 1.17241379310345 5.19052427366583e-05
0.293220338983051 1.17241379310345 5.29911911136781e-05
0.325423728813559 1.17241379310345 9.17278881682983e-05
0.357627118644068 1.17241379310345 4.16691787834478e-05
0.389830508474576 1.17241379310345 8.01952184704562e-05
0.422033898305085 1.17241379310345 5.60892465565767e-05
0.454237288135593 1.17241379310345 0.000169650785092379
0.486440677966102 1.17241379310345 0.000200862813430861
0.51864406779661 1.17241379310345 0.000240337137671406
0.550847457627119 1.17241379310345 0.000110362359394608
0.583050847457627 1.17241379310345 0.00015728565995092
0.615254237288136 1.17241379310345 0.000186342208579091
0.647457627118644 1.17241379310345 6.0591610546032e-05
0.679661016949152 1.17241379310345 8.87137329670557e-05
0.711864406779661 1.17241379310345 0.000179258659129593
0.744067796610169 1.17241379310345 0.00017745569631633
0.776271186440678 1.17241379310345 0.000244424273288931
0.808474576271186 1.17241379310345 0.000177660959501291
0.840677966101695 1.17241379310345 0.000184440320081503
0.872881355932203 1.17241379310345 2.71721136589604e-05
0.905084745762712 1.17241379310345 0.000533317153693664
0.93728813559322 1.17241379310345 0.000656603292330712
0.969491525423729 1.17241379310345 0.000350234080588087
1.00169491525424 1.17241379310345 0.000121813214624724
1.03389830508475 1.17241379310345 2.03008944173139e-05
1.06610169491525 1.17241379310345 3.74427432010846e-05
1.09830508474576 1.17241379310345 5.97781906012079e-05
1.13050847457627 1.17241379310345 6.97371658353803e-05
1.16271186440678 1.17241379310345 6.54822044423004e-05
1.19491525423729 1.17241379310345 5.27409180347435e-05
1.2271186440678 1.17241379310345 3.79420090314841e-05
1.25932203389831 1.17241379310345 2.4342102984092e-05
1.29152542372881 1.17241379310345 1.34706793570971e-05
1.32372881355932 1.17241379310345 5.29830086065946e-06
1.35593220338983 1.17241379310345 4.80221131717e-07
1.38813559322034 1.17241379310345 4.18680941735127e-06
1.42033898305085 1.17241379310345 6.34143310297298e-06
1.45254237288136 1.17241379310345 7.30179829086502e-06
1.48474576271186 1.17241379310345 7.5706786165024e-06
1.51694915254237 1.17241379310345 7.12973767752591e-06
1.54915254237288 1.17241379310345 6.38281290378989e-06
1.58135593220339 1.17241379310345 5.48876347689357e-06
1.6135593220339 1.17241379310345 4.41292505560135e-06
1.64576271186441 1.17241379310345 3.41628772149895e-06
1.67796610169492 1.17241379310345 2.38894776904499e-06
1.71016949152542 1.17241379310345 1.44699393984148e-06
1.74237288135593 1.17241379310345 7.85118465903151e-07
1.77457627118644 1.17241379310345 3.05146493230595e-07
1.80677966101695 1.17241379310345 2.56260403900214e-07
1.83898305084746 1.17241379310345 4.83693613124517e-07
1.87118644067797 1.17241379310345 5.02962601185776e-07
1.90338983050847 1.17241379310345 3.35698676697787e-07
1.93559322033898 1.17241379310345 2.50621735830863e-07
1.96779661016949 1.17241379310345 6.12565835614947e-07
2 1.17241379310345 1.21554677982259e-06
0.1 1.2 0.000426630039224946
0.132203389830508 1.2 0.000560954803843957
0.164406779661017 1.2 0.000505264312258187
0.196610169491525 1.2 0.000466009572586552
0.228813559322034 1.2 0.000389086240246695
0.261016949152542 1.2 0.000103583060872786
0.293220338983051 1.2 5.3650486557786e-05
0.325423728813559 1.2 0.000117438268203584
0.357627118644068 1.2 8.90171142876195e-05
0.389830508474576 1.2 0.000128771699877657
0.422033898305085 1.2 4.6146523935019e-05
0.454237288135593 1.2 0.000321780139182242
0.486440677966102 1.2 0.000378291545848056
0.51864406779661 1.2 0.0004128434911145
0.550847457627119 1.2 0.000193100017974184
0.583050847457627 1.2 0.000278917063303407
0.615254237288136 1.2 0.000295059843860254
0.647457627118644 1.2 9.6877730388755e-05
0.679661016949152 1.2 0.000146946261637284
0.711864406779661 1.2 0.000320330184064007
0.744067796610169 1.2 0.000302675287424649
0.776271186440678 1.2 0.000409413237467014
0.808474576271186 1.2 0.000292386179799297
0.840677966101695 1.2 0.00030007879141002
0.872881355932203 1.2 3.70252913170276e-05
0.905084745762712 1.2 0.000968166466019151
0.93728813559322 1.2 0.00116035749220496
0.969491525423729 1.2 0.000616296363403544
1.00169491525424 1.2 0.000230285425015406
1.03389830508475 1.2 6.32942429983056e-05
1.06610169491525 1.2 7.39655780054739e-05
1.09830508474576 1.2 9.88179283608665e-05
1.13050847457627 1.2 0.000109503944253468
1.16271186440678 1.2 0.000102084842160817
1.19491525423729 1.2 8.23768020410933e-05
1.2271186440678 1.2 5.94338781710207e-05
1.25932203389831 1.2 3.83437127807948e-05
1.29152542372881 1.2 2.14414815933148e-05
1.32372881355932 1.2 8.78727121853203e-06
1.35593220338983 1.2 1.43611586435449e-07
1.38813559322034 1.2 5.79301128787708e-06
1.42033898305085 1.2 9.1747580286917e-06
1.45254237288136 1.2 1.06504007982978e-05
1.48474576271186 1.2 1.11264177422042e-05
1.51694915254237 1.2 1.04807417247003e-05
1.54915254237288 1.2 9.43443416485688e-06
1.58135593220339 1.2 8.13273346290994e-06
1.6135593220339 1.2 6.54807168057336e-06
1.64576271186441 1.2 5.08983187503738e-06
1.67796610169492 1.2 3.62919951669171e-06
1.71016949152542 1.2 2.24114733296242e-06
1.74237288135593 1.2 1.28476195278124e-06
1.77457627118644 1.2 6.26385460411043e-07
1.80677966101695 1.2 3.19350436110478e-07
1.83898305084746 1.2 6.00353675868229e-07
1.87118644067797 1.2 6.19997476172321e-07
1.90338983050847 1.2 4.0493260208436e-07
1.93559322033898 1.2 4.67662798805804e-07
1.96779661016949 1.2 1.08936636105795e-06
2 1.2 1.9512789025006e-06


==> figure_data/synthetic_parametric_ls_training_errors.dat <==
iter pAAA r4 r7 r10
1 165.872207222121 165.872207222121 165.872207222121 165.872207222121
2 1.3766152764364 1.3766152764364 1.3766152764364 1.3766152764364
3 0.243019980749917 0.243019980749916 0.243019980749916 0.243019980749915
4 0.323423611162631 0.323423611162633 0.323423611162637 0.323423611162682
5 0.364595046131662 0.364595046131721 0.364595046131649 0.364595046131664
6 0.284251015760688 0.284251015760546 0.284251015760802 0.284251015760493
7 0.384915803513391 0.384915803513485 0.384915803513332 0.384915803513429
8 0.0511721662357175 0.0511721662361464 0.0511721662404874 0.0511721662324548
9 0.282248832385251 0.282248832470122 0.282248832147842 0.28224883147311
10 0.0737852134588784 0.0785768642840815 0.0737852134624752 0.0737852134545262
11 0.00924239866397964 0.143906638754203 0.00924239866579692 0.0092423987053893
12 0.00896187779138422 0.0326964569830824 0.0089618765542301 0.00896203946186489
13 0.0273569379849586 0.0451313884329661 0.00426572432011516 0.0273379667943586
14 0.00125558194263032 1.35905492425915 0.00725935998669863 0.00125558069965604
15 0.000727510200274177 0.00323500700742766 0.00318706289877228 0.000727510588463861
16 0.000954649294924541 0.000582496001198832 0.00261012771950814 0.000954670454495779
17 0.00119774060837403 0.00135812054571417 0.00388961033464755 0.00119774277883628
18 0.000620995773147255 0.000851471053141216 0.00425859115557811 0.000642151083560186
19 0.0007214733129598 0.000686689400410888 0.00378458453188187 0.000759144843532984
20 0.000544897978446154 0.00147326262544179 0.00314827629064869 0.000546597756474867
21 0.000249143624657955 0.000877285701176912 0.0022940575766472 0.000251351330708029
22 0.000203647850794263 0.000560879569333498 0.00248066049168827 0.000103361970503341
23 0.00016176920285927 0.000527501023126051 0.0401751493344633 6.11483068100023e-05
24 0.000111233906593513 0.000899079215121389 0.000638915784689794 4.42295869290548e-05
25 4.79575655730537e-05 6.88414525726084e-05 3.83448340529806e-05 2.95452364311498e-05
26 1.57335133021128e-05 0.110364259685518 9.5766146130754e-05 6.50168004689748e-05
27 1.44477732001663e-05 5.53579634673994e-05 2.90047094726433e-05 0.00113266357664294
28 1.41617587959169e-05 1.39712388315325e-05 3.05418428853867e-05 0.000124968976499803
29 1.09676675409626e-05 0.000138892777612531 3.09079161835356e-05 2.14224866118148e-05
30 9.17157272172579e-06 0.000119202059294332 4.0885292066726e-05 8.29714276447373e-06
31 8.05911021263286e-06 2.73372849734253e-05 3.16796814470856e-05 8.04760770330341e-06
32 7.4689453368931e-06 2.01071734818621e-05 1.93307248926248e-05 2.55782620324014e-06
33 7.5797167749943e-06 1.44592523579104e-05 9.64081260749237e-06 3.12391189315816e-06
34 8.20295866107094e-06 9.75233175308869e-05 3.14547190125298e-05 1.92710238370998e-06
35 5.74036479477868e-07 2.59276789540855e-05 0.000471478934281707 1.64910178486109e-06
36 2.83860115712584e-07 1.87897273849982e-05 6.22757715282641e-06 2.76055871966702e-06
37 1.92501614121468e-07 7.75855569387892e-06 7.12589288808627e-06 1.0650340452314e-06
38 1.48984842915432e-07 1.90787713245729e-05 3.95688565093219e-05 1.53525400038841e-06
39 1.20026312239731e-07 8.80283054289786e-07 7.2857337179885e-07 9.90794438222083e-07
40 1.04872054410949e-07 5.14978399657059e-06 2.71153814293863e-07 1.27769284190289e-07
41 1.76444380753841e-07 2.01871234733733e-06 1.80688067343586e-07 1.30059591248447e-07
42 3.04631013408729e-07 8.38788837032677e-07 1.48529312714254e-07 4.54117638538364e-08
43 5.93699177663163e-06 3.69093953213544e-07 1.07164291803398e-07 1.06587435328108e-07
44 1.04409379414851e-07 1.11658322618887e-06 2.69679432170197e-07 6.17237513215541e-08
45 3.83089701818725e-09 4.88201891678079e-07 1.85743012589367e-07 3.8360937656703e-08
46 2.22904560356739e-09 6.92875712085928e-07 8.42313250785649e-08 2.71769418076347e-08
47 7.15152749041624e-09 2.38896387647407e-07 6.75898321037215e-08 1.90704008600767e-08
48 1.60090234164743e-09 4.44268164193512e-07 4.98167994890879e-08 1.07893299773715e-05
49 1.45452434606053e-09 3.46512561492575e-07 9.29594266735689e-09 6.69535461292207e-06
50 4.83402490895791e-10 4.77494841138294e-07 8.55355643981307e-09 5.39314404865482e-05
51 2.09941719099206e-10 8.14569115750634e-08 1.92528100183405e-08 1.68050357161605e-07
52 6.51662195760161e-10 7.429315347202e-08 1.35248045912205e-08 6.77769529548408e-07
53 2.99649606431445e-10 2.47188694313404e-08 2.13215676618426e-08 4.04812397945493e-07
54 1.11432188758819e-10 3.42107063909628e-07 7.82312631483441e-09 2.77059747205726e-08
55 1.67010069275263e-11 4.0506618306368e-07 3.55729512822315e-09 1.82566346007935e-08
56 6.69072430206172e-12 1.38484436910769e-07 1.15091827737441e-08 1.53129209557122e-08
57 7.19668120911196e-12 8.48729136436168e-08 2.57153026073389e-09 1.02525592158107e-07
58 4.45914194028967e-12 5.84502842102595e-08 2.77702560983688e-09 1.32607105852232e-08
59 3.55443876991747e-11 8.92373138718236e-08 3.08398219341184e-09 3.40406201270863e-09
60 2.09444396655313e-13 1.11659825131967e-07 1.26147358734203e-07 4.61987961684121e-09
61 9.81490014266272e-11 5.81570389601408e-08 2.54150575073678e-09 8.36530488283736e-08
62 6.12074545370189e-15 3.24713186349883e-08 7.15335981457044e-09 1.13617393643582e-09
63 2.6368510055234e-14 2.18407183563314e-08 3.89948588555497e-09 7.14467121785129e-10
64 8.24689794443821e-15 2.05272165598047e-08 1.53347406499145e-08 1.63182048586739e-09
65 4.01570284842625e-15 1.79497479618638e-08 3.81637374766705e-09 1.87897241748236e-09
66 1.01705939670125e-14 4.99047442516397e-08 6.48053832689024e-09 2.90105148169339e-10
67 2.31688747587115e-16 1.61694869474078e-08 2.61102554815451e-09 6.02164851742428e-11
68 2.52170091786262e-17 1.52660091769531e-08 4.11684790879844e-09 1.13474675362445e-10
69 4.60191612221283e-17 1.27214285553471e-08 1.03376721584671e-09 1.13038102793503e-11
70 2.98633680537758e-18 9.91404407572188e-09 1.17054437226992e-08 4.13515002155921e-12


==> figure_data/synthetic_parametric_ls_validation_errors.dat <==
iter pAAA r4 r7 r10
1 166.773377226532 166.773377226532 166.773377226532 166.773377226532
2 1.38527052920068 1.38527052920069 1.38527052920069 1.38527052920069
3 0.241835594726792 0.241835594726791 0.241835594726791 0.24183559472679
4 0.325202437072882 0.325202437072883 0.325202437072888 0.325202437072934
5 0.366101115555931 0.366101115555989 0.366101115555918 0.366101115555932
6 0.277577045277097 0.277577045276947 0.27757704527722 0.277577045276944
7 0.38671227195957 0.386712271959658 0.386712271959515 0.386712271959661
8 0.0508875327943185 0.0508875327947605 0.050887532799076 0.0508875327910114
9 0.408292676968634 0.408292683698443 0.408292680888065 0.4082926729803
10 0.0749049803873167 0.0773839123835407 0.0749049803770735 0.0749049793491013
11 0.00884834003113814 0.143052316294164 0.0088483400390779 0.00884833992295548
12 0.0276501318149313 0.034564813053254 0.0276505780362195 0.0276524266459495
13 0.00551477702047407 0.0479884266103228 0.00786395148215671 0.00551471657203318
14 0.00131313254086823 1.42204301763293 0.00718758073455915 0.0013131292790418
15 0.000661775033145382 0.00202003924356974 0.00314162409361436 0.00066177575659631
16 0.000449717866811433 0.000565222562281925 0.00250576144149093 0.000449718122734446
17 0.00119005112513347 0.000580085356644789 0.00364279946070333 0.00119006229925955
18 0.000506976735547676 0.0027057979403783 0.00332797865783577 0.000512539734367052
19 0.00291407687227586 0.00064354655235683 0.00891700313382856 0.00112139949775313
20 0.000712385062518333 0.00504790011247751 0.00257191927211216 0.000696907939683005
21 0.00025726935576253 0.00164370636446046 0.00221698248519941 0.000258438264828724
22 0.000208908962048888 0.00286064852912314 0.00239236648537106 0.000113611958740303
23 0.000161226896581858 0.000792431990258486 0.0370420494369736 5.86824266961133e-05
24 0.000107440954413558 0.00022477760443804 0.00036313180183844 4.17315426104074e-05
25 4.72458094487522e-05 4.99217920461463e-05 3.53088312335596e-05 2.73533659996566e-05
26 1.86103735041405e-05 0.10790193038983 0.000178258741561022 6.34001200407917e-05
27 1.55509230831675e-05 0.000138897918761886 2.98360809494552e-05 0.000599343109150222
28 1.43964613848493e-05 1.67246165751457e-05 3.15498812044616e-05 1.58504544669916e-05
29 1.09178193957488e-05 0.000129884611981152 4.81493610186186e-05 2.75457218380079e-05
30 8.9423411299946e-06 0.000655430243607807 3.52541799311693e-05 8.32144499193314e-06
31 7.74778887019334e-06 4.55593450101239e-05 3.06657780898188e-05 6.93701479917344e-06
32 7.14544666763519e-06 1.74971725204929e-05 1.1694429006758e-05 2.22182478922781e-06
33 7.24697565773342e-06 1.72116293968111e-05 9.8724995584154e-06 2.40746562315288e-06
34 8.57200452579941e-06 0.000158512355443251 3.11193666694047e-05 2.09699022527156e-06
35 5.33622011876272e-07 3.01190274479624e-05 0.000389590714663715 1.32291419197284e-06
36 2.54081007365145e-07 4.65608293274951e-05 7.76611896951699e-06 4.39960762051461e-06
37 1.72399061910702e-07 9.70976489511897e-06 5.89019000793294e-06 1.7046226864622e-06
38 1.34632356074498e-07 1.74521746415851e-05 2.38734075943672e-05 1.65076703518503e-06
39 1.09832741971706e-07 1.05002273717439e-06 7.81245987776121e-07 9.41992067468606e-07
40 1.0083607333557e-07 2.75861400937718e-06 2.42877435521559e-07 2.24948554607155e-07
41 1.80980745962114e-07 2.77024876634886e-06 1.93587287848477e-07 1.22449264480353e-07
42 2.92017877398454e-07 1.69661440235631e-06 2.05932557755788e-07 3.73104485847521e-08
43 6.04036583073576e-06 1.80324562215045e-07 1.08347462279439e-07 8.81702008325457e-08
44 6.70741711541979e-08 8.54831393753982e-07 2.43709962540164e-07 5.21575025583429e-08
45 3.31159217136129e-09 5.02623718927879e-07 3.69375381475328e-07 3.09478986079287e-08
46 2.12250418811074e-09 3.678229998227e-07 9.42689733375755e-08 2.55123921663071e-08
47 9.98449372561683e-09 1.67990176326252e-07 4.64441573141064e-08 2.14452211239502e-08
48 1.30691225053731e-09 1.3335905177601e-07 3.66185123294007e-08 9.87165478055558e-06
49 4.35250541354026e-09 1.35233466531682e-07 7.79304183369915e-09 5.82336376419823e-06
50 4.63277440682491e-09 1.91670666557221e-06 9.63413419663112e-09 5.83803404556135e-06
51 5.87966886634978e-09 7.04234635471438e-08 7.0207468630951e-06 1.83412690884761e-07
52 4.06362191527396e-09 5.10100678441489e-08 3.92532949746478e-08 1.04329314420989e-06
53 5.01309566488753e-09 3.10915375933394e-08 2.09428754618616e-08 4.98217029515098e-07
54 5.22238206593995e-09 2.56072179336209e-07 1.37586909814907e-08 2.41490547509585e-08
55 7.01116534625065e-09 1.80912810796472e-07 5.49344359040624e-09 2.11097038747578e-08
56 9.8147993632632e-09 1.87259630612743e-07 1.29179113694628e-08 1.32482720350454e-08
57 1.16173906355565e-08 4.57100817413002e-08 2.13947240217374e-08 8.52946163384862e-08
58 1.0192334816231e-08 5.89628440312415e-08 6.29598196757759e-09 3.11886438442368e-08
59 6.42797269577541e-09 1.9501912858313e-07 5.90161491701613e-09 5.4965039630051e-09
60 2.24843884952572e-09 1.56487367653777e-07 1.1540942637953e-08 1.15469290846241e-08
61 2.03726222154016e-09 4.57502483023636e-08 6.05499427892327e-09 1.29935514477869e-08
62 2.24866146352562e-09 3.83117617383352e-08 9.43683997652418e-09 4.17561784805212e-09
63 1.67580898834179e-09 3.30821065156695e-08 6.20583035669564e-09 6.1394982581663e-09
64 5.9029017891122e-10 2.41223056058669e-08 3.75135899176851e-08 5.48863729069519e-09
65 1.02108200257728e-09 2.81224526648535e-08 8.71688074866077e-09 5.50597742059826e-09
66 4.16904775043337e-08 2.83988256253544e-08 3.85387942063553e-08 4.01557876735523e-09
67 7.6145533672077e-10 1.55296300507765e-08 4.74863911855233e-09 2.14377033457232e-09
68 3.34710552923136e-10 2.73028071846573e-08 5.52648747243034e-09 2.12114564411962e-09
69 1.16739750138329e-09 1.43564007296256e-08 6.88811210485345e-09 2.2459070730856e-09
70 1.09586348516512e-09 1.71109800617667e-08 4.37533691746861e-09 2.55656234804109e-09


==> figure_data/synthetic_parametric_max_training_errors.dat <==
iter pAAA r4 r7 r10
1 1.00458364392606 1.00458364392606 1.00458364392606 1.00458364392606
2 0.899128390851415 0.899128390851415 0.899128390851415 0.899128390851415
3 0.319861484898047 0.319861484898044 0.319861484898046 0.319861484898045
4 0.185758336792666 0.185758336792655 0.185758336792668 0.185758336792686
5 0.247954380309183 0.247954380309035 0.247954380309183 0.247954380309161
6 0.197456950608984 0.197456950609016 0.197456950609003 0.197456950608662
7 0.327080646271353 0.327080646273282 0.32708064627062 0.327080646265933
8 0.111218722915555 0.111218722915687 0.111218722915667 0.111218722916592
9 2.56003222456776 2.56003222817443 2.56003221627027 2.560032191562
10 0.2842413256439 0.369058339514747 0.284241325869106 0.28424134009748
11 0.210370508954029 0.860253704319165 0.210370508503955 0.210370524467928
12 0.215626225406017 0.25288626081574 0.215626381311008 0.21562610800123
13 1.37665367931415 0.601600893583401 0.196657055862534 1.37596023695837
14 0.0617760613152247 3.96090734182879 0.046707557217118 0.0617760754474258
15 0.0492410591129857 0.146962200134399 0.0537473218161759 0.0492410633203616
16 0.151301240214762 0.0356112780636968 0.047083569652735 0.151308410705754
17 0.0502554795407819 0.314300319411297 0.247696575759604 0.0502563101141819
18 0.0656179351907619 0.059356563637283 0.272216241468956 0.049860591026169
19 0.0390722598028966 0.0776724940708752 0.303103928409871 0.0389104958117295
20 0.0437611924874023 0.207607005562812 0.0815841601160105 0.0438966438868972
21 0.0169063091012601 0.141708344254757 0.127446247941091 0.01684826838703
22 0.0183602745956473 0.0552374855394937 0.0815903356367285 0.0141615477629005
23 0.0201498515995842 0.0778683711738232 0.61152229870786 0.0273769058584276
24 0.0181265226723173 0.0688097884658519 0.235413016591852 0.0230311481473015
25 0.0109122953102768 0.0180535803262055 0.0240757620496672 0.00931527965022168
26 0.00685005276935571 0.587168658472515 0.0821861270596255 0.0172772222517806
27 0.00544339688402685 0.0631798638943232 0.0116979310377768 0.139019218588598
28 0.00455223583254716 0.0189063817662811 0.0106805684373316 0.124687226512421
29 0.00389149440868654 0.0508739827831267 0.0128876256929337 0.0184968000471177
30 0.00325033012418853 0.00888870770613031 0.0377513446321304 0.00860526749522808
31 0.00246222336945372 0.0159567876484513 0.00976562348031385 0.00911274572559103
32 0.00222824972262033 0.0122219610024316 0.011438693130325 0.0050189291418151
33 0.00172522805562762 0.0065799213303184 0.00637061712135634 0.00798041195020932
34 0.00221925116846096 0.0360900015834707 0.00507884379190161 0.00737993347872635
35 0.00192129672773547 0.0172393126596709 0.0679508131965974 0.00588613034222548
36 0.00130570314057289 0.00873477318637134 0.00690245863278398 0.00602150572264669
37 0.00107564883151797 0.00432953070997199 0.0128082260975672 0.00423112767272877
38 0.000887740836525811 0.0296651469223475 0.00944593144591255 0.00402996909291794
39 0.000719296040373432 0.002605288117754 0.00588092269088103 0.00221164518648935
40 0.000579355645377732 0.00928592312512434 0.00177567321935889 0.00137971863189309
41 0.000822859455649489 0.00881020690767783 0.0016618543517653 0.0017353556448755
42 0.000367231405269991 0.00154290671645378 0.00119405742040483 0.00111530459630625
43 0.00279111758769703 0.0011659328059096 0.0011490283159357 0.00176112318942559
44 0.000510029051052685 0.00110307872752977 0.00362981501130382 0.0011367005588396
45 0.000279256583539476 0.00320638709283566 0.00213240914827427 0.000599617754285879
46 0.000219565612051367 0.00164916077301496 0.00117932885743963 0.000289492562876779
47 0.000658446489301735 0.00224848053012921 0.00279946465070655 0.000217320226174101
48 0.000164532211147494 0.00542045723995359 0.000988186066677157 0.00352743299579383
49 0.000191711816587489 0.00152883666646379 0.000410346566246816 0.0170973003297746
50 9.93296615785796e-05 0.00586599454952395 0.000293429206518599 0.0570238437676776
51 4.9215968689368e-05 0.000969872846986291 0.000600554402910538 0.000704743728487458
52 0.000235495756883208 0.00224009743550078 0.000940713323659324 0.00291461264687515
53 0.000133178241227288 0.000121929710909287 0.000511849143751536 0.0031563218051826
54 5.2544099077231e-05 0.00232082436290574 0.000453465603604365 0.000701247752505653
55 2.16454246160173e-05 0.00225990991878648 0.000242513725107866 0.000471475950017317
56 1.58602032267131e-05 0.000893894739353246 0.000507217529124363 0.000954836980891794
57 2.05964423099186e-05 0.000993556018541685 0.000132398219494426 0.000928219259276342
58 4.35930082154752e-06 0.00123951059559497 0.000165527385832868 0.000833628671008518
59 5.23343927866263e-05 0.00131343156132484 0.000135928310161642 0.000282283558857553
60 6.69880756664543e-07 0.00169452925478481 0.000780831768707336 0.000297110733620718
61 1.21462460272094e-05 0.00169693837511998 0.00011492412537065 0.00314793964716682
62 8.13815928401742e-08 0.00046343447104439 0.000485620922386228 0.000175645270463244
63 2.65977645904219e-07 0.000379674118077504 0.000370892910436609 0.000103545594000808
64 5.75416330045463e-07 0.000354216705335167 0.000618711918541609 0.000320027085704619
65 6.0367485766365e-07 0.000288544296534213 8.28090119552785e-05 0.000107070631866164
66 1.85189798400073e-07 0.00181267013551656 8.52301372269858e-05 2.147626470768e-05
67 2.28563092209002e-08 0.000292039914259633 0.000377115102936894 1.7166366416638e-05
68 6.97220065050006e-09 0.000223780783699563 0.000337764094031447 6.75182853601751e-05
69 1.38983042783378e-08 0.000210820595037083 4.240640424093e-05 5.40762000287605e-06
70 6.90028331649241e-09 0.000332295641392479 0.00121427969320686 3.50533375911228e-06


==> figure_data/synthetic_parametric_max_validation_errors.dat <==
iter pAAA r4 r7 r10
1 0.996683835420264 0.996683835420264 0.996683835420264 0.996683835420264
2 0.89789929023661 0.89789929023661 0.89789929023661 0.89789929023661
3 0.327137806796602 0.327137806796598 0.327137806796601 0.327137806796599
4 0.183706449865676 0.183706449865664 0.183706449865678 0.183706449865696
5 0.268653598694607 0.268653598694459 0.268653598694614 0.268653598694521
6 0.195993902567479 0.195993902567485 0.195993902567496 0.195993902567167
7 0.368473893102651 0.368473893100709 0.368473893103445 0.368473893110276
8 0.110236160290472 0.110236160290591 0.110236160290571 0.110236160291397
9 8.48616822573034 8.48616844719129 8.48616835057877 8.48616808864804
10 0.427382163815976 0.529324602447986 0.427382161836646 0.427382070539365
11 0.393564342586023 0.807142410238724 0.393564344144403 0.393564288646224
12 3.13706640723015 0.705688056956644 3.13710510320158 3.13726656098906
13 0.220527905555098 1.93742700193845 0.557348579610687 0.220525737937193
14 0.061645622162712 6.75439199496593 0.0870765817877659 0.0616456414200963
15 0.0485916159579277 0.0949071746284552 0.0905742603389253 0.0485916205715059
16 0.0524563378101208 0.0356249130168107 0.0348978836975415 0.0524567494251453
17 0.0998446069854685 0.0751974661323514 0.35466823176899 0.0998648165004764
18 0.0496467719368371 0.459554252620607 0.225770330044987 0.0506964989380274
19 0.190721613273086 0.138241703825525 1.7058252003582 0.0654555175816353
20 0.0525025375264175 1.3322630576839 0.264520184359266 0.0526736590677907
21 0.0176554169334147 0.699337128782869 0.180846264423925 0.023048687858208
22 0.0185237642950972 0.781650567722401 0.177570460146412 0.0532828283700123
23 0.0199885619458764 0.207563898266235 1.0098783316203 0.0116616543268179
24 0.0180336692091367 0.0309326660822083 0.217558488944249 0.0214871507173705
25 0.0114743599499741 0.0213537592809032 0.0329768761856095 0.0127017774902062
26 0.00681891820269592 0.605934590757543 0.246094228824466 0.0195085571999053
27 0.00557854486398945 0.249307990704075 0.0373749181048459 0.062253468476268
28 0.00465282872665843 0.0216959329965392 0.0384442574944216 0.0329843425503523
29 0.00390781730760248 0.0690452866590706 0.0323487197425749 0.0744829187957102
30 0.00316521818468703 0.201295982681715 0.0274680765208246 0.0156132286911509
31 0.00266506152405269 0.0884635737290539 0.017188241910845 0.0143632181143021
32 0.00239231605499404 0.00869460677640861 0.00939949620553165 0.00505353156292733
33 0.00234225390989729 0.0418077188027366 0.00783115647824216 0.00926375673740232
34 0.00311275081924803 0.0975574018828954 0.00681107456212387 0.0115985009579873
35 0.00204227972350114 0.0390210102354958 0.228309269278393 0.00570873682929629
36 0.00125638596338897 0.0788791111904357 0.0282129585497865 0.0347171492147318
37 0.0010306882171241 0.0100529910837166 0.00376580122986927 0.0124487967197825
38 0.000869468061193545 0.0201390238872363 0.0136132763913664 0.00620309469096948
39 0.000751123768165439 0.00378154461746773 0.00954314161377893 0.00238969941978354
40 0.00091767433711872 0.00861021759231718 0.00174804127735864 0.00450203221631841
41 0.000878891876488223 0.0248489723139284 0.00181518725401267 0.00244068660522806
42 0.000363668473079118 0.0115826472342004 0.00264462050868786 0.00111928067831084
43 0.00376113762927854 0.00127635782137686 0.00118345285457827 0.00292293070036077
44 0.000518701028044772 0.00195888855438811 0.00316578030125088 0.00119540407478104
45 0.000274969444007333 0.00130056876381588 0.00510554703295468 0.000626169362196678
46 0.000206463970437357 0.00115122648031795 0.00237334936232173 0.000471881977972488
47 0.00123173759340131 0.00141908193738907 0.00343814729357006 0.000964202805738134
48 0.000171816469367048 0.00108732516393427 0.000967198522798304 0.00349969853511852
49 0.000572024166600459 0.00353691053333559 0.000415338912742072 0.0218086957743424
50 0.000869677985487199 0.00481271773620265 0.000350399578745109 0.00541478389253549
51 0.00112019740320805 0.000987106497872566 0.0616096389303231 0.00355819277630579
52 0.000438212089947293 0.00181855884239075 0.00375255778156719 0.0126949144962734
53 0.00061252350558961 0.000923141230450641 0.000740610158744948 0.00721904084472177
54 0.000614064547821537 0.0037734812539073 0.00201409278261588 0.000702449248264137
55 0.000657257655076897 0.00140905254286265 0.000728063784708895 0.000477186099409405
56 0.00128727230285835 0.00399322511102081 0.000757519264605663 0.00100695167336492
57 0.000688331144268657 0.00123219272746095 0.0017943861040755 0.000886027202479411
58 0.00118805572491541 0.00286602542908795 0.000292225254623868 0.00320331342752042
59 0.000600327811604233 0.00917594926002444 0.000546279666695072 0.000831323182020872
60 0.000333826717034862 0.00823440315550411 0.000790629435387118 0.000475913277315022
61 0.000334386460762977 0.00310672244491711 0.00051197393542768 0.000587323717013111
62 0.000403609937699043 0.00262384472902672 0.000450318592078418 0.00038668784212382
63 0.000365616960125757 0.00259930347430335 0.000570734305003728 0.000469794271978645
64 0.000226887489651108 0.00181328244736932 0.00269040793857674 0.000421416070368563
65 0.000299781362538241 0.00211451289429011 0.000435470209044182 0.000487905127449638
66 0.00431930890540739 0.00204928911214993 0.00393975380868363 0.000528347823192835
67 0.000268405561537579 0.00052112782490007 0.000417108760011593 0.000322759321668314
68 0.000113614293542706 0.0013199389021431 0.000401064937594508 0.000352427756016359
69 0.000259117542889164 0.000493288275136207 0.000944786342245091 0.000465703989558899
70 0.000297882644378192 0.000921680264101116 0.000377947926815928 0.000571714059416659


==> figure_data/thermal_block_validation_data.dat <==
1e-06 1e-06 0.601123096609881
1e-06 1.74752840000768e-06 0.601123071686044
1e-06 3.05385550883341e-06 0.601123028133118
1e-06 5.33669923120631e-06 0.601122952018599
1e-06 9.3260334688322e-06 0.601122819007757
1e-06 1.62975083462064e-05 0.601122586575806
1e-06 2.8480358684358e-05 0.601122180397183
1e-06 4.97702356433211e-05 0.601121470616439
1e-06 8.69749002617783e-05 0.601120230333592
1e-06 0.000151991108295293 0.601118063152122
1e-06 0.000265608778294669 0.601114276693133
1e-06 0.000464158883361278 0.601107662035599
1e-06 0.000811130830789687 0.601096109719828
1e-06 0.0014174741629268 0.60107594303886
1e-06 0.00247707635599171 0.601040766151307
1e-06 0.00432876128108306 0.600979491132812
1e-06 0.00756463327554629 0.600873010635152
1e-06 0.0132194114846603 0.600688741716869
1e-06 0.0231012970008316 0.60037213804367
1e-06 0.0403701725859656 0.59983481393298
1e-06 0.0705480231071865 0.598941658213159
1e-06 0.123284673944207 0.597507119194657
1e-06 0.215443469003188 0.595325374739167
1e-06 0.376493580679247 0.592267903509104
1e-06 0.657933224657568 0.58844038399698
1e-06 1.14975699539774 0.584272022280191
1e-06 2.00923300256505 0.580368000232819
1e-06 3.51119173421513 0.577195314995333
1e-06 6.13590727341318 0.57490128869384
1e-06 10.7226722201032 0.573379037638229
1e-06 18.7381742286038 0.572425641102917
1e-06 32.7454916287773 0.571849978456222
1e-06 57.2236765935022 0.571510043614077
1e-06 100 0.571311941804779
1.74752840000768e-06 1e-06 0.601123014452633
1.74752840000768e-06 1.74752840000768e-06 0.601122989527328
1.74752840000768e-06 3.05385550883341e-06 0.601122945972266
1.74752840000768e-06 5.33669923120631e-06 0.601122869859171
1.74752840000768e-06 9.3260334688322e-06 0.601122736849804
1.74752840000768e-06 1.62975083462064e-05 0.601122504412989
1.74752840000768e-06 2.8480358684358e-05 0.601122098238547
1.74752840000768e-06 4.97702356433211e-05 0.601121388455356
1.74752840000768e-06 8.69749002617783e-05 0.601120148174622
1.74752840000768e-06 0.000151991108295293 0.601117980990281
1.74752840000768e-06 0.000265608778294669 0.601114194528516
1.74752840000768e-06 0.000464158883361278 0.601107579866322
1.74752840000768e-06 0.000811130830789687 0.60109602754994
1.74752840000768e-06 0.0014174741629268 0.601075860873329
1.74752840000768e-06 0.00247707635599171 0.601040683971022
1.74752840000768e-06 0.00432876128108306 0.600979408933201
1.74752840000768e-06 0.00756463327554629 0.600872928414013
1.74752840000768e-06 0.0132194114846603 0.600688659447153
1.74752840000768e-06 0.0231012970008316 0.600372055699755
1.74752840000768e-06 0.0403701725859656 0.599834731457758
1.74752840000768e-06 0.0705480231071865 0.598941575517663
1.74752840000768e-06 0.123284673944207 0.597507036143227
1.74752840000768e-06 0.215443469003188 0.595325291146493
1.74752840000768e-06 0.376493580679247 0.592267819157569
1.74752840000768e-06 0.657933224657568 0.588440298675378
1.74752840000768e-06 1.14975699539774 0.58427193589667
1.74752840000768e-06 2.00923300256505 0.580367912842361
1.74752840000768e-06 3.51119173421513 0.577195226780643
1.74752840000768e-06 6.13590727341318 0.574901199876428
1.74752840000768e-06 10.7226722201032 0.573378948416384
1.74752840000768e-06 18.7381742286038 0.572425551623755
1.74752840000768e-06 32.7454916287773 0.571849888829254
1.74752840000768e-06 57.2236765935022 0.571509953896557
1.74752840000768e-06 100 0.571311852034733
3.05385550883341e-06 1e-06 0.601122870876246
3.05385550883341e-06 1.74752840000768e-06 0.601122845948978
3.05385550883341e-06 3.05385550883341e-06 0.601122802393798
3.05385550883341e-06 5.33669923120631e-06 0.601122726279106
3.05385550883341e-06 9.3260334688322e-06 0.601122593269506
3.05385550883341e-06 1.62975083462064e-05 0.601122360837417
3.05385550883341e-06 2.8480358684358e-05 0.601121954655358
3.05385550883341e-06 4.97702356433211e-05 0.601121244877449
3.05385550883341e-06 8.69749002617783e-05 0.601120004593569
3.05385550883341e-06 0.000151991108295293 0.601117837410139
3.05385550883341e-06 0.000265608778294669 0.601114050948062
3.05385550883341e-06 0.000464158883361278 0.601107436284857
3.05385550883341e-06 0.000811130830789687 0.601095883963681
3.05385550883341e-06 0.0014174741629268 0.601075717270576
3.05385550883341e-06 0.00247707635599171 0.60104054035852
3.05385550883341e-06 0.00432876128108306 0.600979265296357
3.05385550883341e-06 0.00756463327554629 0.600872784731191
3.05385550883341e-06 0.0132194114846603 0.600688515686985
3.05385550883341e-06 0.0231012970008316 0.60037191180089
3.05385550883341e-06 0.0403701725859656 0.599834587327713
3.05385550883341e-06 0.0705480231071865 0.598941431004726
3.05385550883341e-06 0.123284673944207 0.597506891007511
3.05385550883341e-06 0.215443469003188 0.595325145069857
3.05385550883341e-06 0.376493580679247 0.592267671742133
3.05385550883341e-06 0.657933224657568 0.588440149577431
3.05385550883341e-06 1.14975699539774 0.584271784937312
3.05385550883341e-06 2.00923300256505 0.580367760124503
3.05385550883341e-06 3.51119173421513 0.577195072617123
3.05385550883341e-06 6.13590727341318 0.574901044660498
3.05385550883341e-06 10.7226722201032 0.573378792502028
3.05385550883341e-06 18.7381742286038 0.572425395268593
3.05385550883341e-06 32.7454916287773 0.571849732206882
3.05385550883341e-06 57.2236765935022 0.571509797113427
3.05385550883341e-06 100 0.571311695160003
5.33669923120631e-06 1e-06 0.601122619964776
5.33669923120631e-06 1.74752840000768e-06 0.601122595046783
5.33669923120631e-06 3.05385550883341e-06 0.601122551492565
5.33669923120631e-06 5.33669923120631e-06 0.601122475377629
5.33669923120631e-06 9.3260334688322e-06 0.601122342365521
5.33669923120631e-06 1.62975083462064e-05 0.601122109930739
5.33669923120631e-06 2.8480358684358e-05 0.601121703754458
5.33669923120631e-06 4.97702356433211e-05 0.601120993969449
5.33669923120631e-06 8.69749002617783e-05 0.601119753690127
5.33669923120631e-06 0.000151991108295293 0.601117586499308
5.33669923120631e-06 0.000265608778294669 0.601113800036866
5.33669923120631e-06 0.000464158883361278 0.601107185368933
5.33669923120631e-06 0.000811130830789687 0.601095633040032
5.33669923120631e-06 0.0014174741629268 0.601075466329945
5.33669923120631e-06 0.00247707635599171 0.601040289391819
5.33669923120631e-06 0.00432876128108306 0.60097901428408
5.33669923120631e-06 0.00756463327554629 0.600872533636969
5.33669923120631e-06 0.0132194114846603 0.60068826445597
5.33669923120631e-06 0.0231012970008316 0.600371660330816
5.33669923120631e-06 0.0403701725859656 0.599834335458932
5.33669923120631e-06 0.0705480231071865 0.59894117846428
5.33669923120631e-06 0.123284673944207 0.597506637385322
5.33669923120631e-06 0.215443469003188 0.595324889795066
5.33669923120631e-06 0.376493580679247 0.592267414137739
5.33669923120631e-06 0.657933224657568 0.588439889016337
5.33669923120631e-06 1.14975699539774 0.584271521138901
5.33669923120631e-06 2.00923300256505 0.580367493249238
5.33669923120631e-06 3.51119173421513 0.577194803213951
5.33669923120631e-06 6.13590727341318 0.574900773423652
5.33669923120631e-06 10.7226722201032 0.573378520035309
5.33669923120631e-06 18.7381742286038 0.572425122030368
5.33669923120631e-06 32.7454916287773 0.571849458495765
5.33669923120631e-06 57.2236765935022 0.571509523136961
5.33669923120631e-06 100 0.57131142101758
9.3260334688322e-06 1e-06 0.601122181509714
9.3260334688322e-06 1.74752840000768e-06 0.601122156583929
9.3260334688322e-06 3.05385550883341e-06 0.601122113027499
9.3260334688322e-06 5.33669923120631e-06 0.601122036915272
9.3260334688322e-06 9.3260334688322e-06 0.60112190390414
9.3260334688322e-06 1.62975083462064e-05 0.601121671468777
9.3260334688322e-06 2.8480358684358e-05 0.6011212652871
9.3260334688322e-06 4.97702356433211e-05 0.601120555507561
9.3260334688322e-06 8.69749002617783e-05 0.60111931522125
9.3260334688322e-06 0.000151991108295293 0.601117148034835
9.3260334688322e-06 0.000265608778294669 0.601113361563892
9.3260334688322e-06 0.000464158883361278 0.601106746887374
9.3260334688322e-06 0.000811130830789687 0.601095194543654
9.3260334688322e-06 0.0014174741629268 0.60107502780598
9.3260334688322e-06 0.00247707635599171 0.601039850823521
9.3260334688322e-06 0.00432876128108306 0.600978575636626
9.3260334688322e-06 0.00756463327554629 0.600872094846076
9.3260334688322e-06 0.0132194114846603 0.600687825428386
9.3260334688322e-06 0.0231012970008316 0.600371220889546
9.3260334688322e-06 0.0403701725859656 0.599833895313864
9.3260334688322e-06 0.0705480231071865 0.598940737145107
9.3260334688322e-06 0.123284673944207 0.597506194180305
9.3260334688322e-06 0.215443469003188 0.595324443694804
9.3260334688322e-06 0.376493580679247 0.592266963962661
9.3260334688322e-06 0.657933224657568 0.588439433695384
9.3260334688322e-06 1.14975699539774 0.584271060134682
9.3260334688322e-06 2.00923300256505 0.580367026873862
9.3260334688322e-06 3.51119173421513 0.577194332429049
9.3260334688322e-06 6.13590727341318 0.574900299426202
9.3260334688322e-06 10.7226722201032 0.573378043893294
9.3260334688322e-06 18.7381742286038 0.57242464454243
9.3260334688322e-06 32.7454916287773 0.571848980196256
9.3260334688322e-06 57.2236765935022 0.571509044348036
9.3260334688322e-06 100 0.571310941951448
1.62975083462064e-05 1e-06 0.601121415296602
1.62975083462064e-05 1.74752840000768e-06 0.601121390371794
1.62975083462064e-05 3.05385550883341e-06 0.601121346814853
1.62975083462064e-05 5.33669923120631e-06 0.601121270702326
1.62975083462064e-05 9.3260334688322e-06 0.601121137691065
1.62975083462064e-05 1.62975083462064e-05 0.601120905256549
1.62975083462064e-05 2.8480358684358e-05 0.601120499079601
1.62975083462064e-05 4.97702356433211e-05 0.601119789289428
1.62975083462064e-05 8.69749002617783e-05 0.601118549003942
1.62975083462064e-05 0.000151991108295293 0.601116381809468
1.62975083462064e-05 0.000265608778294669 0.601112595328794
1.62975083462064e-05 0.000464158883361278 0.601105980637676
1.62975083462064e-05 0.000811130830789687 0.601094428265295
1.62975083462064e-05 0.0014174741629268 0.601074261487844
1.62975083462064e-05 0.00247707635599171 0.601039084421725
1.62975083462064e-05 0.00432876128108306 0.600977809094975
1.62975083462064e-05 0.00756463327554629 0.600871328062878
1.62975083462064e-05 0.0132194114846603 0.600687058224833
1.62975083462064e-05 0.0231012970008316 0.600370452960645
1.62975083462064e-05 0.0403701725859656 0.599833126150159
1.62975083462064e-05 0.0705480231071865 0.598939965933482
1.62975083462064e-05 0.123284673944207 0.597505419668353
1.62975083462064e-05 0.215443469003188 0.595323664141056
1.62975083462064e-05 0.376493580679247 0.592266177283917
1.62975083462064e-05 0.657933224657568 0.588438638008335
1.62975083462064e-05 1.14975699539774 0.58427025453941
1.62975083462064e-05 2.00923300256505 0.580366211882237
1.62975083462064e-05 3.51119173421513 0.577193509729289
1.62975083462064e-05 6.13590727341318 0.574899471107869
1.62975083462064e-05 10.7226722201032 0.573377211832161
1.62975083462064e-05 18.7381742286038 0.572423810121611
1.62975083462064e-05 32.7454916287773 0.571848144353464
1.62975083462064e-05 57.2236765935022 0.571508207665311
1.62975083462064e-05 100 0.57131010477403
2.8480358684358e-05 1e-06 0.601120076342051
2.8480358684358e-05 1.74752840000768e-06 0.601120051418878
2.8480358684358e-05 3.05385550883341e-06 0.601120007861132
2.8480358684358e-05 5.33669923120631e-06 0.601119931747308
2.8480358684358e-05 9.3260334688322e-06 0.601119798738332
2.8480358684358e-05 1.62975083462064e-05 0.601119566299891
2.8480358684358e-05 2.8480358684358e-05 0.601119160119738
2.8480358684358e-05 4.97702356433211e-05 0.601118450328802
2.8480358684358e-05 8.69749002617783e-05 0.601117210037391
2.8480358684358e-05 0.000151991108295293 0.601115042840643
2.8480358684358e-05 0.000265608778294669 0.601111256346482
2.8480358684358e-05 0.000464158883361278 0.601104641624601
2.8480358684358e-05 0.000811130830789687 0.601093089208304
2.8480358684358e-05 0.0014174741629268 0.601072922343506
2.8480358684358e-05 0.00247707635599171 0.601037745140751
2.8480358684358e-05 0.00432876128108306 0.60097646957128
2.8480358684358e-05 0.00756463327554629 0.600869988113497
2.8480358684358e-05 0.0132194114846603 0.600685717534103
2.8480358684358e-05 0.0231012970008316 0.600369111011113
2.8480358684358e-05 0.0403701725859656 0.599831782052433
2.8480358684358e-05 0.0705480231071865 0.59893861825176
2.8480358684358e-05 0.123284673944207 0.597504066217024
2.8480358684358e-05 0.215443469003188 0.595322301870463
2.8480358684358e-05 0.376493580679247 0.592264802561955
2.8480358684358e-05 0.657933224657568 0.588437247558335
2.8480358684358e-05 1.14975699539774 0.584268846760108
2.8480358684358e-05 2.00923300256505 0.580364787693784
2.8480358684358e-05 3.51119173421513 0.577192072073638
2.8480358684358e-05 6.13590727341318 0.574898023633806
2.8480358684358e-05 10.7226722201032 0.573375757813862
2.8480358684358e-05 18.7381742286038 0.572422351988704
2.8480358684358e-05 32.7454916287773 0.571846683730277
2.8480358684358e-05 57.2236765935022 0.571506745564208
2.8480358684358e-05 100 0.571308641820108
4.97702356433211e-05 1e-06 0.601117736566081
4.97702356433211e-05 1.74752840000768e-06 0.601117711648118
4.97702356433211e-05 3.05385550883341e-06 0.601117668089261
4.97702356433211e-05 5.33669923120631e-06 0.601117591975097
4.97702356433211e-05 9.3260334688322e-06 0.601117458965778
4.97702356433211e-05 1.62975083462064e-05 0.601117226525375
4.97702356433211e-05 2.8480358684358e-05 0.601116820341154
4.97702356433211e-05 4.97702356433211e-05 0.601116110551471
4.97702356433211e-05 8.69749002617783e-05 0.601114870247724
4.97702356433211e-05 0.000151991108295293 0.601112703029834
4.97702356433211e-05 0.000265608778294669 0.601108916510645
4.97702356433211e-05 0.000464158883361278 0.601102301744528
4.97702356433211e-05 0.000811130830789687 0.601090749245707
4.97702356433211e-05 0.0014174741629268 0.601070582245088
4.97702356433211e-05 0.00247707635599171 0.601035404796524
4.97702356433211e-05 0.00432876128108306 0.600974128798125
4.97702356433211e-05 0.00756463327554629 0.600867646599283
4.97702356433211e-05 0.0132194114846603 0.600683374735557
4.97702356433211e-05 0.0231012970008316 0.600366765996156
4.97702356433211e-05 0.0403701725859656 0.599829433279652
4.97702356433211e-05 0.0705480231071865 0.598936263227069
4.97702356433211e-05 0.123284673944207 0.597501701109
4.97702356433211e-05 0.215443469003188 0.595319921349971
4.97702356433211e-05 0.376493580679247 0.59226240028756
4.97702356433211e-05 0.657933224657568 0.588434817791052
4.97702356433211e-05 1.14975699539774 0.584266386716567
4.97702356433211e-05 2.00923300256505 0.580362298972749
4.97702356433211e-05 3.51119173421513 0.57718955981403
4.97702356433211e-05 6.13590727341318 0.574895494225425
4.97702356433211e-05 10.7226722201032 0.573373216963265
4.97702356433211e-05 18.7381742286038 0.572419803947367
4.97702356433211e-05 32.7454916287773 0.571844131336789
4.97702356433211e-05 57.2236765935022 0.571504190599507
4.97702356433211e-05 100 0.571306085355244
8.69749002617783e-05 1e-06 0.601113648015313
8.69749002617783e-05 1.74752840000768e-06 0.601113623090082
8.69749002617783e-05 3.05385550883341e-06 0.601113579537181
8.69749002617783e-05 5.33669923120631e-06 0.601113503419391
8.69749002617783e-05 9.3260334688322e-06 0.601113370406966
8.69749002617783e-05 1.62975083462064e-05 0.601113137964512
8.69749002617783e-05 2.8480358684358e-05 0.601112731771178
8.69749002617783e-05 4.97702356433211e-05 0.601112021972211
8.69749002617783e-05 8.69749002617783e-05 0.601110781655263
8.69749002617783e-05 0.000151991108295293 0.601108614413736
8.69749002617783e-05 0.000265608778294669 0.60110482784718
8.69749002617783e-05 0.000464158883361278 0.601098213001384
8.69749002617783e-05 0.000811130830789687 0.601086660360837
8.69749002617783e-05 0.0014174741629268 0.601066493115876
8.69749002617783e-05 0.00247707635599171 0.601031315231811
8.69749002617783e-05 0.00432876128108306 0.600970038491153
8.69749002617783e-05 0.00756463327554629 0.600863554993381
8.69749002617783e-05 0.0132194114846603 0.600679280884215
8.69749002617783e-05 0.0231012970008316 0.600362668280852
8.69749002617783e-05 0.0403701725859656 0.599825328998644
8.69749002617783e-05 0.0705480231071865 0.598932148012028
8.69749002617783e-05 0.123284673944207 0.597497568274515
8.69749002617783e-05 0.215443469003188 0.595315761587507
8.69749002617783e-05 0.376493580679247 0.59225820251872
8.69749002617783e-05 0.657933224657568 0.588430571973772
8.69749002617783e-05 1.14975699539774 0.584262087991442
8.69749002617783e-05 2.00923300256505 0.580357950133187
8.69749002617783e-05 3.51119173421513 0.577185169845907
8.69749002617783e-05 6.13590727341318 0.574891074292487
8.69749002617783e-05 10.7226722201032 0.573368777032519
8.69749002617783e-05 18.7381742286038 0.572415351455114
8.69749002617783e-05 32.7454916287773 0.57183967123949
8.69749002617783e-05 57.2236765935022 0.571499726009797
8.69749002617783e-05 100 0.57130161813855
0.000151991108295293 1e-06 0.601106503940336
0.000151991108295293 1.74752840000768e-06 0.601106479018648
0.000151991108295293 3.05385550883341e-06 0.601106435458783
0.000151991108295293 5.33669923120631e-06 0.601106359342489
0.000151991108295293 9.3260334688322e-06 0.601106226328164
0.000151991108295293 1.62975083462064e-05 0.601105993878767
0.000151991108295293 2.8480358684358e-05 0.601105587680266
0.000151991108295293 4.97702356433211e-05 0.601104877864182
0.000151991108295293 8.69749002617783e-05 0.601103637521261
0.000151991108295293 0.000151991108295293 0.601101470231187
0.000151991108295293 0.000265608778294669 0.601097683586055
0.000151991108295293 0.000464158883361278 0.601091068597892
0.000151991108295293 0.000811130830789687 0.601079515716689
0.000151991108295293 0.0014174741629268 0.60105934803987
0.000151991108295293 0.00247707635599171 0.601024169408468
0.000151991108295293 0.00432876128108306 0.60096289135943
0.000151991108295293 0.00756463327554629 0.600856405595049
0.000151991108295293 0.0132194114846603 0.600672127561273
0.000151991108295293 0.0231012970008316 0.600355508202035
0.000151991108295293 0.0403701725859656 0.599818157452233
0.000151991108295293 0.0705480231071865 0.598924957359066
0.000151991108295293 0.123284673944207 0.597490346838745
0.000151991108295293 0.215443469003188 0.595308493098346
0.000151991108295293 0.376493580679247 0.592250867602054
0.000151991108295293 0.657933224657568 0.588423153113254
0.000151991108295293 1.14975699539774 0.584254576682634
0.000151991108295293 2.00923300256505 0.580350351265692
0.000151991108295293 3.51119173421513 0.577177499107815
0.000151991108295293 6.13590727341318 0.574883351182603
0.000151991108295293 10.7226722201032 0.573361018992368
0.000151991108295293 18.7381742286038 0.572407571453426
0.000151991108295293 32.7454916287773 0.571831877955068
0.000151991108295293 57.2236765935022 0.571491924870156
0.000151991108295293 100 0.571293812417042
0.000265608778294669 1e-06 0.601094021896613
0.000265608778294669 1.74752840000768e-06 0.601093996972335
0.000265608778294669 3.05385550883341e-06 0.601093953412829
0.000265608778294669 5.33669923120631e-06 0.60109387729305
0.000265608778294669 9.3260334688322e-06 0.601093744272914
0.000265608778294669 1.62975083462064e-05 0.601093511816894
0.000265608778294669 2.8480358684358e-05 0.601093105602593
0.000265608778294669 4.97702356433211e-05 0.601092395761412
0.000265608778294669 8.69749002617783e-05 0.601091155371587
0.000265608778294669 0.000151991108295293 0.601088988002303
0.000265608778294669 0.000265608778294669 0.601085201216629
0.000265608778294669 0.000464158883361278 0.601078585982002
0.000265608778294669 0.000811130830789687 0.601067032669127
0.000265608778294669 0.0014174741629268 0.601046864239631
0.000265608778294669 0.00247707635599171 0.601011684303605
0.000265608778294669 0.00432876128108306 0.600950403975545
0.000265608778294669 0.00756463327554629 0.600843914245424
0.000265608778294669 0.0132194114846603 0.600659629350513
0.000265608778294669 0.0231012970008316 0.60034299819883
0.000265608778294669 0.0403701725859656 0.599805627403181
0.000265608778294669 0.0705480231071865 0.598912393929167
0.000265608778294669 0.123284673944207 0.597477729620616
0.000265608778294669 0.215443469003188 0.595295793664949
0.000265608778294669 0.376493580679247 0.59223805211915
0.000265608778294669 0.657933224657568 0.588410190954496
0.000265608778294669 1.14975699539774 0.584241453002644
0.000265608778294669 2.00923300256505 0.580337074586751
0.000265608778294669 3.51119173421513 0.577164096857904
0.000265608778294669 6.13590727341318 0.574869857443078
0.000265608778294669 10.7226722201032 0.573347464210534
0.000265608778294669 18.7381742286038 0.572393978313386
0.000265608778294669 32.7454916287773 0.571818261595641
0.000265608778294669 57.2236765935022 0.571478294784403
0.000265608778294669 100 0.571280174331411
0.000464158883361278 1e-06 0.601072216584158
0.000464158883361278 1.74752840000768e-06 0.601072191656838
0.000464158883361278 3.05385550883341e-06 0.601072148093171
0.000464158883361278 5.33669923120631e-06 0.601072071967937
0.000464158883361278 9.3260334688322e-06 0.601071938940519
0.000464158883361278 1.62975083462064e-05 0.601071706472134
0.000464158883361278 2.8480358684358e-05 0.601071300228441
0.000464158883361278 4.97702356433211e-05 0.601070590342546
0.000464158883361278 8.69749002617783e-05 0.601069349875129
0.000464158883361278 0.000151991108295293 0.601067182363644
0.000464158883361278 0.000265608778294669 0.601063395324723
0.000464158883361278 0.000464158883361278 0.601056779665649
0.000464158883361278 0.000811130830789687 0.601045225600545
0.000464158883361278 0.0014174741629268 0.60102505586259
0.000464158883361278 0.00247707635599171 0.600989873640874
0.000464158883361278 0.00432876128108306 0.600928589327082
0.000464158883361278 0.00756463327554629 0.600822092673862
0.000464158883361278 0.0132194114846603 0.600637795792358
0.000464158883361278 0.0231012970008316 0.600321144036772
0.000464158883361278 0.0403701725859656 0.599783738226357
0.000464158883361278 0.0705480231071865 0.59889044643749
0.000464158883361278 0.123284673944207 0.597455688160965
0.000464158883361278 0.215443469003188 0.595273608579536
0.000464158883361278 0.376493580679247 0.592215664292031
0.000464158883361278 0.657933224657568 0.588387546888844
0.000464158883361278 1.14975699539774 0.584218526753566
0.000464158883361278 2.00923300256505 0.580313881059665
0.000464158883361278 3.51119173421513 0.577140683958415
0.000464158883361278 6.13590727341318 0.574846284702589
0.000464158883361278 10.7226722201032 0.573323784832677
0.000464158883361278 18.7381742286038 0.572370231915007
0.000464158883361278 32.7454916287773 0.571794474645475
0.000464158883361278 57.2236765935022 0.571454483856244
0.000464158883361278 100 0.571256349415983
0.000811130830789687 1e-06 0.60103413379368
0.000811130830789687 1.74752840000768e-06 0.60103410886336
0.000811130830789687 3.05385550883341e-06 0.601034065296138
0.000811130830789687 5.33669923120631e-06 0.601033989163909
0.000811130830789687 9.3260334688322e-06 0.601033856121715
0.000811130830789687 1.62975083462064e-05 0.601033623623635
0.000811130830789687 2.8480358684358e-05 0.601033217337667
0.000811130830789687 4.97702356433211e-05 0.601032507367625
0.000811130830789687 8.69749002617783e-05 0.601031266757539
0.000811130830789687 0.000151991108295293 0.601029099003965
0.000811130830789687 0.000265608778294669 0.601025311536197
0.000811130830789687 0.000464158883361278 0.601018695121953
0.000811130830789687 0.000811130830789687 0.601007139750212
0.000811130830789687 0.0014174741629268 0.600986967721983
0.000811130830789687 0.00247707635599171 0.600951781505044
0.000811130830789687 0.00432876128108306 0.600890490234825
0.000811130830789687 0.00756463327554629 0.600783981491995
0.000811130830789687 0.0132194114846603 0.600599663679245
0.000811130830789687 0.0231012970008316 0.600282975929814
0.000811130830789687 0.0403701725859656 0.599745508969632
0.000811130830789687 0.0705480231071865 0.598852115321563
0.000811130830789687 0.123284673944207 0.597417192930124
0.000811130830789687 0.215443469003188 0.595234862491008
0.000811130830789687 0.376493580679247 0.592176564098044
0.000811130830789687 0.657933224657568 0.588347999146115
0.000811130830789687 1.14975699539774 0.584178486161009
0.000811130830789687 2.00923300256505 0.580273373638095
0.000811130830789687 3.51119173421513 0.577099793382683
0.000811130830789687 6.13590727341318 0.574805114952485
0.000811130830789687 10.7226722201032 0.573282428829958
0.000811130830789687 18.7381742286038 0.572328758858611
0.000811130830789687 32.7454916287773 0.571752930758144
0.000811130830789687 57.2236765935022 0.57141289808768
0.000811130830789687 100 0.571214739219256
0.0014174741629268 1e-06 0.600967652020769
0.0014174741629268 1.74752840000768e-06 0.600967627086128
0.0014174741629268 3.05385550883341e-06 0.60096758350979
0.0014174741629268 5.33669923120631e-06 0.600967507364531
0.0014174741629268 9.3260334688322e-06 0.600967374288405
0.0014174741629268 1.62975083462064e-05 0.600967141747949
0.0014174741629268 2.8480358684358e-05 0.600966735380174
0.0014174741629268 4.97702356433211e-05 0.600966025273068
0.0014174741629268 8.69749002617783e-05 0.600964784418706
0.0014174741629268 0.000151991108295293 0.600962616234141
0.0014174741629268 0.000265608778294669 0.600958828014862
0.0014174741629268 0.000464158883361278 0.600952210292571
0.0014174741629268 0.000811130830789687 0.600940652629338
0.0014174741629268 0.0014174741629268 0.600920476601093
0.0014174741629268 0.00247707635599171 0.600885283415339
0.0014174741629268 0.00432876128108306 0.600823980003374
0.0014174741629268 0.00756463327554629 0.60071745015135
0.0014174741629268 0.0132194114846603 0.600533095787244
0.0014174741629268 0.0231012970008316 0.600216345206568
0.0014174741629268 0.0403701725859656 0.599678771475654
0.0014174741629268 0.0705480231071865 0.598785200005817
0.0014174741629268 0.123284673944207 0.59734999108112
0.0014174741629268 0.215443469003188 0.595167222683649
0.0014174741629268 0.376493580679247 0.592108306065367
0.0014174741629268 0.657933224657568 0.588278959755589
0.0014174741629268 1.14975699539774 0.584108586307241
0.0014174741629268 2.00923300256505 0.580202658751818
0.0014174741629268 3.51119173421513 0.577028409547302
0.0014174741629268 6.13590727341318 0.574733243706483
0.0014174741629268 10.7226722201032 0.573210232410668
0.0014174741629268 18.7381742286038 0.572256358066394
0.0014174741629268 32.7454916287773 0.571680406300542
0.0014174741629268 57.2236765935022 0.571340300509163
0.0014174741629268 100 0.571142099004362
0.00247707635599171 1e-06 0.600851683429675
0.00247707635599171 1.74752840000768e-06 0.600851658483246
0.00247707635599171 3.05385550883341e-06 0.600851614894547
0.00247707635599171 5.33669923120631e-06 0.600851538722537
0.00247707635599171 9.3260334688322e-06 0.600851405603873
0.00247707635599171 1.62975083462064e-05 0.600851172981146
0.00247707635599171 2.8480358684358e-05 0.600850766475679
0.00247707635599171 4.97702356433211e-05 0.600850056122574
0.00247707635599171 8.69749002617783e-05 0.600848814835109
0.00247707635599171 0.000151991108295293 0.600846645902161
0.00247707635599171 0.000265608778294669 0.60084285637362
0.00247707635599171 0.000464158883361278 0.600836236366305
0.00247707635599171 0.000811130830789687 0.600824674706676
0.00247707635599171 0.0014174741629268 0.600804491712745
0.00247707635599171 0.00247707635599171 0.600769286361978
0.00247707635599171 0.00432876128108306 0.600707961758856
0.00247707635599171 0.00756463327554629 0.600601395079347
0.00247707635599171 0.0132194114846603 0.600416976961321
0.00247707635599171 0.0231012970008316 0.600100116749984
0.00247707635599171 0.0403701725859656 0.599562356748204
0.00247707635599171 0.0705480231071865 0.59866847504602
0.00247707635599171 0.123284673944207 0.597232766229982
0.00247707635599171 0.215443469003188 0.595049233757465
0.00247707635599171 0.376493580679247 0.591989238564474
0.00247707635599171 0.657933224657568 0.588158529057018
0.00247707635599171 1.14975699539774 0.583986654386709
0.00247707635599171 2.00923300256505 0.580079304875074
0.00247707635599171 3.51119173421513 0.576903888569828
0.00247707635599171 6.13590727341318 0.574607872345176
0.00247707635599171 10.7226722201032 0.573084293721904
0.00247707635599171 18.7381742286038 0.572130062815746
0.00247707635599171 32.7454916287773 0.57155389528881
0.00247707635599171 57.2236765935022 0.571213661924872
0.00247707635599171 100 0.571015386017603
0.00432876128108306 1e-06 0.600649664487591
0.00432876128108306 1.74752840000768e-06 0.600649639527491
0.00432876128108306 3.05385550883341e-06 0.600649595914759
0.00432876128108306 5.33669923120631e-06 0.600649519691131
0.00432876128108306 9.3260334688322e-06 0.600649386494572
0.00432876128108306 1.62975083462064e-05 0.60064915373159
0.00432876128108306 2.8480358684358e-05 0.600648746981582
0.00432876128108306 4.97702356433211e-05 0.600648036195969
0.00432876128108306 8.69749002617783e-05 0.600646794160599
0.00432876128108306 0.000151991108295293 0.600644623922302
0.00432876128108306 0.000265608778294669 0.600640832122578
0.00432876128108306 0.000464158883361278 0.600634208125651
0.00432876128108306 0.000811130830789687 0.600622639502929
0.00432876128108306 0.0014174741629268 0.600602444364351
0.00432876128108306 0.00247707635599171 0.600567217821737
0.00432876128108306 0.00432876128108306 0.600505856295895
0.00432876128108306 0.00756463327554629 0.600399225446998
0.00432876128108306 0.0132194114846603 0.600214696224103
0.00432876128108306 0.0231012970008316 0.599897645001647
0.00432876128108306 0.0403701725859656 0.599359560433647
0.00432876128108306 0.0705480231071865 0.598465138154211
0.00432876128108306 0.123284673944207 0.597028558304186
0.00432876128108306 0.215443469003188 0.594843694437734
0.00432876128108306 0.376493580679247 0.591781819842374
0.00432876128108306 0.657933224657568 0.58794873495331
0.00432876128108306 1.14975699539774 0.583774244386626
0.00432876128108306 2.00923300256505 0.579864417045225
0.00432876128108306 3.51119173421513 0.576686967007423
0.00432876128108306 6.13590727341318 0.574389468932135
0.00432876128108306 10.7226722201032 0.572864901695386
0.00432876128108306 18.7381742286038 0.571910049444052
0.00432876128108306 32.7454916287773 0.571333505935995
0.00432876128108306 57.2236765935022 0.570993050268168
0.00432876128108306 100 0.570794644708392
0.00756463327554629 1e-06 0.600298570494023
0.00756463327554629 1.74752840000768e-06 0.600298545513205
0.00756463327554629 3.05385550883341e-06 0.60029850185038
0.00756463327554629 5.33669923120631e-06 0.600298425547467
0.00756463327554629 9.3260334688322e-06 0.600298292210422
0.00756463327554629 1.62975083462064e-05 0.600298059203745
0.00756463327554629 2.8480358684358e-05 0.600297652028865
0.00756463327554629 4.97702356433211e-05 0.600296940502052
0.00756463327554629 8.69749002617783e-05 0.600295697173438
0.00756463327554629 0.000151991108295293 0.600293524660773
0.00756463327554629 0.000265608778294669 0.600289728893465
0.00756463327554629 0.000464158883361278 0.600283097970415
0.00756463327554629 0.000811130830789687 0.600271517251511
0.00756463327554629 0.0014174741629268 0.600251300986742
0.00756463327554629 0.00247707635599171 0.600216037596381
0.00756463327554629 0.00432876128108306 0.600154611882161
0.00756463327554629 0.00756463327554629 0.600047869450467
0.00756463327554629 0.0132194114846603 0.599863147066032
0.00756463327554629 0.0231012970008316 0.599545763720267
0.00756463327554629 0.0403701725859656 0.599007114827063
0.00756463327554629 0.0705480231071865 0.598111752656078
0.00756463327554629 0.123284673944207 0.596673658310246
0.00756463327554629 0.215443469003188 0.59448647952893
0.00756463327554629 0.376493580679247 0.591421337117732
0.00756463327554629 0.657933224657568 0.587584121988387
0.00756463327554629 1.14975699539774 0.583405082871608
0.00756463327554629 2.00923300256505 0.579490946997872
0.00756463327554629 3.51119173421513 0.576309960550724
0.00756463327554629 6.13590727341318 0.574009885699028
0.00756463327554629 10.7226722201032 0.572483599353357
0.00756463327554629 18.7381742286038 0.571527666637979
0.00756463327554629 32.7454916287773 0.570950469330774
0.00756463327554629 57.2236765935022 0.570609627087448
0.00756463327554629 100 0.570410996067638
0.0132194114846603 1e-06 0.599690879438287
0.0132194114846603 1.74752840000768e-06 0.599690854410477
0.0132194114846603 3.05385550883341e-06 0.599690810666929
0.0132194114846603 5.33669923120631e-06 0.599690734229561
0.0132194114846603 9.3260334688322e-06 0.599690600651736
0.0132194114846603 1.62975083462064e-05 0.599690367227404
0.0132194114846603 2.8480358684358e-05 0.599689959311053
0.0132194114846603 4.97702356433211e-05 0.599689246498803
0.0132194114846603 8.69749002617783e-05 0.59968800091898
0.0132194114846603 0.000151991108295293 0.599685824472839
0.0132194114846603 0.000265608778294669 0.599682021835728
0.0132194114846603 0.000464158883361278 0.59967537891304
0.0132194114846603 0.000811130830789687 0.599663777240396
0.0132194114846603 0.0014174741629268 0.599643524388106
0.0132194114846603 0.00247707635599171 0.599608197169521
0.0132194114846603 0.00432876128108306 0.599546660258427
0.0132194114846603 0.00756463327554629 0.599439724560603
0.0132194114846603 0.0132194114846603 0.599254667575776
0.0132194114846603 0.0231012970008316 0.598936708938806
0.0132194114846603 0.0403701725859656 0.598397082535913
0.0132194114846603 0.0705480231071865 0.597500092284748
0.0132194114846603 0.123284673944207 0.5960593745268
0.0132194114846603 0.215443469003188 0.593868185755197
0.0132194114846603 0.376493580679247 0.590797382632297
0.0132194114846603 0.657933224657568 0.586953012628454
0.0132194114846603 1.14975699539774 0.582766093753097
0.0132194114846603 2.00923300256505 0.578844493671647
0.0132194114846603 3.51119173421513 0.575657380498588
0.0132194114846603 6.13590727341318 0.573352841339781
0.0132194114846603 10.7226722201032 0.5718235765591
0.0132194114846603 18.7381742286038 0.570865771866909
0.0132194114846603 32.7454916287773 0.57028744180674
0.0132194114846603 57.2236765935022 0.569945929784996
0.0132194114846603 100 0.569746908151335
0.0231012970008316 1e-06 0.598646447587658
0.0231012970008316 1.74752840000768e-06 0.598646422475166
0.0231012970008316 3.05385550883341e-06 0.598646378598434
0.0231012970008316 5.33669923120631e-06 0.5986463019209
0.0231012970008316 9.3260334688322e-06 0.598646167928885
0.0231012970008316 1.62975083462064e-05 0.598645933773547
0.0231012970008316 2.8480358684358e-05 0.598645524592223
0.0231012970008316 4.97702356433211e-05 0.598644809567251
0.0231012970008316 8.69749002617783e-05 0.598643560112289
0.0231012970008316 0.000151991108295293 0.59864137690429
0.0231012970008316 0.000265608778294669 0.598637562442593
0.0231012970008316 0.000464158883361278 0.598630898872917
0.0231012970008316 0.000811130830789687 0.598619261126636
0.0231012970008316 0.0014174741629268 0.598598945307242
0.0231012970008316 0.00247707635599171 0.598563508251196
0.0231012970008316 0.00432876128108306 0.598501779984926
0.0231012970008316 0.00756463327554629 0.598394511679291
0.0231012970008316 0.0132194114846603 0.598208878872959
0.0231012970008316 0.0231012970008316 0.597889930180312
0.0231012970008316 0.0403701725859656 0.597348621507442
0.0231012970008316 0.0705480231071865 0.596448829355584
0.0231012970008316 0.123284673944207 0.595003596691526
0.0231012970008316 0.215443469003188 0.592805506548969
0.0231012970008316 0.376493580679247 0.589724960722567
0.0231012970008316 0.657933224657568 0.585868275849278
0.0231012970008316 1.14975699539774 0.58166779370083
0.0231012970008316 2.00923300256505 0.57773334488572
0.0231012970008316 3.51119173421513 0.574535684766618
0.0231012970008316 6.13590727341318 0.57222346015109
0.0231012970008316 10.7226722201032 0.570689067751487
0.0231012970008316 18.7381742286038 0.569728040246226
0.0231012970008316 32.7454916287773 0.569147759995626
0.0231012970008316 57.2236765935022 0.568805094858925
0.0231012970008316 100 0.568605400714868
0.0403701725859656 1e-06 0.596872961068909
0.0403701725859656 1.74752840000768e-06 0.596872935828074
0.0403701725859656 3.05385550883341e-06 0.5968728917192
0.0403701725859656 5.33669923120631e-06 0.596872814640916
0.0403701725859656 9.3260334688322e-06 0.596872679942704
0.0403701725859656 1.62975083462064e-05 0.596872444549716
0.0403701725859656 2.8480358684358e-05 0.596872033214306
0.0403701725859656 4.97702356433211e-05 0.596871314412479
0.0403701725859656 8.69749002617783e-05 0.596870058369466
0.0403701725859656 0.000151991108295293 0.59686786364648
0.0403701725859656 0.000265608778294669 0.59686402906537
0.0403701725859656 0.000464158883361278 0.59685733035039
0.0403701725859656 0.000811130830789687 0.596845631223007
0.0403701725859656 0.0014174741629268 0.596825208249174
0.0403701725859656 0.00247707635599171 0.596789584265733
0.0403701725859656 0.00432876128108306 0.596727530341242
0.0403701725859656 0.00756463327554629 0.596619695988704
0.0403701725859656 0.0132194114846603 0.596433083221358
0.0403701725859656 0.0231012970008316 0.596112449612839
0.0403701725859656 0.0403701725859656 0.595568277953612
0.0403701725859656 0.0705480231071865 0.594663717272365
0.0403701725859656 0.123284673944207 0.593210800537406
0.0403701725859656 0.215443469003188 0.591000964251889
0.0403701725859656 0.376493580679247 0.587903835372774
0.0403701725859656 0.657933224657568 0.584026187687139
0.0403701725859656 1.14975699539774 0.579802615513152
0.0403701725859656 2.00923300256505 0.575846290993009
0.0403701725859656 3.51119173421513 0.572630672526016
0.0403701725859656 6.13590727341318 0.570305360964887
0.0403701725859656 10.7226722201032 0.568762236727668
0.0403701725859656 18.7381742286038 0.567795720907548
0.0403701725859656 32.7454916287773 0.567212119501296
0.0403701725859656 57.2236765935022 0.566867490600979
0.0403701725859656 100 0.566666651156539
0.0705480231071865 1e-06 0.593922433814169
0.0705480231071865 1.74752840000768e-06 0.593922408354536
0.0705480231071865 3.05385550883341e-06 0.593922363858375
0.0705480231071865 5.33669923120631e-06 0.593922286103189
0.0705480231071865 9.3260334688322e-06 0.593922150221554
0.0705480231071865 1.62975083462064e-05 0.593921912771524
0.0705480231071865 2.8480358684358e-05 0.593921497827678
0.0705480231071865 4.97702356433211e-05 0.593920772729605
0.0705480231071865 8.69749002617783e-05 0.59391950568464
0.0705480231071865 0.000151991108295293 0.593917291734119
0.0705480231071865 0.000265608778294669 0.593913423560166
0.0705480231071865 0.000464158883361278 0.593906666156847
0.0705480231071865 0.000811130830789687 0.593894864532344
0.0705480231071865 0.0014174741629268 0.593874262619237
0.0705480231071865 0.00247707635599171 0.593838326492459
0.0705480231071865 0.00432876128108306 0.593775728760532
0.0705480231071865 0.00756463327554629 0.593666949185791
0.0705480231071865 0.0132194114846603 0.593478699990452
0.0705480231071865 0.0231012970008316 0.593155252731318
0.0705480231071865 0.0403701725859656 0.592606300077809
0.0705480231071865 0.0705480231071865 0.591693776085841
0.0705480231071865 0.123284673944207 0.590228026606865
0.0705480231071865 0.215443469003188 0.587998572426452
0.0705480231071865 0.376493580679247 0.584873744517771
0.0705480231071865 0.657933224657568 0.580961077602552
0.0705480231071865 1.14975699539774 0.576698926555535
0.0705480231071865 2.00923300256505 0.572706046147498
0.0705480231071865 3.51119173421513 0.569460413631068
0.0705480231071865 6.13590727341318 0.567113227157124
0.0705480231071865 10.7226722201032 0.565555506425854
0.0705480231071865 18.7381742286038 0.564579815631448
0.0705480231071865 32.7454916287773 0.563990661968348
0.0705480231071865 57.2236765935022 0.563642750012305
0.0705480231071865 100 0.563439995813888
0.123284673944207 1e-06 0.589176688285818
0.123284673944207 1.74752840000768e-06 0.589176662467115
0.123284673944207 3.05385550883341e-06 0.589176617345026
0.123284673944207 5.33669923120631e-06 0.589176538494546
0.123284673944207 9.3260334688322e-06 0.589176400711469
0.123284673944207 1.62975083462064e-05 0.589176159923053
0.123284673944207 2.8480358684358e-05 0.589175739144128
0.123284673944207 4.97702356433211e-05 0.589175003858402
0.123284673944207 8.69749002617783e-05 0.589173719008185
0.123284673944207 0.000151991108295293 0.589171473945388
0.123284673944207 0.000265608778294669 0.589167551419504
0.123284673944207 0.000464158883361278 0.589160699048631
0.123284673944207 0.000811130830789687 0.58914873157701
0.123284673944207 0.0014174741629268 0.589127840129659
0.123284673944207 0.00247707635599171 0.589091398922206
0.123284673944207 0.00432876128108306 0.589027921263966
0.123284673944207 0.00756463327554629 0.588917612222011
0.123284673944207 0.0132194114846603 0.588726715111971
0.123284673944207 0.0231012970008316 0.588398715006983
0.123284673944207 0.0403701725859656 0.587842025874723
0.123284673944207 0.0705480231071865 0.586916615325068
0.123284673944207 0.123284673944207 0.585430097912823
0.123284673944207 0.215443469003188 0.583168891559562
0.123284673944207 0.376493580679247 0.57999922472717
0.123284673944207 0.657933224657568 0.576029856850324
0.123284673944207 1.14975699539774 0.571705225362135
0.123284673944207 2.00923300256505 0.567653125232401
0.123284673944207 3.51119173421513 0.56435885914084
0.123284673944207 6.13590727341318 0.561976220845997
0.123284673944207 10.7226722201032 0.560394841023374
0.123284673944207 18.7381742286038 0.559404277466768
0.123284673944207 32.7454916287773 0.558806123033887
0.123284673944207 57.2236765935022 0.558452888741011
0.123284673944207 100 0.558247030368142
0.215443469003188 1e-06 0.581943024664647
0.215443469003188 1.74752840000768e-06 0.581942998295184
0.215443469003188 3.05385550883341e-06 0.581942952213268
0.215443469003188 5.33669923120631e-06 0.581942871681001
0.215443469003188 9.3260334688322e-06 0.581942730955345
0.215443469003188 1.62975083462064e-05 0.581942485039671
0.215443469003188 2.8480358684358e-05 0.581942055295942
0.215443469003188 4.97702356433211e-05 0.581941304336685
0.215443469003188 8.69749002617783e-05 0.581939992094837
0.215443469003188 0.000151991108295293 0.581937699177362
0.215443469003188 0.000265608778294669 0.581933693030181
0.215443469003188 0.000464158883361278 0.581926694595868
0.215443469003188 0.000811130830789687 0.581914472006891
0.215443469003188 0.0014174741629268 0.581893135185338
0.215443469003188 0.00247707635599171 0.581855917049566
0.215443469003188 0.00432876128108306 0.581791085856697
0.215443469003188 0.00756463327554629 0.58167842412226
0.215443469003188 0.0132194114846603 0.581483453798152
0.215443469003188 0.0231012970008316 0.58114844999491
0.215443469003188 0.0403701725859656 0.580579859328672
0.215443469003188 0.0705480231071865 0.579634623196233
0.215443469003188 0.123284673944207 0.578116151498568
0.215443469003188 0.215443469003188 0.575806081813998
0.215443469003188 0.376493580679247 0.572567395283151
0.215443469003188 0.657933224657568 0.568510719557701
0.215443469003188 1.14975699539774 0.564089842835576
0.215443469003188 2.00923300256505 0.559946482865114
0.215443469003188 3.51119173421513 0.556577243005812
0.215443469003188 6.13590727341318 0.5541399361789
0.215443469003188 10.7226722201032 0.552522065335605
0.215443469003188 18.7381742286038 0.551508559428545
0.215443469003188 32.7454916287773 0.550896519479581
0.215443469003188 57.2236765935022 0.550535073982471
0.215443469003188 100 0.550324426421366
0.376493580679247 1e-06 0.571773268949204
0.376493580679247 1.74752840000768e-06 0.57177324179524
0.376493580679247 3.05385550883341e-06 0.571773194341415
0.376493580679247 5.33669923120631e-06 0.571773111424003
0.376493580679247 9.3260334688322e-06 0.571772966512198
0.376493580679247 1.62975083462064e-05 0.571772713284457
0.376493580679247 2.8480358684358e-05 0.571772270768444
0.376493580679247 4.97702356433211e-05 0.571771497481957
0.376493580679247 8.69749002617783e-05 0.571770146238447
0.376493580679247 0.000151991108295293 0.571767785164828
0.376493580679247 0.000265608778294669 0.571763659939734
0.376493580679247 0.000464158883361278 0.571756453471164
0.376493580679247 0.000811130830789687 0.571743867559153
0.376493580679247 0.0014174741629268 0.571721896451084
0.376493580679247 0.00247707635599171 0.571683571821668
0.376493580679247 0.00432876128108306 0.571616812935316
0.376493580679247 0.00756463327554629 0.571500800483231
0.376493580679247 0.0132194114846603 0.571300028963903
0.376493580679247 0.0231012970008316 0.57095504994987
0.376493580679247 0.0403701725859656 0.570369507198196
0.376493580679247 0.0705480231071865 0.56939602959365
0.376493580679247 0.123284673944207 0.567832031984536
0.376493580679247 0.215443469003188 0.565452328582936
0.376493580679247 0.376493580679247 0.562115248502818
0.376493580679247 0.657933224657568 0.557934047527061
0.376493580679247 1.14975699539774 0.553375819267705
0.376493580679247 2.00923300256505 0.549102144760392
0.376493580679247 3.51119173421513 0.545625788821688
0.376493580679247 6.13590727341318 0.543110343377444
0.376493580679247 10.7226722201032 0.541440299786486
0.376493580679247 18.7381742286038 0.540393985816547
0.376493580679247 32.7454916287773 0.539762086866474
0.376493580679247 57.2236765935022 0.539388896888788
0.376493580679247 100 0.539171399049134
0.657933224657568 1e-06 0.558988392908624
0.657933224657568 1.74752840000768e-06 0.558988364752308
0.657933224657568 3.05385550883341e-06 0.558988315551823
0.657933224657568 5.33669923120631e-06 0.558988229567406
0.657933224657568 9.3260334688322e-06 0.558988079315117
0.657933224657568 1.62975083462064e-05 0.55898781674061
0.657933224657568 2.8480358684358e-05 0.558987357901537
0.657933224657568 4.97702356433211e-05 0.558986556093522
0.657933224657568 8.69749002617783e-05 0.558985155000684
0.657933224657568 0.000151991108295293 0.558982706827948
0.657933224657568 0.000265608778294669 0.558978429419756
0.657933224657568 0.000464158883361278 0.558970957100072
0.657933224657568 0.000811130830789687 0.558957906867146
0.657933224657568 0.0014174741629268 0.558935125166236
0.657933224657568 0.00247707635599171 0.558895386485916
0.657933224657568 0.00432876128108306 0.558826164048667
0.657933224657568 0.00756463327554629 0.558705869373574
0.657933224657568 0.0132194114846603 0.558497683736819
0.657933224657568 0.0231012970008316 0.558139955536208
0.657933224657568 0.0403701725859656 0.557532744916919
0.657933224657568 0.0705480231071865 0.55652316498199
0.657933224657568 0.123284673944207 0.554900957575856
0.657933224657568 0.215443469003188 0.552432191123589
0.657933224657568 0.376493580679247 0.54896920356944
0.657933224657568 0.657933224657568 0.544628554481233
0.657933224657568 1.14975699539774 0.539894321158595
0.657933224657568 2.00923300256505 0.535453527670595
0.657933224657568 3.51119173421513 0.531839706136905
0.657933224657568 6.13590727341318 0.529223927079078
0.657933224657568 10.7226722201032 0.527486864862174
0.657933224657568 18.7381742286038 0.526398396343521
0.657933224657568 32.7454916287773 0.525740976794795
0.657933224657568 57.2236765935022 0.525352692639625
0.657933224657568 100 0.525126390233937
1.14975699539774 1e-06 0.544996681190957
1.14975699539774 1.74752840000768e-06 0.544996651920221
1.14975699539774 3.05385550883341e-06 0.54499660076631
1.14975699539774 5.33669923120631e-06 0.544996511373715
1.14975699539774 9.3260334688322e-06 0.544996355160847
1.14975699539774 1.62975083462064e-05 0.544996082177095
1.14975699539774 2.8480358684358e-05 0.544995605142461
1.14975699539774 4.97702356433211e-05 0.544994771539128
1.14975699539774 8.69749002617783e-05 0.544993314886482
1.14975699539774 0.000151991108295293 0.54499076963203
1.14975699539774 0.000265608778294669 0.544986322601584
1.14975699539774 0.000464158883361278 0.544978553966581
1.14975699539774 0.000811130830789687 0.544964986197337
1.14975699539774 0.0014174741629268 0.544941300999317
1.14975699539774 0.00247707635599171 0.544899986187116
1.14975699539774 0.00432876128108306 0.544828017812959
1.14975699539774 0.00756463327554629 0.544702949986212
1.14975699539774 0.0132194114846603 0.544486499995157
1.14975699539774 0.0231012970008316 0.544114559826349
1.14975699539774 0.0403701725859656 0.543483193179964
1.14975699539774 0.0705480231071865 0.542433359342176
1.14975699539774 0.123284673944207 0.540746232750522
1.14975699539774 0.215443469003188 0.53817810027753
1.14975699539774 0.376493580679247 0.534574562298398
1.14975699539774 0.657933224657568 0.530055789177309
1.14975699539774 1.14975699539774 0.52512476175729
1.14975699539774 2.00923300256505 0.520496938614119
1.14975699539774 3.51119173421513 0.516729147082615
1.14975699539774 6.13590727341318 0.5140009152166
1.14975699539774 10.7226722201032 0.512188704708239
1.14975699539774 18.7381742286038 0.511052953850636
1.14975699539774 32.7454916287773 0.51036690393202
1.14975699539774 57.2236765935022 0.509961684430209
1.14975699539774 100 0.509725502818837
2.00923300256505 1e-06 0.531827301356118
2.00923300256505 1.74752840000768e-06 0.531827271014949
2.00923300256505 3.05385550883341e-06 0.531827217994282
2.00923300256505 5.33669923120631e-06 0.531827125333878
2.00923300256505 9.3260334688322e-06 0.531826963415804
2.00923300256505 1.62975083462064e-05 0.531826680454764
2.00923300256505 2.8480358684358e-05 0.531826185988298
2.00923300256505 4.97702356433211e-05 0.531825321925821
2.00923300256505 8.69749002617783e-05 0.531823812047983
2.00923300256505 0.000151991108295293 0.531821173793223
2.00923300256505 0.000265608778294669 0.531816564266623
2.00923300256505 0.000464158883361278 0.531808511757129
2.00923300256505 0.000811130830789687 0.531794448202075
2.00923300256505 0.0014174741629268 0.531769897458102
2.00923300256505 0.00247707635599171 0.531727072715943
2.00923300256505 0.00432876128108306 0.531652473705848
2.00923300256505 0.00756463327554629 0.531522833079441
2.00923300256505 0.0132194114846603 0.531298465395053
2.00923300256505 0.0231012970008316 0.530912908702018
2.00923300256505 0.0403701725859656 0.530258396066343
2.00923300256505 0.0705480231071865 0.52916998577108
2.00923300256505 0.123284673944207 0.52742063024882
2.00923300256505 0.215443469003188 0.524757213312944
2.00923300256505 0.376493580679247 0.521018822807028
2.00923300256505 0.657933224657568 0.516329018478696
2.00923300256505 1.14975699539774 0.511208864170589
2.00923300256505 2.00923300256505 0.506401131321449
2.00923300256505 3.51119173421513 0.502485107579585
2.00923300256505 6.13590727341318 0.499648542209599
2.00923300256505 10.7226722201032 0.497763902382279
2.00923300256505 18.7381742286038 0.496582565963814
2.00923300256505 32.7454916287773 0.495868907851969
2.00923300256505 57.2236765935022 0.495447355765166
2.00923300256505 100 0.495201645931398
3.51119173421513 1e-06 0.521078391179704
3.51119173421513 1.74752840000768e-06 0.521078359951443
3.51119173421513 3.05385550883341e-06 0.521078305382671
3.51119173421513 5.33669923120631e-06 0.52107821001892
3.51119173421513 9.3260334688322e-06 0.52107804336934
3.51119173421513 1.62975083462064e-05 0.521077752148028
3.51119173421513 2.8480358684358e-05 0.521077243241202
3.51119173421513 4.97702356433211e-05 0.52107635394775
3.51119173421513 8.69749002617783e-05 0.521074799982495
3.51119173421513 0.000151991108295293 0.521072084681352
3.51119173421513 0.000265608778294669 0.521067340549269
3.51119173421513 0.000464158883361278 0.521059052883067
3.51119173421513 0.000811130830789687 0.521044578623116
3.51119173421513 0.0014174741629268 0.521019310872127
3.51119173421513 0.00247707635599171 0.520975235320426
3.51119173421513 0.00432876128108306 0.520898457094757
3.51119173421513 0.00756463327554629 0.520765028309146
3.51119173421513 0.0132194114846603 0.520534101350832
3.51119173421513 0.0231012970008316 0.520137263774346
3.51119173421513 0.0403701725859656 0.519463573917512
3.51119173421513 0.0705480231071865 0.518343197611864
3.51119173421513 0.123284673944207 0.516542265774176
3.51119173421513 0.215443469003188 0.513799849293597
3.51119173421513 0.376493580679247 0.509949598888436
3.51119173421513 0.657933224657568 0.50511783108962
3.51119173421513 1.14975699539774 0.499840569747574
3.51119173421513 2.00923300256505 0.494883264582134
3.51119173421513 3.51119173421513 0.490843913831048
3.51119173421513 6.13590727341318 0.487917164295376
3.51119173421513 10.7226722201032 0.485972204547623
3.51119173421513 18.7381742286038 0.484752893731063
3.51119173421513 32.7454916287773 0.484016233140544
3.51119173421513 57.2236765935022 0.483581071764136
3.51119173421513 100 0.483327421965485
6.13590727341318 1e-06 0.513280213128184
6.13590727341318 1.74752840000768e-06 0.513280181252191
6.13590727341318 3.05385550883341e-06 0.513280125546229
6.13590727341318 5.33669923120631e-06 0.513280028200093
6.13590727341318 9.3260334688322e-06 0.513279858079777
6.13590727341318 1.62975083462064e-05 0.513279560799085
6.13590727341318 2.8480358684358e-05 0.513279041300702
6.13590727341318 4.97702356433211e-05 0.51327813349698
6.13590727341318 8.69749002617783e-05 0.513276547188237
6.13590727341318 0.000151991108295293 0.513273775376867
6.13590727341318 0.000265608778294669 0.5132689325041
6.13590727341318 0.000464158883361278 0.513260472350343
6.13590727341318 0.000811130830789687 0.513245696821838
6.13590727341318 0.0014174741629268 0.513219903130669
6.13590727341318 0.00247707635599171 0.513174910064452
6.13590727341318 0.00432876128108306 0.513096533303928
6.13590727341318 0.00756463327554629 0.512960325730085
6.13590727341318 0.0132194114846603 0.512724587147764
6.13590727341318 0.0231012970008316 0.512319474079317
6.13590727341318 0.0403701725859656 0.511631715248877
6.13590727341318 0.0705480231071865 0.510487885399499
6.13590727341318 0.123284673944207 0.508649105712526
6.13590727341318 0.215443469003188 0.50584870271864
6.13590727341318 0.376493580679247 0.501916314871364
6.13590727341318 0.657933224657568 0.496980251851811
6.13590727341318 1.14975699539774 0.491587499729973
6.13590727341318 2.00923300256505 0.486520173135096
6.13590727341318 3.51119173421513 0.482390054647159
6.13590727341318 6.13590727341318 0.479396900377254
6.13590727341318 10.7226722201032 0.477407511447948
6.13590727341318 18.7381742286038 0.476160224377146
6.13590727341318 32.7454916287773 0.475406615339149
6.13590727341318 57.2236765935022 0.474961425712835
6.13590727341318 100 0.474701924944657
10.7226722201032 1e-06 0.508093413432397
10.7226722201032 1.74752840000768e-06 0.508093381117505
10.7226722201032 3.05385550883341e-06 0.50809332465036
10.7226722201032 5.33669923120631e-06 0.508093225972747
10.7226722201032 9.3260334688322e-06 0.508093053531219
10.7226722201032 1.62975083462064e-05 0.508092752189218
10.7226722201032 2.8480358684358e-05 0.50809222559358
10.7226722201032 4.97702356433211e-05 0.508091305387458
10.7226722201032 8.69749002617783e-05 0.508089697402705
10.7226722201032 0.000151991108295293 0.508086887723598
10.7226722201032 0.000265608778294669 0.508081978683141
10.7226722201032 0.000464158883361278 0.50807340293575
10.7226722201032 0.000811130830789687 0.508058425525402
10.7226722201032 0.0014174741629268 0.50803227938161
10.7226722201032 0.00247707635599171 0.507986671467021
10.7226722201032 0.00432876128108306 0.507907223477091
10.7226722201032 0.00756463327554629 0.507769153737136
10.7226722201032 0.0132194114846603 0.50753019066393
10.7226722201032 0.0231012970008316 0.507119531676923
10.7226722201032 0.0403701725859656 0.506422343965268
10.7226722201032 0.0705480231071865 0.505262794710488
10.7226722201032 0.123284673944207 0.503398645137309
10.7226722201032 0.215443469003188 0.500559366101547
10.7226722201032 0.376493580679247 0.496571896086515
10.7226722201032 0.657933224657568 0.491565866817177
10.7226722201032 1.14975699539774 0.486095605024016
10.7226722201032 2.00923300256505 0.480954406777826
10.7226722201032 3.51119173421513 0.476763319853432
10.7226722201032 6.13590727341318 0.473725547642706
10.7226722201032 10.7226722201032 0.471706299662132
10.7226722201032 18.7381742286038 0.47044020811532
10.7226722201032 32.7454916287773 0.469675205991969
10.7226722201032 57.2236765935022 0.469223274807245
10.7226722201032 100 0.468959840557106
18.7381742286038 1e-06 0.504839934453895
18.7381742286038 1.74752840000768e-06 0.504839901865045
18.7381742286038 3.05385550883341e-06 0.504839844917746
18.7381742286038 5.33669923120631e-06 0.504839745401158
18.7381742286038 9.3260334688322e-06 0.504839571494543
18.7381742286038 1.62975083462064e-05 0.504839267589861
18.7381742286038 2.8480358684358e-05 0.504838736522896
18.7381742286038 4.97702356433211e-05 0.504837808500793
18.7381742286038 8.69749002617783e-05 0.504836186858497
18.7381742286038 0.000151991108295293 0.504833353308486
18.7381742286038 0.000265608778294669 0.504828402569423
18.7381742286038 0.000464158883361278 0.504819753964832
18.7381742286038 0.000811130830789687 0.504804649319627
18.7381742286038 0.0014174741629268 0.504778281039763
18.7381742286038 0.00247707635599171 0.504732285616747
18.7381742286038 0.00432876128108306 0.504652162474867
18.7381742286038 0.00756463327554629 0.50451291908224
18.7381742286038 0.0132194114846603 0.504271923722874
18.7381742286038 0.0231012970008316 0.503857769271026
18.7381742286038 0.0403701725859656 0.50315463859755
18.7381742286038 0.0705480231071865 0.501985181051683
18.7381742286038 0.123284673944207 0.500105039098246
18.7381742286038 0.215443469003188 0.497241250977584
18.7381742286038 0.376493580679247 0.493219048918499
18.7381742286038 0.657933224657568 0.488168892270288
18.7381742286038 1.14975699539774 0.482649732014008
18.7381742286038 2.00923300256505 0.477461917043619
18.7381742286038 3.51119173421513 0.473232345998159
18.7381742286038 6.13590727341318 0.470166404561084
18.7381742286038 10.7226722201032 0.468128302523344
18.7381742286038 18.7381742286038 0.466850336034881
18.7381742286038 32.7454916287773 0.466078138804238
18.7381742286038 57.2236765935022 0.465621949951684
18.7381742286038 100 0.465356031428812
32.7454916287773 1e-06 0.502873628295386
32.7454916287773 1.74752840000768e-06 0.5028735955414
32.7454916287773 3.05385550883341e-06 0.502873538304233
32.7454916287773 5.33669923120631e-06 0.502873438277888
32.7454916287773 9.3260334688322e-06 0.502873263483988
32.7454916287773 1.62975083462064e-05 0.502872958033524
32.7454916287773 2.8480358684358e-05 0.50287242425104
32.7454916287773 4.97702356433211e-05 0.502871491490146
32.7454916287773 8.69749002617783e-05 0.502869861565016
32.7454916287773 0.000151991108295293 0.502867013549427
32.7454916287773 0.000265608778294669 0.502862037533136
32.7454916287773 0.000464158883361278 0.502853344776807
32.7454916287773 0.000811130830789687 0.502838163003408
32.7454916287773 0.0014174741629268 0.502811660084911
32.7454916287773 0.00247707635599171 0.502765429773054
32.7454916287773 0.00432876128108306 0.502684897409111
32.7454916287773 0.00756463327554629 0.502544942627091
32.7454916287773 0.0132194114846603 0.502302715428209
32.7454916287773 0.0231012970008316 0.50188644222865
32.7454916287773 0.0403701725859656 0.501179709225174
32.7454916287773 0.0705480231071865 0.500004245594675
32.7454916287773 0.123284673944207 0.498114409136006
32.7454916287773 0.215443469003188 0.495235762655545
32.7454916287773 0.376493580679247 0.491192502452578
32.7454916287773 0.657933224657568 0.486115587430151
32.7454916287773 1.14975699539774 0.480566770610315
32.7454916287773 2.00923300256505 0.475350677920331
32.7454916287773 3.51119173421513 0.471097758657215
32.7454916287773 6.13590727341318 0.46801472485014
32.7454916287773 10.7226722201032 0.465965181625423
32.7454916287773 18.7381742286038 0.464680008649138
32.7454916287773 32.7454916287773 0.463903444794079
32.7454916287773 57.2236765935022 0.4634446719601
32.7454916287773 100 0.463177245715702
57.2236765935022 1e-06 0.501711849164722
57.2236765935022 1.74752840000768e-06 0.501711816315064
57.2236765935022 3.05385550883341e-06 0.501711758905918
57.2236765935022 5.33669923120631e-06 0.501711658579963
57.2236765935022 9.3260334688322e-06 0.501711483260602
57.2236765935022 1.62975083462064e-05 0.501711176886105
57.2236765935022 2.8480358684358e-05 0.501710641500423
57.2236765935022 4.97702356433211e-05 0.501709705936638
57.2236765935022 8.69749002617783e-05 0.501708071114167
57.2236765935022 0.000151991108295293 0.501705214534283
57.2236765935022 0.000265608778294669 0.501700223556057
57.2236765935022 0.000464158883361278 0.501691504666572
57.2236765935022 0.000811130830789687 0.50167627724771
57.2236765935022 0.0014174741629268 0.501649694642241
57.2236765935022 0.00247707635599171 0.501603325312823
57.2236765935022 0.00432876128108306 0.501522550736948
57.2236765935022 0.00756463327554629 0.501382174910994
57.2236765935022 0.0132194114846603 0.501139218623775
57.2236765935022 0.0231012970008316 0.500721691399551
57.2236765935022 0.0403701725859656 0.500012826256575
57.2236765935022 0.0705480231071865 0.498833807704256
57.2236765935022 0.123284673944207 0.496938233034517
57.2236765935022 0.215443469003188 0.494050791465328
57.2236765935022 0.376493580679247 0.48999506555202
57.2236765935022 0.657933224657568 0.484902309127826
57.2236765935022 1.14975699539774 0.479335933337234
57.2236765935022 2.00923300256505 0.47410309627617
57.2236765935022 3.51119173421513 0.469836350272826
57.2236765935022 6.13590727341318 0.466743193649121
57.2236765935022 10.7226722201032 0.464686874108028
57.2236765935022 18.7381742286038 0.463397432766103
57.2236765935022 32.7454916287773 0.462618282529683
57.2236765935022 57.2236765935022 0.462157979158226
57.2236765935022 100 0.461889659855579
100 1e-06 0.501034581690997
100 1.74752840000768e-06 0.501034548781528
100 3.05385550883341e-06 0.501034491271827
100 5.33669923120631e-06 0.501034390770076
100 9.3260334688322e-06 0.501034215142197
100 1.62975083462064e-05 0.501033908233902
100 2.8480358684358e-05 0.50103337191382
100 4.97702356433211e-05 0.501032434711093
100 8.69749002617783e-05 0.50103079702826
100 0.000151991108295293 0.501027935452266
100 0.000265608778294669 0.501022935745593
100 0.000464158883361278 0.501014201600844
100 0.000811130830789687 0.500998947545933
100 0.0014174741629268 0.50097231843903
100 0.00247707635599171 0.50092586798599
100 0.00432876128108306 0.50084495207216
100 0.00756463327554629 0.500704330545536
100 0.0132194114846603 0.500460948799902
100 0.0231012970008316 0.500042689790501
100 0.0403701725859656 0.499332580430569
100 0.0705480231071865 0.498151487368451
100 0.123284673944207 0.496252564059239
100 0.215443469003188 0.493359989823212
100 0.376493580679247 0.489296988863307
100 0.657933224657568 0.484194986846921
100 1.14975699539774 0.478618362425582
100 2.00923300256505 0.473375751577613
100 3.51119173421513 0.469100934365986
100 6.13590727341318 0.466001868399073
100 10.7226722201032 0.463941592953302
100 18.7381742286038 0.462649659761887
100 32.7454916287773 0.461868999583442
100 57.2236765935022 0.461407802673765
100 100 0.461138962000368


==> figure_data/thermal_block_validation_error.dat <==
1e-06 1e-06 3.69591779403322e-09
1e-06 1.74752840000768e-06 3.70196562293756e-09
1e-06 3.05385550883341e-06 3.3934739462893e-09
1e-06 5.33669923120631e-06 2.71894368131242e-08
1e-06 9.3260334688322e-06 4.76631248913506e-08
1e-06 1.62975083462064e-05 3.64687593679136e-07
1e-06 2.8480358684358e-05 7.03676450442003e-10
1e-06 4.97702356433211e-05 1.15598822958418e-07
1e-06 8.69749002617783e-05 7.20311058577394e-08
1e-06 0.000151991108295293 4.27899461419301e-08
1e-06 0.000265608778294669 3.53376381490023e-08
1e-06 0.000464158883361278 3.21900098798622e-08
1e-06 0.000811130830789687 3.05345844164862e-08
1e-06 0.0014174741629268 2.94627339192388e-08
1e-06 0.00247707635599171 2.85404426758618e-08
1e-06 0.00432876128108306 2.74578069170417e-08
1e-06 0.00756463327554629 2.59234095301153e-08
1e-06 0.0132194114846603 2.3674975424548e-08
1e-06 0.0231012970008316 2.16264128827248e-08
1e-06 0.0403701725859656 1.00764971922018e-08
1e-06 0.0705480231071865 4.95854013404795e-09
1e-06 0.123284673944207 5.35782529453854e-11
1e-06 0.215443469003188 2.07745465274911e-09
1e-06 0.376493580679247 1.64999198748461e-08
1e-06 0.657933224657568 3.75936818342026e-08
1e-06 1.14975699539774 4.83643063375894e-08
1e-06 2.00923300256505 4.05799377434235e-08
1e-06 3.51119173421513 2.42351618773284e-08
1e-06 6.13590727341318 1.10705816736001e-08
1e-06 10.7226722201032 4.02816335842715e-09
1e-06 18.7381742286038 1.12620535119845e-09
1e-06 32.7454916287773 1.52227452865361e-10
1e-06 57.2236765935022 9.33804145120121e-11
1e-06 100 1.11890607890075e-10
1.74752840000768e-06 1e-06 7.03407221358532e-10
1.74752840000768e-06 1.74752840000768e-06 7.09422853795161e-10
1.74752840000768e-06 3.05385550883341e-06 3.90159238250476e-10
1.74752840000768e-06 5.33669923120631e-06 2.46905224043914e-08
1.74752840000768e-06 9.3260334688322e-06 5.15842415449441e-08
1.74752840000768e-06 1.62975083462064e-05 3.67666561085223e-07
1.74752840000768e-06 2.8480358684358e-05 2.34061425796739e-09
1.74752840000768e-06 4.97702356433211e-05 1.20446775442318e-07
1.74752840000768e-06 8.69749002617783e-05 7.00783697737961e-08
1.74752840000768e-06 0.000151991108295293 4.03818133376532e-08
1.74752840000768e-06 0.000265608778294669 3.28099174495833e-08
1.74752840000768e-06 0.000464158883361278 2.96060643778517e-08
1.74752840000768e-06 0.000811130830789687 2.79193570484892e-08
1.74752840000768e-06 0.0014174741629268 2.68262593250412e-08
1.74752840000768e-06 0.00247707635599171 2.58586420054385e-08
1.74752840000768e-06 0.00432876128108306 2.47099624095526e-08
1.74752840000768e-06 0.00756463327554629 2.30720937910434e-08
1.74752840000768e-06 0.0132194114846603 2.06093986321321e-08
1.74752840000768e-06 0.0231012970008316 1.79021106827548e-08
1.74752840000768e-06 0.0403701725859656 7.31615146243314e-09
1.74752840000768e-06 0.0705480231071865 1.24264076806213e-09
1.74752840000768e-06 0.123284673944207 4.61612548185997e-09
1.74752840000768e-06 0.215443469003188 3.43512895906173e-09
1.74752840000768e-06 0.376493580679247 1.01658339524135e-08
1.74752840000768e-06 0.657933224657568 3.09639228701641e-08
1.74752840000768e-06 1.14975699539774 4.2268378352972e-08
1.74752840000768e-06 2.00923300256505 3.5696644973271e-08
1.74752840000768e-06 3.51119173421513 2.07863568579825e-08
1.74752840000768e-06 6.13590727341318 8.8766558548059e-09
1.74752840000768e-06 10.7226722201032 2.75587996867444e-09
1.74752840000768e-06 18.7381742286038 4.62112570431827e-10
1.74752840000768e-06 32.7454916287773 1.24761756481462e-10
1.74752840000768e-06 57.2236765935022 1.40851441621237e-10
1.74752840000768e-06 100 2.39575026483863e-11
3.05385550883341e-06 1e-06 4.57142190768423e-09
3.05385550883341e-06 1.74752840000768e-06 4.57479665261218e-09
3.05385550883341e-06 3.05385550883341e-06 4.26252699803342e-09
3.05385550883341e-06 5.33669923120631e-06 2.80887163528476e-08
3.05385550883341e-06 9.3260334688322e-06 4.67696820161123e-08
3.05385550883341e-06 1.62975083462064e-05 3.65109514177675e-07
3.05385550883341e-06 2.8480358684358e-05 1.57769264319541e-09
3.05385550883341e-06 4.97702356433211e-05 1.14495474212717e-07
3.05385550883341e-06 8.69749002617783e-05 7.27619196005946e-08
3.05385550883341e-06 0.000151991108295293 4.35782951946351e-08
3.05385550883341e-06 0.000265608778294669 3.61408846183409e-08
3.05385550883341e-06 0.000464158883361278 3.29996259207377e-08
3.05385550883341e-06 0.000811130830789687 3.13523034201069e-08
3.05385550883341e-06 0.0014174741629268 3.02883854663705e-08
3.05385550883341e-06 0.00247707635599171 2.93748769752966e-08
3.05385550883341e-06 0.00432876128108306 2.83059661265739e-08
3.05385550883341e-06 0.00756463327554629 2.68048226947926e-08
3.05385550883341e-06 0.0132194114846603 2.46126051761664e-08
3.05385550883341e-06 0.0231012970008316 2.27553744736042e-08
3.05385550883341e-06 0.0403701725859656 1.08990628744365e-08
3.05385550883341e-06 0.0705480231071865 6.04701033690702e-09
3.05385550883341e-06 0.123284673944207 1.25098753578357e-09
3.05385550883341e-06 0.215443469003188 3.63263941149938e-09
3.05385550883341e-06 0.376493580679247 1.82664416925604e-08
3.05385550883341e-06 0.657933224657568 3.9425769648993e-08
3.05385550883341e-06 1.14975699539774 5.00393172453428e-08
3.05385550883341e-06 2.00923300256505 4.19201694468185e-08
3.05385550883341e-06 3.51119173421513 2.51827627639756e-08
3.05385550883341e-06 6.13590727341318 1.16733357424792e-08
3.05385550883341e-06 10.7226722201032 4.37845626422018e-09
3.05385550883341e-06 18.7381742286038 1.30401600628716e-09
3.05385550883341e-06 32.7454916287773 2.29990249067669e-10
3.05385550883341e-06 57.2236765935022 8.17456102808478e-11
3.05385550883341e-06 100 1.36732070110668e-10
5.33669923120631e-06 1e-06 1.98683414165401e-09
5.33669923120631e-06 1.74752840000768e-06 1.99855521021419e-09
5.33669923120631e-06 3.05385550883341e-06 1.68761016272612e-09
5.33669923120631e-06 5.33669923120631e-06 2.56432060030676e-08
5.33669923120631e-06 9.3260334688322e-06 4.97552716804961e-08
5.33669923120631e-06 1.62975083462064e-05 3.6581135509639e-07
5.33669923120631e-06 2.8480358684358e-05 1.02799369017248e-09
5.33669923120631e-06 4.97702356433211e-05 1.18287321493327e-07
5.33669923120631e-06 8.69749002617783e-05 7.08897407442066e-08
5.33669923120631e-06 0.000151991108295293 4.14013847649386e-08
5.33669923120631e-06 0.000265608778294669 3.38883409112256e-08
5.33669923120631e-06 0.000464158883361278 3.07112463238113e-08
5.33669923120631e-06 0.000811130830789687 2.90409117864598e-08
5.33669923120631e-06 0.0014174741629268 2.79516448875583e-08
5.33669923120631e-06 0.00247707635599171 2.70066885521558e-08
5.33669923120631e-06 0.00432876128108306 2.5886833232569e-08
5.33669923120631e-06 0.00756463327554629 2.42928139826404e-08
5.33669923120631e-06 0.0132194114846603 2.19234378429078e-08
5.33669923120631e-06 0.0231012970008316 1.94950628973345e-08
5.33669923120631e-06 0.0403701725859656 8.50215964298684e-09
5.33669923120631e-06 0.0705480231071865 2.83954371127493e-09
5.33669923120631e-06 0.123284673944207 2.65919342101739e-09
5.33669923120631e-06 0.215443469003188 1.0621687973611e-09
5.33669923120631e-06 0.376493580679247 1.28979535940488e-08
5.33669923120631e-06 0.657933224657568 3.38229929619516e-08
5.33669923120631e-06 1.14975699539774 4.49087697029782e-08
5.33669923120631e-06 2.00923300256505 3.78164367598188e-08
5.33669923120631e-06 3.51119173421513 2.22827525320213e-08
5.33669923120631e-06 6.13590727341318 9.83456371894675e-09
5.33669923120631e-06 10.7226722201032 3.31311389434319e-09
5.33669923120631e-06 18.7381742286038 7.52790607627674e-10
5.33669923120631e-06 32.7454916287773 6.93256563266686e-12
5.33669923120631e-06 57.2236765935022 1.15438658632172e-10
5.33669923120631e-06 100 6.20590245858921e-11
9.3260334688322e-06 1e-06 7.55781026651192e-09
9.3260334688322e-06 1.74752840000768e-06 7.5624304596289e-09
9.3260334688322e-06 3.05385550883341e-06 7.25420590264036e-09
9.3260334688322e-06 5.33669923120631e-06 3.08051146813426e-08
9.3260334688322e-06 9.3260334688322e-06 4.32399409611151e-08
9.3260334688322e-06 1.62975083462064e-05 3.64464659896591e-07
9.3260334688322e-06 2.8480358684358e-05 4.59647420125719e-09
9.3260334688322e-06 4.97702356433211e-05 1.10336826120161e-07
9.3260334688322e-06 8.69749002617783e-05 7.50855493336644e-08
9.3260334688322e-06 0.000151991108295293 4.61911542348759e-08
9.3260334688322e-06 0.000265608778294669 3.88283040164694e-08
9.3260334688322e-06 0.000464158883361278 3.57228390202025e-08
9.3260334688322e-06 0.000811130830789687 3.41011459070728e-08
9.3260334688322e-06 0.0014174741629268 3.30590972374978e-08
9.3260334688322e-06 0.00247707635599171 3.2182318032703e-08
9.3260334688322e-06 0.00432876128108306 3.11716727985356e-08
9.3260334688322e-06 0.00756463327554629 2.97657457570821e-08
9.3260334688322e-06 0.0132194114846603 2.77806034842953e-08
9.3260334688322e-06 0.0231012970008316 2.65768053120397e-08
9.3260334688322e-06 0.0403701725859656 1.37003367539634e-08
9.3260334688322e-06 0.0705480231071865 9.76555125653533e-09
9.3260334688322e-06 0.123284673944207 5.75452052675729e-09
9.3260334688322e-06 0.215443469003188 8.99989893721198e-09
9.3260334688322e-06 0.376493580679247 2.43891754569958e-08
9.3260334688322e-06 0.657933224657568 4.57937395781371e-08
9.3260334688322e-06 1.14975699539774 5.58821242613305e-08
9.3260334688322e-06 2.00923300256505 4.66003267085568e-08
9.3260334688322e-06 3.51119173421513 2.84897432312192e-08
9.3260334688322e-06 6.13590727341318 1.37848643610994e-08
9.3260334688322e-06 10.7226722201032 5.60036517160967e-09
9.3260334688322e-06 18.7381742286038 1.93880600463103e-09
9.3260334688322e-06 32.7454916287773 4.95288809965189e-10
9.3260334688322e-06 57.2236765935022 3.39660521930796e-11
9.3260334688322e-06 100 2.2004231770012e-10
1.62975083462064e-05 1e-06 8.54261084093366e-09
1.62975083462064e-05 1.74752840000768e-06 8.53821569002378e-09
1.62975083462064e-05 3.05385550883341e-06 8.86460804760958e-09
1.62975083462064e-05 5.33669923120631e-06 1.59777906461045e-08
1.62975083462064e-05 9.3260334688322e-06 6.22270617256504e-08
1.62975083462064e-05 1.62975083462064e-05 3.69010952461224e-07
1.62975083462064e-05 2.8480358684358e-05 1.16863695387437e-08
1.62975083462064e-05 4.97702356433211e-05 1.33463374685228e-07
1.62975083462064e-05 8.69749002617783e-05 6.30009885371763e-08
1.62975083462064e-05 0.000151991108295293 3.2375736980228e-08
1.62975083462064e-05 0.000265608778294669 2.45592337577705e-08
1.62975083462064e-05 0.000464158883361278 2.1243952263994e-08
1.62975083462064e-05 0.000811130830789687 1.94783855711478e-08
1.62975083462064e-05 0.0014174741629268 1.83014251531333e-08
1.62975083462064e-05 0.00247707635599171 1.72280258947666e-08
1.62975083462064e-05 0.00432876128108306 1.59033989310942e-08
1.62975083462064e-05 0.00756463327554629 1.39416320710239e-08
1.62975083462064e-05 0.0132194114846603 1.08563930067973e-08
1.62975083462064e-05 0.0231012970008316 6.10821826452224e-09
1.62975083462064e-05 0.0403701725859656 1.32946487152452e-09
1.62975083462064e-05 0.0705480231071865 1.0272376615994e-08
1.62975083462064e-05 0.123284673944207 1.85844990507888e-08
1.62975083462064e-05 0.215443469003188 2.0133316347426e-08
1.62975083462064e-05 0.376493580679247 8.88015205813275e-09
1.62975083462064e-05 0.657933224657568 1.11532024726912e-08
1.62975083462064e-05 1.14975699539774 2.41156370428541e-08
1.62975083462064e-05 2.00923300256505 2.11813114825432e-08
1.62975083462064e-05 3.51119173421513 1.05345130396728e-08
1.62975083462064e-05 6.13590727341318 2.36002239972777e-09
1.62975083462064e-05 10.7226722201032 1.01252550788189e-09
1.62975083462064e-05 18.7381742286038 1.49056333942355e-09
1.62975083462064e-05 32.7454916287773 9.43575995115964e-10
1.62975083462064e-05 57.2236765935022 2.753020034163e-10
1.62975083462064e-05 100 2.38774333638503e-10
2.8480358684358e-05 1e-06 7.46518069583146e-10
2.8480358684358e-05 1.74752840000768e-06 7.39759586920741e-10
2.8480358684358e-05 3.05385550883341e-06 1.05922459692209e-09
2.8480358684358e-05 5.33669923120631e-06 2.3233131196676e-08
2.8480358684358e-05 9.3260334688322e-06 5.31937702774599e-08
2.8480358684358e-05 1.62975083462064e-05 3.67960543035117e-07
2.8480358684358e-05 2.8480358684358e-05 3.80926390430858e-09
2.8480358684358e-05 4.97702356433211e-05 1.22644199795907e-07
2.8480358684358e-05 8.69749002617783e-05 6.90702105510255e-08
2.8480358684358e-05 0.000151991108295293 3.91950678579889e-08
2.8480358684358e-05 0.000265608778294669 3.15756891744456e-08
2.8480358684358e-05 0.000464158883361278 2.83479473228709e-08
2.8480358684358e-05 0.000811130830789687 2.66479923682894e-08
2.8480358684358e-05 0.0014174741629268 2.55293354234354e-08
2.8480358684358e-05 0.00247707635599171 2.45506999174694e-08
2.8480358684358e-05 0.00432876128108306 2.33771469959621e-08
2.8480358684358e-05 0.00756463327554629 2.16807958253185e-08
2.8480358684358e-05 0.0132194114846603 1.91173270547296e-08
2.8480358684358e-05 0.0231012970008316 1.60858805164921e-08
2.8480358684358e-05 0.0403701725859656 5.97864180384988e-09
2.8480358684358e-05 0.0705480231071865 5.63959878796538e-10
2.8480358684358e-05 0.123284673944207 6.82937617568768e-09
2.8480358684358e-05 0.215443469003188 6.09791550587602e-09
2.8480358684358e-05 0.376493580679247 7.11879855064268e-09
2.8480358684358e-05 0.657933224657568 2.78076665027882e-08
2.8480358684358e-05 1.14975699539774 3.9396488404897e-08
2.8480358684358e-05 2.00923300256505 3.34214929065269e-08
2.8480358684358e-05 3.51119173421513 1.9193096001402e-08
2.8480358684358e-05 6.13590727341318 7.87055975948192e-09
2.8480358684358e-05 10.7226722201032 2.1834489771777e-09
2.8480358684358e-05 18.7381742286038 1.66967550896402e-10
2.8480358684358e-05 32.7454916287773 2.46340059462113e-10
2.8480358684358e-05 57.2236765935022 1.6115919709847e-10
2.8480358684358e-05 100 1.86842763483241e-11
4.97702356433211e-05 1e-06 1.39455028635993e-08
4.97702356433211e-05 1.74752840000768e-06 1.39586595615526e-08
4.97702356433211e-05 3.05385550883341e-06 1.36414370910387e-08
4.97702356433211e-05 5.33669923120631e-06 3.78210469609286e-08
4.97702356433211e-05 9.3260334688322e-06 3.82134641707665e-08
4.97702356433211e-05 1.62975083462064e-05 3.805284116698e-07
4.97702356433211e-05 2.8480358684358e-05 1.09223909916523e-08
4.97702356433211e-05 4.97702356433211e-05 1.07089770384761e-07
4.97702356433211e-05 8.69749002617783e-05 8.32963548136334e-08
4.97702356433211e-05 0.000151991108295293 5.36289511687826e-08
4.97702356433211e-05 0.000265608778294669 4.60770270827027e-08
4.97702356433211e-05 0.000464158883361278 4.28973329080762e-08
4.97702356433211e-05 0.000811130830789687 4.12493175172557e-08
4.97702356433211e-05 0.0014174741629268 4.02174632485597e-08
4.97702356433211e-05 0.00247707635599171 3.93768010420459e-08
4.97702356433211e-05 0.00432876128108306 3.84462603975066e-08
4.97702356433211e-05 0.00756463327554629 3.72020280137164e-08
4.97702356433211e-05 0.0132194114846603 3.55579462540945e-08
4.97702356433211e-05 0.0231012970008316 3.56722031913392e-08
4.97702356433211e-05 0.0403701725859656 2.00796029803385e-08
4.97702356433211e-05 0.0705480231071865 1.77856945837718e-08
4.97702356433211e-05 0.123284673944207 1.49015247918882e-08
4.97702356433211e-05 0.215443469003188 1.93699323247642e-08
4.97702356433211e-05 0.376493580679247 3.58229633734553e-08
4.97702356433211e-05 0.657933224657568 5.7581953649688e-08
4.97702356433211e-05 1.14975699539774 6.68182053020772e-08
4.97702356433211e-05 2.00923300256505 5.55459522821877e-08
4.97702356433211e-05 3.51119173421513 3.49652641284948e-08
4.97702356433211e-05 6.13590727341318 1.79845153214231e-08
4.97702356433211e-05 10.7226722201032 8.07387035006712e-09
4.97702356433211e-05 18.7381742286038 3.23052284922909e-09
4.97702356433211e-05 32.7454916287773 1.04322561700343e-09
4.97702356433211e-05 57.2236765935022 5.99694738312451e-11
4.97702356433211e-05 100 3.91233156982196e-10
8.69749002617783e-05 1e-06 2.70718758521582e-09
8.69749002617783e-05 1.74752840000768e-06 2.70209410402344e-09
8.69749002617783e-05 3.05385550883341e-06 3.01543123804038e-09
8.69749002617783e-05 5.33669923120631e-06 2.12111496145084e-08
8.69749002617783e-05 9.3260334688322e-06 5.50125219822561e-08
8.69749002617783e-05 1.62975083462064e-05 3.64994000023877e-07
8.69749002617783e-05 2.8480358684358e-05 5.76838565802262e-09
8.69749002617783e-05 4.97702356433211e-05 1.24283664248992e-07
8.69749002617783e-05 8.69749002617783e-05 6.69225246330285e-08
8.69749002617783e-05 0.000151991108295293 3.71220056916144e-08
8.69749002617783e-05 0.000265608778294669 2.95210255130129e-08
8.69749002617783e-05 0.000464158883361278 2.63012898127357e-08
8.69749002617783e-05 0.000811130830789687 2.45970592782641e-08
8.69749002617783e-05 0.0014174741629268 2.34772739027278e-08
8.69749002617783e-05 0.00247707635599171 2.24757163991285e-08
8.69749002617783e-05 0.00432876128108306 2.12756569029082e-08
8.69749002617783e-05 0.00756463327554629 1.95244354017632e-08
8.69749002617783e-05 0.0132194114846603 1.68483217377613e-08
8.69749002617783e-05 0.0231012970008316 1.33960674775224e-08
8.69749002617783e-05 0.0403701725859656 4.0610732554569e-09
8.69749002617783e-05 0.0705480231071865 3.01836367011532e-09
8.69749002617783e-05 0.123284673944207 9.69596380961946e-09
8.69749002617783e-05 0.215443469003188 9.41475619686827e-09
8.69749002617783e-05 0.376493580679247 3.41800387992919e-09
8.69749002617783e-05 0.657933224657568 2.39745091556998e-08
8.69749002617783e-05 1.14975699539774 3.58573160053055e-08
8.69749002617783e-05 2.00923300256505 3.05496751229484e-08
8.69749002617783e-05 3.51119173421513 1.71338735421855e-08
8.69749002617783e-05 6.13590727341318 6.54768461672006e-09
8.69749002617783e-05 10.7226722201032 1.40566402961895e-09
8.69749002617783e-05 18.7381742286038 2.35920949442914e-10
8.69749002617783e-05 32.7454916287773 4.18350465380968e-10
8.69749002617783e-05 57.2236765935022 1.87145743346662e-10
8.69749002617783e-05 100 7.13412662278756e-11
0.000151991108295293 1e-06 1.133249827312e-09
0.000151991108295293 1.74752840000768e-06 1.1239306152433e-09
0.000151991108295293 3.05385550883341e-06 1.44450962302756e-09
0.000151991108295293 5.33669923120631e-06 2.28862986340062e-08
0.000151991108295293 9.3260334688322e-06 5.36478490520409e-08
0.000151991108295293 1.62975083462064e-05 3.6802991432161e-07
0.000151991108295293 2.8480358684358e-05 4.20109680376868e-09
0.000151991108295293 4.97702356433211e-05 1.2317380060356e-07
0.000151991108295293 8.69749002617783e-05 6.87666611431936e-08
0.000151991108295293 0.000151991108295293 3.88501851800171e-08
0.000151991108295293 0.000265608778294669 3.12235794996951e-08
0.000151991108295293 0.000464158883361278 2.79926477553261e-08
0.000151991108295293 0.000811130830789687 2.62919288562813e-08
0.000151991108295293 0.0014174741629268 2.51737266587782e-08
0.000151991108295293 0.00247707635599171 2.41848331361538e-08
0.000151991108295293 0.00432876128108306 2.30031910186668e-08
0.000151991108295293 0.00756463327554629 2.12956905443207e-08
0.000151991108295293 0.0132194114846603 1.87108755156373e-08
0.000151991108295293 0.0231012970008316 1.55823538516842e-08
0.000151991108295293 0.0403701725859656 5.61305912860632e-09
0.000151991108295293 0.0705480231071865 1.0467813282844e-09
0.000151991108295293 0.123284673944207 7.41497474532338e-09
0.000151991108295293 0.215443469003188 6.79646372514497e-09
0.000151991108295293 0.376493580679247 6.32412755496858e-09
0.000151991108295293 0.657933224657568 2.6983596801422e-08
0.000151991108295293 1.14975699539774 3.86405654140276e-08
0.000151991108295293 2.00923300256505 3.28218205947195e-08
0.000151991108295293 3.51119173421513 1.8769770404603e-08
0.000151991108295293 6.13590727341318 7.60017859757767e-09
0.000151991108295293 10.7226722201032 2.02616623479202e-09
0.000151991108295293 18.7381742286038 8.42328429229156e-11
0.000151991108295293 32.7454916287773 2.81309198157942e-10
0.000151991108295293 57.2236765935022 1.62558966287918e-10
0.000151991108295293 100 2.87737611515126e-11
0.000265608778294669 1e-06 1.182654085774e-09
0.000265608778294669 1.74752840000768e-06 1.19088461314476e-09
0.000265608778294669 3.05385550883341e-06 8.53867421213295e-10
0.000265608778294669 5.33669923120631e-06 2.65777556629487e-08
0.000265608778294669 9.3260334688322e-06 5.43181563061879e-08
0.000265608778294669 1.62975083462064e-05 3.91256753218272e-07
0.000265608778294669 2.8480358684358e-05 2.05603400971199e-09
0.000265608778294669 4.97702356433211e-05 1.27736511146281e-07
0.000265608778294669 8.69749002617783e-05 7.50257133086407e-08
0.000265608778294669 0.000151991108295293 4.34256124393073e-08
0.000265608778294669 0.000265608778294669 3.537219173122e-08
0.000265608778294669 0.000464158883361278 3.19642851076551e-08
0.000265608778294669 0.000811130830789687 3.0175097309737e-08
0.000265608778294669 0.0014174741629268 2.90081818565824e-08
0.000265608778294669 0.00247707635599171 2.79971738015306e-08
0.000265608778294669 0.00432876128108306 2.68016296933737e-08
0.000265608778294669 0.00756463327554629 2.50879218510747e-08
0.000265608778294669 0.0132194114846603 2.25364299444308e-08
0.000265608778294669 0.0231012970008316 1.9799860195846e-08
0.000265608778294669 0.0403701725859656 8.31968394177096e-09
0.000265608778294669 0.0705480231071865 1.91141347194446e-09
0.000265608778294669 0.123284673944207 4.61057059197856e-09
0.000265608778294669 0.215443469003188 4.20804580070211e-09
0.000265608778294669 0.376493580679247 8.760269176733e-09
0.000265608778294669 0.657933224657568 2.93830245690074e-08
0.000265608778294669 1.14975699539774 4.10232774417096e-08
0.000265608778294669 2.00923300256505 3.50041239327581e-08
0.000265608778294669 3.51119173421513 2.05283738896611e-08
0.000265608778294669 6.13590727341318 8.84174267135052e-09
0.000265608778294669 10.7226722201032 2.79561529481498e-09
0.000265608778294669 18.7381742286038 5.07711539476929e-10
0.000265608778294669 32.7454916287773 9.81948966582991e-11
0.000265608778294669 57.2236765935022 1.27118204851229e-10
0.000265608778294669 100 1.93962623740163e-11
0.000464158883361278 1e-06 8.23319301623826e-10
0.000464158883361278 1.74752840000768e-06 8.17332757030442e-10
0.000464158883361278 3.05385550883341e-06 1.12223663695232e-09
0.000464158883361278 5.33669923120631e-06 2.20832369057788e-08
0.000464158883361278 9.3260334688322e-06 5.09209594490301e-08
0.000464158883361278 1.62975083462064e-05 3.51343793059122e-07
0.000464158883361278 2.8480358684358e-05 3.75157616083754e-09
0.000464158883361278 4.97702356433211e-05 1.17243186714688e-07
0.000464158883361278 8.69749002617783e-05 6.58606338355128e-08
0.000464158883361278 0.000151991108295293 3.73214333881933e-08
0.000464158883361278 0.000265608778294669 3.00387565932425e-08
0.000464158883361278 0.000464158883361278 2.69605520131222e-08
0.000464158883361278 0.000811130830789687 2.53333172217651e-08
0.000464158883361278 0.0014174741629268 2.42635710412387e-08
0.000464158883361278 0.00247707635599171 2.33202307464708e-08
0.000464158883361278 0.00432876128108306 2.21839089320497e-08
0.000464158883361278 0.00756463327554629 2.05411895271013e-08
0.000464158883361278 0.0132194114846603 1.80604137201001e-08
0.000464158883361278 0.0231012970008316 1.50849255309282e-08
0.000464158883361278 0.0403701725859656 5.51858614361578e-09
0.000464158883361278 0.0705480231071865 7.23858750717454e-10
0.000464158883361278 0.123284673944207 6.48015674453717e-09
0.000464158883361278 0.215443469003188 5.1456223726376e-09
0.000464158883361278 0.376493580679247 8.57630255701736e-09
0.000464158883361278 0.657933224657568 2.94259164812516e-08
0.000464158883361278 1.14975699539774 4.07560907245141e-08
0.000464158883361278 2.00923300256505 3.43153480075742e-08
0.000464158883361278 3.51119173421513 1.96717394596035e-08
0.000464158883361278 6.13590727341318 8.092926662151e-09
0.000464158883361278 10.7226722201032 2.27143293063392e-09
0.000464158883361278 18.7381742286038 2.00500172020668e-10
0.000464158883361278 32.7454916287773 2.40238162696471e-10
0.000464158883361278 57.2236765935022 1.60572999341468e-10
0.000464158883361278 100 1.14909193271728e-11
0.000811130830789687 1e-06 5.46129919065663e-10
0.000811130830789687 1.74752840000768e-06 5.52138557097237e-10
0.000811130830789687 3.05385550883341e-06 2.46497489087005e-10
0.000811130830789687 5.33669923120631e-06 2.36203279158076e-08
0.000811130830789687 9.3260334688322e-06 4.98978862673027e-08
0.000811130830789687 1.62975083462064e-05 3.55134012419711e-07
0.000811130830789687 2.8480358684358e-05 2.39692077297349e-09
0.000811130830789687 4.97702356433211e-05 1.16655402893073e-07
0.000811130830789687 8.69749002617783e-05 6.7676846571274e-08
0.000811130830789687 0.000151991108295293 3.89504946074481e-08
0.000811130830789687 0.000265608778294669 3.16211556938839e-08
0.000811130830789687 0.000464158883361278 2.85202255145833e-08
0.000811130830789687 0.000811130830789687 2.68908415534952e-08
0.000811130830789687 0.0014174741629268 2.58201041658523e-08
0.000811130830789687 0.00247707635599171 2.48814064907066e-08
0.000811130830789687 0.00432876128108306 2.37610213726924e-08
0.000811130830789687 0.00756463327554629 2.21522854504386e-08
0.000811130830789687 0.0132194114846603 1.97439540272626e-08
0.000811130830789687 0.0231012970008316 1.7042095512565e-08
0.000811130830789687 0.0403701725859656 6.89710089041284e-09
0.000811130830789687 0.0705480231071865 9.88040982363714e-10
0.000811130830789687 0.123284673944207 4.53694182223074e-09
0.000811130830789687 0.215443469003188 2.95855528964495e-09
0.000811130830789687 0.376493580679247 1.09821198801541e-08
0.000811130830789687 0.657933224657568 3.19046056240779e-08
0.000811130830789687 1.14975699539774 4.3064317112318e-08
0.000811130830789687 2.00923300256505 3.6209422349387e-08
0.000811130830789687 3.51119173421513 2.10464620176154e-08
0.000811130830789687 6.13590727341318 8.98844210173166e-09
0.000811130830789687 10.7226722201032 2.79648293410872e-09
0.000811130830789687 18.7381742286038 4.78564854411445e-10
0.000811130830789687 32.7454916287773 1.19988796676296e-10
0.000811130830789687 57.2236765935022 1.36935907057989e-10
0.000811130830789687 100 2.48318032802786e-11
0.0014174741629268 1e-06 2.28609009500502e-09
0.0014174741629268 1.74752840000768e-06 2.29286623021352e-09
0.0014174741629268 3.05385550883341e-06 1.98942506912658e-09
0.0014174741629268 5.33669923120631e-06 2.51737100054328e-08
0.0014174741629268 9.3260334688322e-06 4.77389744402146e-08
0.0014174741629268 1.62975083462064e-05 3.53847980139044e-07
0.0014174741629268 2.8480358684358e-05 6.32805585709662e-10
0.0014174741629268 4.97702356433211e-05 1.13892115627401e-07
0.0014174741629268 8.69749002617783e-05 6.88338719356807e-08
0.0014174741629268 0.000151991108295293 4.03572676388464e-08
0.0014174741629268 0.000265608778294669 3.30920132407542e-08
0.0014174741629268 0.000464158883361278 3.00232985139814e-08
0.0014174741629268 0.000811130830789687 2.84103146563908e-08
0.0014174741629268 0.0014174741629268 2.73531245431613e-08
0.0014174741629268 0.00247707635599171 2.64392217008691e-08
0.0014174741629268 0.00432876128108306 2.53573595454526e-08
0.0014174741629268 0.00756463327554629 2.38110624550814e-08
0.0014174741629268 0.0132194114846603 2.15181296114864e-08
0.0014174741629268 0.0231012970008316 1.91993212439456e-08
0.0014174741629268 0.0403701725859656 8.50036130373155e-09
0.0014174741629268 0.0705480231071865 3.13842574151124e-09
0.0014174741629268 0.123284673944207 1.90724169790712e-09
0.0014174741629268 0.215443469003188 2.14069428849939e-10
0.0014174741629268 0.376493580679247 1.46200520578788e-08
0.0014174741629268 0.657933224657568 3.5700833511676e-08
0.0014174741629268 1.14975699539774 4.65421151618628e-08
0.0014174741629268 2.00923300256505 3.89794387878339e-08
0.0014174741629268 3.51119173421513 2.29919702166015e-08
0.0014174741629268 6.13590727341318 1.02219124276104e-08
0.0014174741629268 10.7226722201032 3.50971474105677e-09
0.0014174741629268 18.7381742286038 8.45829739581916e-10
0.0014174741629268 32.7454916287773 3.42947892306711e-11
0.0014174741629268 57.2236765935022 1.11163855898155e-10
0.0014174741629268 100 6.63528121336299e-11
0.00247707635599171 1e-06 5.12848497002949e-09
0.00247707635599171 1.74752840000768e-06 5.13231024346084e-09
0.00247707635599171 3.05385550883341e-06 4.83766871006708e-09
0.00247707635599171 5.33669923120631e-06 2.75795145610047e-08
0.00247707635599171 9.3260334688322e-06 4.39230107840416e-08
0.00247707635599171 1.62975083462064e-05 3.49798589760475e-07
0.00247707635599171 2.8480358684358e-05 2.27355645421312e-09
0.00247707635599171 4.97702356433211e-05 1.08731014192287e-07
0.00247707635599171 8.69749002617783e-05 7.03494160703144e-08
0.00247707635599171 0.000151991108295293 4.24422602618435e-08
0.00247707635599171 0.000265608778294669 3.53236394579071e-08
0.00247707635599171 0.000464158883361278 3.23217669295772e-08
0.00247707635599171 0.000811130830789687 3.07454303127841e-08
0.00247707635599171 0.0014174741629268 2.97281922412296e-08
0.00247707635599171 0.00247707635599171 2.88523608338309e-08
0.00247707635599171 0.00432876128108306 2.78301913736456e-08
0.00247707635599171 0.00756463327554629 2.63926930310632e-08
0.00247707635599171 0.0132194114846603 2.43119117060431e-08
0.00247707635599171 0.0231012970008316 2.26143342940688e-08
0.00247707635599171 0.0403701725859656 1.10745926873435e-08
0.00247707635599171 0.0705480231071865 6.64348198675668e-09
0.00247707635599171 0.123284673944207 2.44501097146355e-09
0.00247707635599171 0.215443469003188 5.52755219374035e-09
0.00247707635599171 0.376493580679247 2.07592026901793e-08
0.00247707635599171 0.657933224657568 4.2114198239851e-08
0.00247707635599171 1.14975699539774 5.23957104370254e-08
0.00247707635599171 2.00923300256505 4.36239492307422e-08
0.00247707635599171 3.51119173421513 2.62372912285258e-08
0.00247707635599171 6.13590727341318 1.22654896239638e-08
0.00247707635599171 10.7226722201032 4.68569383293982e-09
0.00247707635599171 18.7381742286038 1.45466505507841e-09
0.00247707635599171 32.7454916287773 2.89008150744507e-10
0.00247707635599171 57.2236765935022 6.68403110637428e-11
0.00247707635599171 100 1.46769929543211e-10
0.00432876128108306 1e-06 9.96832683064497e-09
0.00432876128108306 1.74752840000768e-06 9.97385041223708e-09
0.00432876128108306 3.05385550883341e-06 9.69260871563904e-09
0.00432876128108306 5.33669923120631e-06 3.16160677638067e-08
0.00432876128108306 9.3260334688322e-06 3.73004926945697e-08
0.00432876128108306 1.62975083462064e-05 3.41994259911438e-07
0.00432876128108306 2.8480358684358e-05 7.22405446573759e-09
0.00432876128108306 4.97702356433211e-05 9.96526142715837e-08
0.00432876128108306 8.69749002617783e-05 7.2754958058141e-08
0.00432876128108306 0.000151991108295293 4.58896693977806e-08
0.00432876128108306 0.000265608778294669 3.90495697999427e-08
0.00432876128108306 0.000464158883361278 3.61613654575876e-08
0.00432876128108306 0.000811130830789687 3.46518097549264e-08
0.00432876128108306 0.0014174741629268 3.3698073331756e-08
0.00432876128108306 0.00247707635599171 3.28940651384002e-08
0.00432876128108306 0.00432876128108306 3.1977476888656e-08
0.00432876128108306 0.00756463327554629 3.0729032540755e-08
0.00432876128108306 0.0132194114846603 2.89973879352701e-08
0.00432876128108306 0.0231012970008316 2.83755560159804e-08
0.00432876128108306 0.0403701725859656 1.54383874573227e-08
0.00432876128108306 0.0705480231071865 1.25983572463184e-08
0.00432876128108306 0.123284673944207 9.87998105550503e-09
0.00432876128108306 0.215443469003188 1.46196427186496e-08
0.00432876128108306 0.376493580679247 3.12840795491098e-08
0.00432876128108306 0.657933224657568 5.31083231836149e-08
0.00432876128108306 1.14975699539774 6.24373113211618e-08
0.00432876128108306 2.00923300256505 5.15682462287614e-08
0.00432876128108306 3.51119173421513 3.17847594910603e-08
0.00432876128108306 6.13590727341318 1.5756935534128e-08
0.00432876128108306 10.7226722201032 6.6938244946968e-09
0.00432876128108306 18.7381742286038 2.48937848112973e-09
0.00432876128108306 32.7454916287773 7.21778969925424e-10
0.00432876128108306 57.2236765935022 1.04830588654181e-11
0.00432876128108306 100 2.81207168661979e-10
0.00756463327554629 1e-06 1.82272655857574e-08
0.00756463327554629 1.74752840000768e-06 1.82387797087458e-08
0.00756463327554629 3.05385550883341e-06 1.7972820343104e-08
0.00756463327554629 5.33669923120631e-06 3.84601077652036e-08
0.00756463327554629 9.3260334688322e-06 2.58917336459774e-08
0.00756463327554629 1.62975083462064e-05 3.27920773868229e-07
0.00756463327554629 2.8480358684358e-05 1.5678727205426e-08
0.00756463327554629 4.97702356433211e-05 8.38995788399188e-08
0.00756463327554629 8.69749002617783e-05 7.67350751829099e-08
0.00756463327554629 0.000151991108295293 5.17041419678677e-08
0.00756463327554629 0.000265608778294669 4.53365167629727e-08
0.00756463327554629 0.000464158883361278 4.26592222657618e-08
0.00756463327554629 0.000811130830789687 4.12773125679777e-08
0.00756463327554629 0.0014174741629268 4.04237039397515e-08
0.00756463327554629 0.00247707635599171 3.97421883180371e-08
0.00756463327554629 0.00432876128108306 3.90162054886289e-08
0.00756463327554629 0.00756463327554629 3.8080732012169e-08
0.00756463327554629 0.0132194114846603 3.69635156927117e-08
0.00756463327554629 0.0231012970008316 3.81655083092625e-08
0.00756463327554629 0.0403701725859656 2.28684515768407e-08
0.00756463327554629 0.0705480231071865 2.27666464569509e-08
0.00756463327554629 0.123284673944207 2.25773771900251e-08
0.00756463327554629 0.215443469003188 3.01846242445336e-08
0.00756463327554629 0.376493580679247 4.93030785087001e-08
0.00756463327554629 0.657933224657568 7.19437143192891e-08
0.00756463327554629 1.14975699539774 7.96200326780294e-08
0.00756463327554629 2.00923300256505 6.51645242211174e-08
0.00756463327554629 3.51119173421513 4.12568313956641e-08
0.00756463327554629 6.13590727341318 2.17111174594109e-08
0.00756463327554629 10.7226722201032 1.01110730899023e-08
0.00756463327554629 18.7381742286038 4.24845858493228e-09
0.00756463327554629 32.7454916287773 1.4570720185958e-09
0.00756463327554629 57.2236765935022 1.34501965121103e-10
0.00756463327554629 100 5.21747978154963e-10
0.0132194114846603 1e-06 3.21878403930498e-08
0.0132194114846603 1.74752840000768e-06 3.21985679230252e-08
0.0132194114846603 3.05385550883341e-06 3.19653876701409e-08
0.0132194114846603 5.33669923120631e-06 4.99444823276463e-08
0.0132194114846603 9.3260334688322e-06 6.42654574001256e-09
0.0132194114846603 1.62975083462064e-05 3.02873152668859e-07
0.0132194114846603 2.8480358684358e-05 2.99799346459295e-08
0.0132194114846603 4.97702356433211e-05 5.68561456804062e-08
0.0132194114846603 8.69749002617783e-05 8.32108758563876e-08
0.0132194114846603 0.000151991108295293 6.13887856104611e-08
0.0132194114846603 0.000265608778294669 5.5848416447013e-08
0.0132194114846603 0.000464158883361278 5.35361117659505e-08
0.0132194114846603 0.000811130830789687 5.23744713154528e-08
0.0132194114846603 0.0014174741629268 5.16997726851542e-08
0.0132194114846603 0.00247707635599171 5.12258998552895e-08
0.0132194114846603 0.00432876128108306 5.08127780962653e-08
0.0132194114846603 0.00756463327554629 5.04230343034706e-08
0.0132194114846603 0.0132194114846603 5.0336309231902e-08
0.0132194114846603 0.0231012970008316 5.46200356055238e-08
0.0132194114846603 0.0403701725859656 3.53967692934276e-08
0.0132194114846603 0.0705480231071865 3.99231586678539e-08
0.0132194114846603 0.123284673944207 4.40425041992043e-08
0.0132194114846603 0.215443469003188 5.6504164236415e-08
0.0132194114846603 0.376493580679247 7.98067031348992e-08
0.0132194114846603 0.657933224657568 1.03820631092155e-07
0.0132194114846603 1.14975699539774 1.08684555688576e-07
0.0132194114846603 2.00923300256505 8.81388373397129e-08
0.0132194114846603 3.51119173421513 5.72579197388734e-08
0.0132194114846603 6.13590727341318 3.1757872887006e-08
0.0132194114846603 10.7226722201032 1.58673642003393e-08
0.0132194114846603 18.7381742286038 7.19980530750064e-09
0.0132194114846603 32.7454916287773 2.68337474462754e-09
0.0132194114846603 57.2236765935022 3.24701709963904e-10
0.0132194114846603 100 9.31751342747589e-10
0.0231012970008316 1e-06 5.52349499471916e-08
0.0231012970008316 1.74752840000768e-06 5.52403808251611e-08
0.0231012970008316 3.05385550883341e-06 5.50697775159037e-08
0.0231012970008316 5.33669923120631e-06 6.86804979554978e-08
0.0231012970008316 9.3260334688322e-06 2.61739281359752e-08
0.0231012970008316 1.62975083462064e-05 2.58185568147162e-07
0.0231012970008316 2.8480358684358e-05 5.36089365121839e-08
0.0231012970008316 4.97702356433211e-05 1.11228681820563e-08
0.0231012970008316 8.69749002617783e-05 9.32641881501439e-08
0.0231012970008316 0.000151991108295293 7.70152980278382e-08
0.0231012970008316 0.000265608778294669 7.29067477500678e-08
0.0231012970008316 0.000464158883361278 7.12291509108454e-08
0.0231012970008316 0.000811130830789687 7.04323251943251e-08
0.0231012970008316 0.0014174741629268 7.00592842628467e-08
0.0231012970008316 0.00247707635599171 6.99412021631929e-08
0.0231012970008316 0.00432876128108306 7.0058248535787e-08
0.0231012970008316 0.00756463327554629 7.05689168212231e-08
0.0231012970008316 0.0132194114846603 7.21988943075402e-08
0.0231012970008316 0.0231012970008316 8.1547751440425e-08
0.0231012970008316 0.0403701725859656 5.59856598858488e-08
0.0231012970008316 0.0705480231071865 6.81632830179524e-08
0.0231012970008316 0.123284673944207 7.94636548784311e-08
0.0231012970008316 0.215443469003188 1.000265837936e-07
0.0231012970008316 0.376493580679247 1.30278235865866e-07
0.0231012970008316 0.657933224657568 1.56563250142128e-07
0.0231012970008316 1.14975699539774 1.56731534639576e-07
0.0231012970008316 2.00923300256505 1.26049910176285e-07
0.0231012970008316 3.51119173421513 8.36101324841465e-08
0.0231012970008316 6.13590727341318 4.82643353061363e-08
0.0231012970008316 10.7226722201032 2.52967364833268e-08
0.0231012970008316 18.7381742286038 1.20161672834129e-08
0.0231012970008316 32.7454916287773 4.65602334465132e-09
0.0231012970008316 57.2236765935022 5.98904259518918e-10
0.0231012970008316 100 1.65309810284953e-09
0.0403701725859656 1e-06 9.16496288860813e-08
0.0403701725859656 1.74752840000768e-06 9.1661437884305e-08
0.0403701725859656 3.05385550883341e-06 9.15927552691542e-08
0.0403701725859656 5.33669923120631e-06 9.76775331729129e-08
0.0403701725859656 9.3260334688322e-06 7.90615601875544e-08
0.0403701725859656 1.62975083462064e-05 1.78033522590937e-07
0.0403701725859656 2.8480358684358e-05 9.10431336986761e-08
0.0403701725859656 4.97702356433211e-05 6.43077963102812e-08
0.0403701725859656 8.69749002617783e-05 1.07353999578841e-07
0.0403701725859656 0.000151991108295293 1.00678147374467e-07
0.0403701725859656 0.000265608778294669 9.90321814553496e-08
0.0403701725859656 0.000464158883361278 9.84322573449603e-08
0.0403701725859656 0.000811130830789687 9.82624878131944e-08
0.0403701725859656 0.0014174741629268 9.83946805144242e-08
0.0403701725859656 0.00247707635599171 9.88532824486299e-08
0.0403701725859656 0.00432876128108306 9.98200250235115e-08
0.0403701725859656 0.00756463327554629 1.01768329097141e-07
0.0403701725859656 0.0132194114846603 1.0612643597252e-07
0.0403701725859656 0.0231012970008316 1.23444328981037e-07
0.0403701725859656 0.0403701725859656 8.8292478217511e-08
0.0403701725859656 0.0705480231071865 1.12613213198998e-07
0.0403701725859656 0.123284673944207 1.35449125360232e-07
0.0403701725859656 0.215443469003188 1.69036488029128e-07
0.0403701725859656 0.376493580679247 2.10448430904009e-07
0.0403701725859656 0.657933224657568 2.40317312383276e-07
0.0403701725859656 1.14975699539774 2.32906989472426e-07
0.0403701725859656 2.00923300256505 1.85997696022788e-07
0.0403701725859656 3.51119173421513 1.25132125550209e-07
0.0403701725859656 6.13590727341318 7.41795769254594e-08
0.0403701725859656 10.7226722201032 4.00264307254261e-08
0.0403701725859656 18.7381742286038 1.94703217992753e-08
0.0403701725859656 32.7454916287773 7.63452268071063e-09
0.0403701725859656 57.2236765935022 9.10340025583878e-10
0.0403701725859656 100 2.90600010721676e-09
0.0705480231071865 1e-06 1.44853976813408e-07
0.0705480231071865 1.74752840000768e-06 1.44870958562748e-07
0.0705480231071865 3.05385550883341e-06 1.44974535487563e-07
0.0705480231071865 5.33669923120631e-06 1.38274246386239e-07
0.0705480231071865 9.3260334688322e-06 1.60164290607945e-07
0.0705480231071865 1.62975083462064e-05 3.39194760057282e-08
0.0705480231071865 2.8480358684358e-05 1.45944377472063e-07
0.0705480231071865 4.97702356433211e-05 1.83433823575108e-07
0.0705480231071865 8.69749002617783e-05 1.2282119188356e-07
0.0705480231071865 0.000151991108295293 1.32318588419444e-07
0.0705480231071865 0.000265608778294669 1.34829549858217e-07
0.0705480231071865 0.000464158883361278 1.36035445019722e-07
0.0705480231071865 0.000811130830789687 1.36900133340667e-07
0.0705480231071865 0.0014174741629268 1.37834173186135e-07
0.0705480231071865 0.00247707635599171 1.39186131287161e-07
0.0705480231071865 0.00432876128108306 1.41441653278562e-07
0.0705480231071865 0.00756463327554629 1.45553336494686e-07
0.0705480231071865 0.0132194114846603 1.53959235138501e-07
0.0705480231071865 0.0231012970008316 1.82812584403891e-07
0.0705480231071865 0.0403701725859656 1.3481124849779e-07
0.0705480231071865 0.0705480231071865 1.77060383355077e-07
0.0705480231071865 0.123284673944207 2.17309683248068e-07
0.0705480231071865 0.215443469003188 2.70592506068645e-07
0.0705480231071865 0.376493580679247 3.28803995364169e-07
0.0705480231071865 0.657933224657568 3.63961098814869e-07
0.0705480231071865 1.14975699539774 3.45023178582871e-07
0.0705480231071865 2.00923300256505 2.73784879656347e-07
0.0705480231071865 3.51119173421513 1.85558334364622e-07
0.0705480231071865 6.13590727341318 1.11611520692279e-07
0.0705480231071865 10.7226722201032 6.10973426296013e-08
0.0705480231071865 18.7381742286038 2.99532018077642e-08
0.0705480231071865 32.7454916287773 1.16235794322961e-08
0.0705480231071865 57.2236765935022 1.03726982558783e-09
0.0705480231071865 100 5.03953612174257e-09
0.123284673944207 1e-06 2.11739233924035e-07
0.123284673944207 1.74752840000768e-06 2.11757146595382e-07
0.123284673944207 3.05385550883341e-06 2.12141295641288e-07
0.123284673944207 5.33669923120631e-06 1.84473940900709e-07
0.123284673944207 9.3260334688322e-06 2.72689613334265e-07
0.123284673944207 1.62975083462064e-05 2.21420993318233e-07
0.123284673944207 2.8480358684358e-05 2.15578259465943e-07
0.123284673944207 4.97702356433211e-05 3.57712101273222e-07
0.123284673944207 8.69749002617783e-05 1.28219536210672e-07
0.123284673944207 0.000151991108295293 1.64053515883111e-07
0.123284673944207 0.000265608778294669 1.73320973795299e-07
0.123284673944207 0.000464158883361278 1.77428744696506e-07
0.123284673944207 0.000811130830789687 1.79918637988052e-07
0.123284673944207 0.0014174741629268 1.82054743613769e-07
0.123284673944207 0.00247707635599171 1.84663673130636e-07
0.123284673944207 0.00432876128108306 1.88676964274492e-07
0.123284673944207 0.00756463327554629 1.95669589087011e-07
0.123284673944207 0.0132194114846603 2.0937484013217e-07
0.123284673944207 0.0231012970008316 2.52557780799911e-07
0.123284673944207 0.0403701725859656 1.91459747500566e-07
0.123284673944207 0.0705480231071865 2.56901822481836e-07
0.123284673944207 0.123284673944207 3.20718521185093e-07
0.123284673944207 0.215443469003188 4.00750282070206e-07
0.123284673944207 0.376493580679247 4.81631368787205e-07
0.123284673944207 0.657933224657568 5.23673710617345e-07
0.123284673944207 1.14975699539774 4.89004689518957e-07
0.123284673944207 2.00923300256505 3.85363713939491e-07
0.123284673944207 3.51119173421513 2.6136810826749e-07
0.123284673944207 6.13590727341318 1.57878086826102e-07
0.123284673944207 10.7226722201032 8.66356800743873e-08
0.123284673944207 18.7381742286038 4.22257498966516e-08
0.123284673944207 32.7454916287773 1.58177952958027e-08
0.123284673944207 57.2236765935022 4.50019688180703e-10
0.123284673944207 100 8.42341785212142e-09
0.215443469003188 1e-06 2.72109108800933e-07
0.215443469003188 1.74752840000768e-06 2.72125148415014e-07
0.215443469003188 3.05385550883341e-06 2.72933960765442e-07
0.215443469003188 5.33669923120631e-06 2.13364200529753e-07
0.215443469003188 9.3260334688322e-06 4.02261044252228e-07
0.215443469003188 1.62975083462064e-05 6.48675633652118e-07
0.215443469003188 2.8480358684358e-05 2.8006645902412e-07
0.215443469003188 4.97702356433211e-05 5.80095277480375e-07
0.215443469003188 8.69749002617783e-05 9.58167583053893e-08
0.215443469003188 0.000151991108295293 1.71363681800152e-07
0.215443469003188 0.000265608778294669 1.90770206631719e-07
0.215443469003188 0.000464158883361278 1.99205606676855e-07
0.215443469003188 0.000811130830789687 2.04020516259007e-07
0.215443469003188 0.0014174741629268 2.07754363934498e-07
0.215443469003188 0.00247707635599171 2.11888231183011e-07
0.215443469003188 0.00432876128108306 2.17883935005325e-07
0.215443469003188 0.00756463327554629 2.27989752188407e-07
0.215443469003188 0.0132194114846603 2.47139256615014e-07
0.215443469003188 0.0231012970008316 3.03096826193006e-07
0.215443469003188 0.0403701725859656 2.37810112158066e-07
0.215443469003188 0.0705480231071865 3.26413066686904e-07
0.215443469003188 0.123284673944207 4.16432894501106e-07
0.215443469003188 0.215443469003188 5.26451342519607e-07
0.215443469003188 0.376493580679247 6.3248145310002e-07
0.215443469003188 0.657933224657568 6.81763623999743e-07
0.215443469003188 1.14975699539774 6.29643592153784e-07
0.215443469003188 2.00923300256505 4.91614764341897e-07
0.215443469003188 3.51119173421513 3.31193115599149e-07
0.215443469003188 6.13590727341318 1.9885429769495e-07
0.215443469003188 10.7226722201032 1.08111102403718e-07
0.215443469003188 18.7381742286038 5.15868257000562e-08
0.215443469003188 32.7454916287773 1.79577429593181e-08
0.215443469003188 57.2236765935022 1.63032420896769e-09
0.215443469003188 100 1.29390332892498e-08
0.376493580679247 1e-06 2.81878131835889e-07
0.376493580679247 1.74752840000768e-06 2.81883953623385e-07
0.376493580679247 3.05385550883341e-06 2.83233891451573e-07
0.376493580679247 5.33669923120631e-06 1.82046623664611e-07
0.376493580679247 9.3260334688322e-06 5.01961430976472e-07
0.376493580679247 1.62975083462064e-05 1.27088821400001e-06
0.376493580679247 2.8480358684358e-05 2.9509004773054e-07
0.376493580679247 4.97702356433211e-05 7.99037312093631e-07
0.376493580679247 8.69749002617783e-05 1.42266363134524e-08
0.376493580679247 0.000151991108295293 1.12559909837273e-07
0.376493580679247 0.000265608778294669 1.45010101815224e-07
0.376493580679247 0.000464158883361278 1.58912698111635e-07
0.376493580679247 0.000811130830789687 1.66549514624137e-07
0.376493580679247 0.0014174741629268 1.72019208322105e-07
0.376493580679247 0.00247707635599171 1.77527854638981e-07
0.376493580679247 0.00432876128108306 1.85026652999021e-07
0.376493580679247 0.00756463327554629 1.97199390150615e-07
0.376493580679247 0.0132194114846603 2.19383729627154e-07
0.376493580679247 0.0231012970008316 2.77923155711512e-07
0.376493580679247 0.0403701725859656 2.3204103005714e-07
0.376493580679247 0.0705480231071865 3.32016597881513e-07
0.376493580679247 0.123284673944207 4.41386971528068e-07
0.376493580679247 0.215443469003188 5.74204886749641e-07
0.376493580679247 0.376493580679247 6.99049258034989e-07
0.376493580679247 0.657933224657568 7.5343407279771e-07
0.376493580679247 1.14975699539774 6.89425843081182e-07
0.376493580679247 2.00923300256505 5.30504009721433e-07
0.376493580679247 3.51119173421513 3.51231057016399e-07
0.376493580679247 6.13590727341318 2.06793623003243e-07
0.376493580679247 10.7226722201032 1.09698834571681e-07
0.376493580679247 18.7381742286038 5.01517418705077e-08
0.376493580679247 32.7454916287773 1.51258281455569e-08
0.376493580679247 57.2236765935022 5.12089792792381e-09
0.376493580679247 100 1.67561150510309e-08
0.657933224657568 1e-06 1.96465539836765e-07
0.657933224657568 1.74752840000768e-06 1.96451996115066e-07
0.657933224657568 3.05385550883341e-06 1.98314190180682e-07
0.657933224657568 5.33669923120631e-06 5.73630747346954e-08
0.657933224657568 9.3260334688322e-06 5.01966768040596e-07
0.657933224657568 1.62975083462064e-05 1.95443209416446e-06
0.657933224657568 2.8480358684358e-05 2.14546721721831e-07
0.657933224657568 4.97702356433211e-05 9.10611293480912e-07
0.657933224657568 8.69749002617783e-05 2.1249779813548e-07
0.657933224657568 0.000151991108295293 3.75002361385768e-08
0.657933224657568 0.000265608778294669 7.1533885481756e-09
0.657933224657568 0.000464158883361278 2.60783064032211e-08
0.657933224657568 0.000811130830789687 3.61318006625311e-08
0.657933224657568 0.0014174741629268 4.28262570961735e-08
0.657933224657568 0.00247707635599171 4.89111109391871e-08
0.657933224657568 0.00432876128108306 5.6516401336637e-08
0.657933224657568 0.00756463327554629 6.81912067923562e-08
0.657933224657568 0.0132194114846603 8.82141152347415e-08
0.657933224657568 0.0231012970008316 1.3158151590531e-07
0.657933224657568 0.0403701725859656 1.35919309474097e-07
0.657933224657568 0.0705480231071865 2.2338770488961e-07
0.657933224657568 0.123284673944207 3.33207630820453e-07
0.657933224657568 0.215443469003188 4.68265831554682e-07
0.657933224657568 0.376493580679247 5.94787748164904e-07
0.657933224657568 0.657933224657568 6.50136926960698e-07
0.657933224657568 1.14975699539774 5.89870382095015e-07
0.657933224657568 2.00923300256505 4.42233926034596e-07
0.657933224657568 3.51119173421513 2.81745996755234e-07
0.657933224657568 6.13590727341318 1.58393752336394e-07
0.657933224657568 10.7226722201032 7.95697254751815e-08
0.657933224657568 18.7381742286038 3.34396830226069e-08
0.657933224657568 32.7454916287773 7.31703031497943e-09
0.657933224657568 57.2236765935022 7.38797389931989e-09
0.657933224657568 100 1.56817338003989e-08
1.14975699539774 1e-06 2.99980623674756e-08
1.14975699539774 1.74752840000768e-06 2.99666799152831e-08
1.14975699539774 3.05385550883341e-06 3.20146705812263e-08
1.14975699539774 5.33669923120631e-06 1.24708123716566e-07
1.14975699539774 9.3260334688322e-06 3.68775288084322e-07
1.14975699539774 1.62975083462064e-05 2.35108113011417e-06
1.14975699539774 2.8480358684358e-05 4.98268509785404e-08
1.14975699539774 4.97702356433211e-05 8.18665914059657e-07
1.14975699539774 8.69749002617783e-05 4.21692472718505e-07
1.14975699539774 0.000151991108295293 2.28513976407996e-07
1.14975699539774 0.000265608778294669 1.79340593153832e-07
1.14975699539774 0.000464158883361278 1.58682738393701e-07
1.14975699539774 0.000811130830789687 1.48021061630033e-07
1.14975699539774 0.0014174741629268 1.41397971220592e-07
1.14975699539774 0.00247707635599171 1.36045955057007e-07
1.14975699539774 0.00432876128108306 1.30097111084027e-07
1.14975699539774 0.00756463327554629 1.21766356442343e-07
1.14975699539774 0.0132194114846603 1.0908223868622e-07
1.14975699539774 0.0231012970008316 9.45308786803878e-08
1.14975699539774 0.0403701725859656 2.87211600058512e-08
1.14975699539774 0.0705480231071865 2.38965499610444e-08
1.14975699539774 0.123284673944207 1.11279633840944e-07
1.14975699539774 0.215443469003188 2.23124721698831e-07
1.14975699539774 0.376493580679247 3.3095706031272e-07
1.14975699539774 0.657933224657568 3.83592099639785e-07
1.14975699539774 1.14975699539774 3.46132164374957e-07
1.14975699539774 2.00923300256505 2.44657939352244e-07
1.14975699539774 3.51119173421513 1.4006110971021e-07
1.14975699539774 6.13590727341318 6.78850119451013e-08
1.14975699539774 10.7226722201032 2.82198729939509e-08
1.14975699539774 18.7381742286038 8.7977974905229e-09
1.14975699539774 32.7454916287773 3.71094266427008e-10
1.14975699539774 57.2236765935022 4.76156380990744e-09
1.14975699539774 100 6.94547719337635e-09
2.00923300256505 1e-06 1.3079494975976e-07
2.00923300256505 1.74752840000768e-06 1.30835569156496e-07
2.00923300256505 3.05385550883341e-06 1.29115840463712e-07
2.00923300256505 5.33669923120631e-06 2.61671784684836e-07
2.00923300256505 9.3260334688322e-06 1.55087624298389e-07
2.00923300256505 1.62975083462064e-05 2.13708563634452e-06
2.00923300256505 2.8480358684358e-05 1.14225195080309e-07
2.00923300256505 4.97702356433211e-05 5.32364633265558e-07
2.00923300256505 8.69749002617783e-05 5.10642144124773e-07
2.00923300256505 0.000151991108295293 3.48263586413822e-07
2.00923300256505 0.000265608778294669 3.07019911049977e-07
2.00923300256505 0.000464158883361278 2.89834589883853e-07
2.00923300256505 0.000811130830789687 2.81187736428379e-07
2.00923300256505 0.0014174741629268 2.76188771852759e-07
2.00923300256505 0.00247707635599171 2.72695759417907e-07
2.00923300256505 0.00432876128108306 2.69502275385136e-07
2.00923300256505 0.00756463327554629 2.65851669567496e-07
2.00923300256505 0.0132194114846603 2.62099849712705e-07
2.00923300256505 0.0231012970008316 2.74365069774518e-07
2.00923300256505 0.0403701725859656 1.73307197814943e-07
2.00923300256505 0.0705480231071865 1.60274159610729e-07
2.00923300256505 0.123284673944207 1.08678639754167e-07
2.00923300256505 0.215443469003188 3.58074682127452e-08
2.00923300256505 0.376493580679247 4.11883035456029e-08
2.00923300256505 0.657933224657568 8.92284202080873e-08
2.00923300256505 1.14975699539774 8.37348758109258e-08
2.00923300256505 2.00923300256505 4.13501802798422e-08
2.00923300256505 3.51119173421513 1.72688885413663e-09
2.00923300256505 6.13590727341318 1.57553335378147e-08
2.00923300256505 10.7226722201032 1.61429922762579e-08
2.00923300256505 18.7381742286038 9.92224102880357e-09
2.00923300256505 32.7454916287773 3.25696081215909e-09
2.00923300256505 57.2236765935022 1.82138160109702e-09
2.00923300256505 100 5.19595905190684e-09
3.51119173421513 1e-06 2.11271491412646e-07
3.51119173421513 1.74752840000768e-06 2.1130561134175e-07
3.51119173421513 3.05385550883341e-06 2.10331124073093e-07
3.51119173421513 5.33669923120631e-06 2.86225990242528e-07
3.51119173421513 9.3260334688322e-06 4.80666745295011e-08
3.51119173421513 1.62975083462064e-05 1.3545335597609e-06
3.51119173421513 2.8480358684358e-05 2.01932474630517e-07
3.51119173421513 4.97702356433211e-05 1.65572123789204e-07
3.51119173421513 8.69749002617783e-05 4.27158239113545e-07
3.51119173421513 0.000151991108295293 3.34931166134922e-07
3.51119173421513 0.000265608778294669 3.1157213065125e-07
3.51119173421513 0.000464158883361278 3.01950370928949e-07
3.51119173421513 0.000811130830789687 2.97286477657366e-07
3.51119173421513 0.0014174741629268 2.94889950014365e-07
3.51119173421513 0.00247707635599171 2.93684470409339e-07
3.51119173421513 0.00432876128108306 2.93269733497858e-07
3.51119173421513 0.00756463327554629 2.93778221194252e-07
3.51119173421513 0.0132194114846603 2.96926272125297e-07
3.51119173421513 0.0231012970008316 3.22513918127321e-07
3.51119173421513 0.0403701725859656 2.29700998999327e-07
3.51119173421513 0.0705480231071865 2.44709343233396e-07
3.51119173421513 0.123284673944207 2.28384557821038e-07
3.51119173421513 0.215443469003188 1.95332265362502e-07
3.51119173421513 0.376493580679247 1.49746404276563e-07
3.51119173421513 0.657933224657568 1.0720731802305e-07
3.51119173421513 1.14975699539774 8.56125208503755e-08
3.51119173421513 2.00923300256505 8.14295822437749e-08
3.51119173421513 3.51119173421513 7.51045141078599e-08
3.51119173421513 6.13590727341318 5.81762102935812e-08
3.51119173421513 10.7226722201032 3.63669807601497e-08
3.51119173421513 18.7381742286038 1.68311636850049e-08
3.51119173421513 32.7454916287773 2.4308859924993e-09
3.51119173421513 57.2236765935022 7.0940839869138e-09
3.51119173421513 100 1.30104961804101e-08
6.13590727341318 1e-06 2.11762617885469e-07
6.13590727341318 1.74752840000768e-06 2.11777545389147e-07
6.13590727341318 3.05385550883341e-06 2.1166688501939e-07
6.13590727341318 5.33669923120631e-06 2.21342666750779e-07
6.13590727341318 9.3260334688322e-06 1.91530479476398e-07
6.13590727341318 1.62975083462064e-05 3.51156871136737e-07
6.13590727341318 2.8480358684358e-05 2.10749848350567e-07
6.13590727341318 4.97702356433211e-05 1.67171295140101e-07
6.13590727341318 8.69749002617783e-05 2.37380096690387e-07
6.13590727341318 0.000151991108295293 2.2651154674147e-07
6.13590727341318 0.000265608778294669 2.23850586289487e-07
6.13590727341318 0.000464158883361278 2.22891862411423e-07
6.13590727341318 0.000811130830789687 2.22667233429341e-07
6.13590727341318 0.0014174741629268 2.22953133843795e-07
6.13590727341318 0.00247707635599171 2.2382126352305e-07
6.13590727341318 0.00432876128108306 2.25572221901338e-07
6.13590727341318 0.00756463327554629 2.28937338642154e-07
6.13590727341318 0.0132194114846603 2.36008588894165e-07
6.13590727341318 0.0231012970008316 2.6241904582669e-07
6.13590727341318 0.0403701725859656 2.06681392667107e-07
6.13590727341318 0.0705480231071865 2.35353681543593e-07
6.13590727341318 0.123284673944207 2.46130184566873e-07
6.13590727341318 0.215443469003188 2.44787082270825e-07
6.13590727341318 0.376493580679247 2.2442736358208e-07
6.13590727341318 0.657933224657568 1.87620274982869e-07
6.13590727341318 1.14975699539774 1.49598635923454e-07
6.13590727341318 2.00923300256505 1.19351660443634e-07
6.13590727341318 3.51119173421513 9.18129978155768e-08
6.13590727341318 6.13590727341318 6.31948929297188e-08
6.13590727341318 10.7226722201032 3.66313303579169e-08
6.13590727341318 18.7381742286038 1.57059611427535e-08
6.13590727341318 32.7454916287773 1.14960796437913e-09
6.13590727341318 57.2236765935022 8.20152368241622e-09
6.13590727341318 100 1.39277694377604e-08
10.7226722201032 1e-06 1.73701410477456e-07
10.7226722201032 1.74752840000768e-06 1.73701818040328e-07
10.7226722201032 3.05385550883341e-06 1.74333936064919e-07
10.7226722201032 5.33669923120631e-06 1.26720602233732e-07
10.7226722201032 9.3260334688322e-06 2.77017014105319e-07
10.7226722201032 1.62975083462064e-05 5.5356479489177e-07
10.7226722201032 2.8480358684358e-05 1.7984833222684e-07
10.7226722201032 4.97702356433211e-05 4.15655603602794e-07
10.7226722201032 8.69749002617783e-05 3.52268950676304e-08
10.7226722201032 0.000151991108295293 9.45066174207199e-08
10.7226722201032 0.000265608778294669 1.09671383752286e-07
10.7226722201032 0.000464158883361278 1.16149247220143e-07
10.7226722201032 0.000811130830789687 1.19674391174662e-07
10.7226722201032 0.0014174741629268 1.22153897552657e-07
10.7226722201032 0.00247707635599171 1.24580690763487e-07
10.7226722201032 0.00432876128108306 1.27795046878099e-07
10.7226722201032 0.00756463327554629 1.32865084268019e-07
10.7226722201032 0.0132194114846603 1.41744735837612e-07
10.7226722201032 0.0231012970008316 1.63162772182091e-07
10.7226722201032 0.0403701725859656 1.50288136158139e-07
10.7226722201032 0.0705480231071865 1.83444235024588e-07
10.7226722201032 0.123284673944207 2.12353215456318e-07
10.7226722201032 0.215443469003188 2.32927120036308e-07
10.7226722201032 0.376493580679247 2.30264968592575e-07
10.7226722201032 0.657933224657568 1.98534272077833e-07
10.7226722201032 1.14975699539774 1.52618562343498e-07
10.7226722201032 2.00923300256505 1.11209140063462e-07
10.7226722201032 3.51119173421513 7.82251194930694e-08
10.7226722201032 6.13590727341318 5.07792842219246e-08
10.7226722201032 10.7226722201032 2.84598928312896e-08
10.7226722201032 18.7381742286038 1.19189926262031e-08
10.7226722201032 32.7454916287773 7.28747506784089e-10
10.7226722201032 57.2236765935022 6.36363917116967e-09
10.7226722201032 100 1.06798180854462e-08
18.7381742286038 1e-06 1.30735113623714e-07
18.7381742286038 1.74752840000768e-06 1.30720733459988e-07
18.7381742286038 3.05385550883341e-06 1.31893637456137e-07
18.7381742286038 5.33669923120631e-06 4.2500673869128e-08
18.7381742286038 9.3260334688322e-06 3.24091589565256e-07
18.7381742286038 1.62975083462064e-05 1.22783758960132e-06
18.7381742286038 2.8480358684358e-05 1.42086307386435e-07
18.7381742286038 4.97702356433211e-05 5.81310637182142e-07
18.7381742286038 8.69749002617783e-05 1.27210727840499e-07
18.7381742286038 0.000151991108295293 1.68610884143661e-08
18.7381742286038 0.000265608778294669 1.12689763076546e-08
18.7381742286038 0.000464158883361278 2.31493343383349e-08
18.7381742286038 0.000811130830789687 2.93757699276753e-08
18.7381742286038 0.0014174741629268 3.34055891837437e-08
18.7381742286038 0.00247707635599171 3.68795971539271e-08
18.7381742286038 0.00432876128108306 4.1008467399628e-08
18.7381742286038 0.00756463327554629 4.70376507744064e-08
18.7381742286038 0.0132194114846603 5.66377237332105e-08
18.7381742286038 0.0231012970008316 7.22648494377864e-08
18.7381742286038 0.0403701725859656 9.4764526892277e-08
18.7381742286038 0.0705480231071865 1.2844944452528e-07
18.7381742286038 0.123284673944207 1.68623209728658e-07
18.7381742286038 0.215443469003188 2.03174341795176e-07
18.7381742286038 0.376493580679247 2.11948820216801e-07
18.7381742286038 0.657933224657568 1.84079880727328e-07
18.7381742286038 1.14975699539774 1.34925272232689e-07
18.7381742286038 2.00923300256505 8.97927825982414e-08
18.7381742286038 3.51119173421513 5.78168625198217e-08
18.7381742286038 6.13590727341318 3.55522414285936e-08
18.7381742286038 10.7226722201032 1.95342493847228e-08
18.7381742286038 18.7381742286038 8.32590663080168e-09
18.7381742286038 32.7454916287773 9.24454290895937e-10
18.7381742286038 57.2236765935022 3.71628544604263e-09
18.7381742286038 100 6.52102466469628e-09
32.7454916287773 1e-06 9.67659861128567e-08
32.7454916287773 1.74752840000768e-06 9.67405309193481e-08
32.7454916287773 3.05385550883341e-06 9.82682768491117e-08
32.7454916287773 5.33669923120631e-06 1.86657491685338e-08
32.7454916287773 9.3260334688322e-06 3.49457105253137e-07
32.7454916287773 1.62975083462064e-05 1.67772771708652e-06
32.7454916287773 2.8480358684358e-05 1.11537610703039e-07
32.7454916287773 4.97702356433211e-05 6.84742110679259e-07
32.7454916287773 8.69749002617783e-05 2.39863929607509e-07
32.7454916287773 0.000151991108295293 9.58843083820327e-08
32.7454916287773 0.000265608778294669 5.92154421052982e-08
32.7454916287773 0.000464158883361278 4.37916538587046e-08
32.7454916287773 0.000811130830789687 3.57878762180519e-08
32.7454916287773 0.0014174741629268 3.07583538639022e-08
32.7454916287773 0.00247707635599171 2.66155815165092e-08
32.7454916287773 0.00432876128108306 2.194636894437e-08
32.7454916287773 0.00756463327554629 1.53856780649164e-08
32.7454916287773 0.0132194114846603 5.52359380456835e-09
32.7454916287773 0.0231012970008316 5.5156791356481e-09
32.7454916287773 0.0403701725859656 5.28273392808032e-08
32.7454916287773 0.0705480231071865 8.58765555333818e-08
32.7454916287773 0.123284673944207 1.32780938855159e-07
32.7454916287773 0.215443469003188 1.75841086191841e-07
32.7454916287773 0.376493580679247 1.91654741577008e-07
32.7454916287773 0.657933224657568 1.66420539293721e-07
32.7454916287773 1.14975699539774 1.16071219136149e-07
32.7454916287773 2.00923300256505 7.01042930373319e-08
32.7454916287773 3.51119173421513 4.06043752509966e-08
32.7454916287773 6.13590727341318 2.33352560607969e-08
32.7454916287773 10.7226722201032 1.26310295001097e-08
32.7454916287773 18.7381742286038 5.71457631215466e-09
32.7454916287773 32.7454916287773 1.30091337702254e-09
32.7454916287773 57.2236765935022 1.43165806987255e-09
32.7454916287773 100 3.07311259772902e-09
57.2236765935022 1e-06 7.36694240055513e-08
57.2236765935022 1.74752840000768e-06 7.3634908726028e-08
57.2236765935022 3.05385550883341e-06 7.53833441224927e-08
57.2236765935022 5.33669923120631e-06 5.86603142727071e-08
57.2236765935022 9.3260334688322e-06 3.63206307474329e-07
57.2236765935022 1.62975083462064e-05 1.95908141664702e-06
57.2236765935022 2.8480358684358e-05 9.05652072225038e-08
57.2236765935022 4.97702356433211e-05 7.46949975871658e-07
57.2236765935022 8.69749002617783e-05 3.11816055753589e-07
57.2236765935022 0.000151991108295293 1.46955629221068e-07
57.2236765935022 0.000265608778294669 1.04985349080877e-07
57.2236765935022 0.000464158883361278 8.73620153996058e-08
57.2236765935022 0.000811130830789687 7.82621728534494e-08
57.2236765935022 0.0014174741629268 7.26185418464809e-08
57.2236765935022 0.00247707635599171 6.80758782678481e-08
57.2236765935022 0.00432876128108306 6.30819851910047e-08
57.2236765935022 0.00756463327554629 5.62297064465866e-08
57.2236765935022 0.0132194114846603 4.62763830588742e-08
57.2236765935022 0.0231012970008316 3.83569849216059e-08
57.2236765935022 0.0403701725859656 2.48905250854747e-08
57.2236765935022 0.0705480231071865 5.72030993128969e-08
57.2236765935022 0.123284673944207 1.08052332359332e-07
57.2236765935022 0.215443469003188 1.56157093977871e-07
57.2236765935022 0.376493580679247 1.76176710109388e-07
57.2236765935022 0.657933224657568 1.52615334592099e-07
57.2236765935022 1.14975699539774 1.01856111600629e-07
57.2236765935022 2.00923300256505 5.59417637768789e-08
57.2236765935022 3.51119173421513 2.86139354432891e-08
57.2236765935022 6.13590727341318 1.49981584929293e-08
57.2236765935022 10.7226722201032 8.00151145341488e-09
57.2236765935022 18.7381742286038 4.02154659573384e-09
57.2236765935022 32.7454916287773 1.62808733161768e-09
57.2236765935022 57.2236765935022 1.87345750024548e-10
57.2236765935022 100 6.67319699498847e-10
100 1e-06 5.91220695733696e-08
100 1.74752840000768e-06 5.90860956828365e-08
100 3.05385550883341e-06 6.09670828266573e-08
100 5.33669923120631e-06 8.33408523304158e-08
100 9.3260334688322e-06 3.70769886570699e-07
100 1.62975083462064e-05 2.12854229342252e-06
100 2.8480358684358e-05 7.72919889202583e-08
100 4.97702356433211e-05 7.83571653228954e-07
100 8.69749002617783e-05 3.55660268236413e-07
100 0.000151991108295293 1.78277514195635e-07
100 0.000265608778294669 1.33130393820124e-07
100 0.000464158883361278 1.14183017707603e-07
100 0.000811130830789687 1.04427035907406e-07
100 0.0014174741629268 9.84165767770051e-08
100 0.00247707635599171 9.3637080311737e-08
100 0.00432876128108306 8.84587993965624e-08
100 0.00756463327554629 8.14417457917216e-08
100 0.0132194114846603 7.14583623384613e-08
100 0.0231012970008316 6.55029737117729e-08
100 0.0403701725859656 7.48201289813011e-09
100 0.0705480231071865 3.92398819548667e-08
100 0.123284673944207 9.23750769765697e-08
100 0.215443469003188 1.4342492227204e-07
100 0.376493580679247 1.65906406612848e-07
100 0.657933224657568 1.43368618032991e-07
100 1.14975699539774 9.24751269448798e-08
100 2.00923300256505 4.67862710240574e-08
100 3.51119173421513 2.09817481722219e-08
100 6.13590727341318 9.743846063337e-09
100 10.7226722201032 5.11349779186432e-09
100 18.7381742286038 2.98385172126103e-09
100 32.7454916287773 1.86449267136624e-09
100 57.2236765935022 1.23207644087131e-09
100 100 8.63921767457754e-10


==> figure_data/trig_3_convergence.dat <==
iter linls ls max
1 26.3118764151956 24.7858874604782 2
2 0.235532450432915 24.7858874604781 2
3 0.235532450432915 24.7858874604781 2
4 0.27058327422264 9853451.06849831 492008.640149371
5 0.0151233542707165 0.131276398253277 0.517820069987061
6 0.0116538849518426 0.0680135051294138 0.500416557476382
7 0.0113682572997058 0.065065994594256 0.519125845128402
8 0.0113675153269846 0.0650586197012571 0.515019229285475
9 0.00963867005398105 0.0614572102136618 0.51402033946017
10 0.00223237673683589 6464.47506721967 14689.0837218235
11 0.00168036670046662 11487.2896401985 16876.4201315614
12 0.00167140721337551 24301202.5003854 1010554.88892223
13 0.00164269533023208 10545.2590126674 19922.9907598612
14 0.0013288493406753 862062.803601398 190083.289029974
15 0.001321371361118 2092863.35200749 234007.402607907
16 0.0013165301158431 785975.112231744 178183.862236356
17 0.00124665314385865 86523.5072790471 36696.2465644622
18 0.00123668993753763 187884.567762782 84293.3900344347
19 0.00118659752600197 3523.63229319167 6974.91635314851
20 4.22051360172614e-06 9464233.01661417 626566.362745634
21 4.15834282122489e-06 781267.202564434 123245.202362489
22 4.15249254178574e-06 599108.826423331 131767.871463257
23 4.07080350952289e-06 183719.555302277 62769.8205514772
24 3.85542637327754e-06 764363.448197306 172466.32592042
25 3.84989618491754e-06 1616836.26636304 238151.010036805
26 3.79569235213878e-06 267257.513968046 73040.1358822148
27 3.42901227436295e-07 4355231.7125026 409948.101839448
28 1.94571044307446e-07 1378441.08209713 217087.591386816
29 1.90327178228972e-07 164386.33936671 57224.4746343922
30 1.89652811802508e-07 20974485.6355562 929538.115803178
31 1.88643344046035e-07 418009.897442838 84585.4550155724
32 1.56233750888577e-07 10172108.5800972 547771.293302652
33 1.47805309875612e-07 1824026.22676988 262455.040338388
34 1.46935003102033e-07 12630138.4190632 715937.528038428
35 1.45681495642239e-07 425050.67470818 85141.5630523236
36 1.3213113283165e-07 1155003.69135958 209924.412595624
37 1.30833369560389e-07 65370.6821537426 40060.0842029503
38 1.30141601819177e-07 27079.1752070623 17217.5596195546
39 1.20055345753663e-07 137871.350256038 36824.1760224669
40 1.15680276575909e-07 275995.661042611 97795.1979069797
41 1.13021217275601e-07 106690.658509665 64998.618932948
42 1.04221589568424e-07 42628214.1198937 1332455.45516825
43 2.76359550852792e-08 3538.59418683772 7747.47077503373
44 7.62214811350913e-09 368.412303587683 2694.18664592906
45 5.36086273955079e-09 0.00843397359765169 0.480548673278235
46 1.27527279109709e-09 0.00416908984790107 0.284073399626946
47 1.91202749272993e-10 0.00222812277259029 0.130459140391226
48 1.02733110871129e-10 61.501243850625 1452.29981647715
49 5.80574166294345e-11 0.000603228138007812 0.0740442978480614
50 4.63829449509347e-11 0.000319149278511301 0.0339975663357424
51 4.4239076450725e-11 0.776653852750514 147.260752763246
52 4.32834440992005e-11 0.000292418592039444 0.0818495114237789
53 4.27341761824203e-11 0.000271653447630761 0.0672103916722364
54 4.2333034462487e-11 0.000266876672683187 0.0645611277173742
55 3.95257400610953e-11 0.000256359445132594 0.0635957271198394
56 5.26596964725371e-12 0.000110662612613373 0.0507484460374901
57 7.66029770720248e-13 0.000261186374547544 0.13190735797923
58 5.09149347009208e-13 0.00032132155876851 0.13895252211022
59 3.55613891907455e-13 7.82917150023374e-05 0.0375829677650288
60 2.05286853746884e-13 5.97985052420339e-05 0.0329388731778259
61 1.43881621198601e-13 0.00010641102969433 0.029018713691481
62 1.18318843419963e-13 16498.9304148594 26228.6257728326
63 1.01369979271128e-13 0.0253148359791594 2.8845646998289
64 8.8153528934738e-14 0.00934911477710161 0.867763784450867
65 7.71364675932076e-14 2125.74105185853 7785.16371524897
66 6.80046668496323e-14 0.0706315905025965 4.47961377639389
67 6.05800235178646e-14 0.00763567641549982 1.0470344706466
68 5.46603071702106e-14 0.00393767454901815 0.50771495028964
69 5.00161245211191e-14 0.00326000205940998 0.518402488162563
70 4.64157093361357e-14 15043.4314181479 25132.9211763739
71 4.36465796576557e-14 0.00217800350795167 0.458263248440161
72 4.15271855646008e-14 138.434229191868 1565.69003290808
73 3.9909406392952e-14 0.00126301350749104 0.393203148939906
74 3.86760262959486e-14 0.00106619588700071 0.289824293902118
75 3.77360568430797e-14 0.00325056585607125 0.535635596951904
76 3.70197517535656e-14 300.949674212557 3203.01300837089
77 3.64739064538253e-14 3.02700386960444 283.853298657327
78 3.60581234590039e-14 0.00240810528709451 0.688835111922139
79 3.57416486132749e-14 0.00124860519530834 0.44538515896865
80 3.48300306227421e-14 0.000184746124568669 0.0929201144684023
81 3.43903392293918e-14 3.13823654044665e-07 0.00101876739115949
82 3.42049533854723e-14 2.08479157650998e-07 0.000747581264867624
83 3.40844668033118e-14 2.05295643293883e-07 0.000733770364012707
84 1.87541844852164e-14 1.72888545409534e-07 0.00267679092205228
85 7.84684857244438e-15 8.64376466143399e-07 0.00619419314914624
86 3.30811196631188e-16 1.50790279749506e-06 0.00330215765118677
87 9.3774724564747e-17 2.70548786551932e-08 0.000339735302397619
88 6.23161567380386e-17 4.30940266849098e-10 6.18048583959429e-05
89 5.88646378069656e-17 4.02031656858013e-10 5.08629373053392e-05
90 5.79593326563894e-17 4.5000918043048e-10 4.65101320918033e-05
91 5.76520952432426e-17 4.89945438247284e-10 5.08821441134757e-05
92 5.72485389463909e-17 4.27567286138767e-10 4.99372655417552e-05
93 6.0503919595404e-18 1.77603754822599e-11 2.29500570235623e-05
94 6.17876994688559e-19 1.79952068538163e-11 4.7088921547732e-05
95 9.66881292323251e-20 2.57153876196066e-11 4.55835087779513e-05
96 3.49381049634336e-20 6.93041612559599e-14 6.57197560615071e-07
97 3.17983000063236e-20 2.27982054352368e-14 4.25372084901934e-07
98 3.13268809668227e-20 1.29785847522938e-14 3.63360017556041e-07
99 3.12098714091823e-20 9.98525074936209e-15 3.36468990910249e-07


==> figure_data/trig_3_convergence_outer.dat <==
iter linls ls max
1 26.3118764151956 24.7858874604782 2
4 0.27058327422264 9853451.06849831 492008.640149371
9 0.00963867005398105 0.0614572102136618 0.51402033946017
13 0.00164269533023208 10545.2590126674 19922.9907598612
16 0.0013165301158431 785975.112231744 178183.862236356
19 0.00118659752600197 3523.63229319167 6974.91635314851
23 4.07080350952289e-06 183719.555302277 62769.8205514772
26 3.79569235213878e-06 267257.513968046 73040.1358822148
31 1.88643344046035e-07 418009.897442838 84585.4550155724
35 1.45681495642239e-07 425050.67470818 85141.5630523236
38 1.30141601819177e-07 27079.1752070623 17217.5596195546
55 3.95257400610953e-11 0.000256359445132594 0.0635957271198394
80 3.48300306227421e-14 0.000184746124568669 0.0929201144684023
83 3.40844668033118e-14 2.05295643293883e-07 0.000733770364012707
92 5.72485389463909e-17 4.27567286138767e-10 4.99372655417552e-05


==> figure_data/trig_3_validation_data.dat <==
-10 -10 -3.758086738998
-9.48717948717949 -10 -3.77448227730905
-8.97435897435897 -10 -3.60683747990056
-8.46153846153846 -10 -3.3025622426205
-7.94871794871795 -10 -2.95874222141044
-7.43589743589744 -10 -2.65510274370163
-6.92307692307692 -10 -2.43039792298595
-6.41025641025641 -10 -2.2942212083961
-5.8974358974359 -10 -2.24304180963442
-5.38461538461538 -10 -2.26789371402141
-4.87179487179487 -10 -2.35325865120038
-4.35897435897436 -10 -2.46937340240285
-3.84615384615385 -10 -2.56456198618029
-3.33333333333333 -10 -2.57437309178667
-2.82051282051282 -10 -2.45979104853284
-2.30769230769231 -10 -2.24227286541338
-1.79487179487179 -10 -1.98609548489003
-1.28205128205128 -10 -1.75032811530641
-0.769230769230769 -10 -1.56543751173732
-0.256410256410256 -10 -1.43884287628938
0.256410256410256 -10 -1.36690073247491
0.769230769230769 -10 -1.34180358148913
1.28205128205128 -10 -1.35252627091859
1.79487179487179 -10 -1.38163164166263
2.30769230769231 -10 -1.40142054088336
2.82051282051282 -10 -1.37748298717839
3.33333333333333 -10 -1.28718654589334
3.84615384615385 -10 -1.13980532719124
4.35897435897436 -10 -0.970110979515405
4.87179487179487 -10 -0.811468500413924
5.38461538461538 -10 -0.680368114206422
5.8974358974359 -10 -0.578849499260495
6.41025641025641 -10 -0.501860889336647
6.92307692307692 -10 -0.441890531451991
7.43589743589744 -10 -0.390456285838475
7.94871794871795 -10 -0.338141968161193
8.46153846153846 -10 -0.275213520218375
8.97435897435897 -10 -0.194964188102733
9.48717948717949 -10 -0.0993284809818174
10 -10 0
-10 -9.48717948717949 -3.77448227730905
-9.48717948717949 -9.48717948717949 -3.79191964354216
-8.97435897435897 -9.48717948717949 -3.61871634416709
-8.46153846153846 -9.48717948717949 -3.30481370112525
-7.94871794871795 -9.48717948717949 -2.95155907362504
-7.43589743589744 -9.48717948717949 -2.64094743121543
-6.92307692307692 -9.48717948717949 -2.41181639804307
-6.41025641025641 -9.48717948717949 -2.27304837346659
-5.8974358974359 -9.48717948717949 -2.22049468012141
-5.38461538461538 -9.48717948717949 -2.24490905063012
-4.87179487179487 -9.48717948717949 -2.33074579691059
-4.35897435897436 -9.48717948717949 -2.44811498393025
-3.84615384615385 -9.48717948717949 -2.54450473818164
-3.33333333333333 -9.48717948717949 -2.553748473233
-2.82051282051282 -9.48717948717949 -2.43569517156506
-2.30769230769231 -9.48717948717949 -2.21294067876907
-1.79487179487179 -9.48717948717949 -1.95199935202508
-1.28205128205128 -9.48717948717949 -1.71301922789524
-0.769230769230769 -9.48717948717949 -1.52616243439611
-0.256410256410256 -9.48717948717949 -1.39808237963778
0.256410256410256 -9.48717948717949 -1.32449909649895
0.769230769230769 -9.48717948717949 -1.29723806923669
1.28205128205128 -9.48717948717949 -1.3051575069678
1.79487179487179 -9.48717948717949 -1.33090864910801
2.30769230769231 -9.48717948717949 -1.34700736968552
2.82051282051282 -9.48717948717949 -1.31933488459774
3.33333333333333 -9.48717948717949 -1.22579926715184
3.84615384615385 -9.48717948717949 -1.07652123538454
4.35897435897436 -9.48717948717949 -0.906709253307502
4.87179487179487 -9.48717948717949 -0.749168291864117
5.38461538461538 -9.48717948717949 -0.619285255346239
5.8974358974359 -9.48717948717949 -0.518115425361663
6.41025641025641 -9.48717948717949 -0.439944846477404
6.92307692307692 -9.48717948717949 -0.376846312194229
7.43589743589744 -9.48717948717949 -0.320114840147325
7.94871794871795 -9.48717948717949 -0.260431682966915
8.46153846153846 -9.48717948717949 -0.188846497207157
8.97435897435897 -9.48717948717949 -0.100519898449085
9.48717948717949 -9.48717948717949 0
10 -9.48717948717949 0.0993284809818174
-10 -8.97435897435897 -3.60683747990056
-9.48717948717949 -8.97435897435897 -3.61871634416709
-8.97435897435897 -8.97435897435897 -3.45202807606706
-8.46153846153846 -8.97435897435897 -3.15360844002478
-7.94871794871795 -8.97435897435897 -2.8180983901724
-7.43589743589744 -8.97435897435897 -2.52242515224905
-6.92307692307692 -8.97435897435897 -2.30334339812646
-6.41025641025641 -8.97435897435897 -2.16939167505291
-5.8974358974359 -8.97435897435897 -2.11660427008383
-5.38461538461538 -8.97435897435897 -2.13596870293472
-4.87179487179487 -8.97435897435897 -2.21238749240297
-4.35897435897436 -8.97435897435897 -2.31737687733816
-3.84615384615385 -8.97435897435897 -2.40181689740295
-3.33333333333333 -8.97435897435897 -2.40475675979346
-2.82051282051282 -8.97435897435897 -2.28989285485208
-2.30769230769231 -8.97435897435897 -2.07858989454136
-1.79487179487179 -8.97435897435897 -1.83227145322903
-1.28205128205128 -8.97435897435897 -1.60645859284475
-0.769230769230769 -8.97435897435897 -1.42905996551734
-0.256410256410256 -8.97435897435897 -1.30617158641898
0.256410256410256 -8.97435897435897 -1.23360649828459
0.769230769230769 -8.97435897435897 -1.20341891833039
1.28205128205128 -8.97435897435897 -1.20484394463357
1.79487179487179 -8.97435897435897 -1.22151430215268
2.30769230769231 -8.97435897435897 -1.22825766495626
2.82051282051282 -8.97435897435897 -1.19472670687935
3.33333333333333 -8.97435897435897 -1.102180181572
3.84615384615385 -8.97435897435897 -0.960726758961182
4.35897435897436 -8.97435897435897 -0.802168919078594
4.87179487179487 -8.97435897435897 -0.655522219971251
5.38461538461538 -8.97435897435897 -0.533992175733679
5.8974358974359 -8.97435897435897 -0.43791812484493
6.41025641025641 -8.97435897435897 -0.361565279175485
6.92307692307692 -8.97435897435897 -0.297205599758253
7.43589743589744 -8.97435897435897 -0.236477358023348
7.94871794871795 -8.97435897435897 -0.17079384182863
8.46153846153846 -8.97435897435897 -0.0927531894124938
8.97435897435897 -8.97435897435897 0
9.48717948717949 -8.97435897435897 0.100519898449085
10 -8.97435897435897 0.194964188102733
-10 -8.46153846153846 -3.3025622426205
-9.48717948717949 -8.46153846153846 -3.30481370112525
-8.97435897435897 -8.46153846153846 -3.15360844002478
-8.46153846153846 -8.46153846153846 -2.88874814348913
-7.94871794871795 -8.46153846153846 -2.59059867300631
-7.43589743589744 -8.46153846153846 -2.32583665550417
-6.92307692307692 -8.46153846153846 -2.1275042102152
-6.41025641025641 -8.46153846153846 -2.00399492617332
-5.8974358974359 -8.46153846153846 -1.9521004261411
-5.38461538461538 -8.46153846153846 -1.96347366492324
-4.87179487179487 -8.46153846153846 -2.02392222002391
-4.35897435897436 -8.46153846153846 -2.10758547745178
-3.84615384615385 -8.46153846153846 -2.17172561027487
-3.33333333333333 -8.46153846153846 -2.16520465796901
-2.82051282051282 -8.46153846153846 -2.05867771857503
-2.30769230769231 -8.46153846153846 -1.87058550702457
-1.79487179487179 -8.46153846153846 -1.65241228174416
-1.28205128205128 -8.46153846153846 -1.45125928573473
-0.769230769230769 -8.46153846153846 -1.29145328891301
-0.256410256410256 -8.46153846153846 -1.17866767255205
0.256410256410256 -8.46153846153846 -1.10933428004899
0.769230769230769 -8.46153846153846 -1.07621107409418
1.28205128205128 -8.46153846153846 -1.06934894738349
1.79487179487179 -8.46153846153846 -1.0740679831337
2.30769230769231 -8.46153846153846 -1.06890600401404
2.82051282051282 -8.46153846153846 -1.02933885928752
3.33333333333333 -8.46153846153846 -0.941393329551741
3.84615384615385 -8.46153846153846 -0.814397103853076
4.35897435897436 -8.46153846153846 -0.674427352784571
4.87179487179487 -8.46153846153846 -0.544902136160283
5.38461538461538 -8.46153846153846 -0.436327481094053
5.8974358974359 -8.46153846153846 -0.348589361810911
6.41025641025641 -8.46153846153846 -0.276413093265286
6.92307692307692 -8.46153846153846 -0.21275042102152
7.43589743589744 -8.46153846153846 -0.150053977774462
7.94871794871795 -8.46153846153846 -0.0809562085314471
8.46153846153846 -8.46153846153846 0
8.97435897435897 -8.46153846153846 0.0927531894124938
9.48717948717949 -8.46153846153846 0.188846497207157
10 -8.46153846153846 0.275213520218375
-10 -7.94871794871795 -2.95874222141044
-9.48717948717949 -7.94871794871795 -2.95155907362504
-8.97435897435897 -7.94871794871795 -2.8180983901724
-8.46153846153846 -7.94871794871795 -2.59059867300631
-7.94871794871795 -7.94871794871795 -2.33414738519353
-7.43589743589744 -7.94871794871795 -2.10419102583707
-6.92307692307692 -7.94871794871795 -1.92950605122939
-6.41025641025641 -7.94871794871795 -1.8182032848534
-5.8974358974359 -7.94871794871795 -1.76791262064105
-5.38461538461538 -7.94871794871795 -1.77113369294293
-4.87179487179487 -7.94871794871795 -1.81487318833355
-4.35897435897436 -7.94871794871795 -1.87637227947256
-3.84615384615385 -7.94871794871795 -1.91989152344035
-3.33333333333333 -7.94871794871795 -1.904551482967
-2.82051282051282 -7.94871794871795 -1.80797656782579
-2.30769230769231 -7.94871794871795 -1.64539241126248
-1.79487179487179 -7.94871794871795 -1.45792274919937
-1.28205128205128 -7.94871794871795 -1.28380674906019
-0.769230769230769 -7.94871794871795 -1.14350980908459
-0.256410256410256 -7.94871794871795 -1.04222385807409
0.256410256410256 -7.94871794871795 -0.977084866944464
0.769230769230769 -7.94871794871795 -0.9417139604226
1.28205128205128 -7.94871794871795 -0.927193763210135
1.79487179487179 -7.94871794871795 -0.92079331528381
2.30769230769231 -7.94871794871795 -0.904965826194366
2.82051282051282 -7.94871794871795 -0.860941222774184
3.33333333333333 -7.94871794871795 -0.779134697577411
3.84615384615385 -7.94871794871795 -0.667788355979252
4.35897435897436 -7.94871794871795 -0.547275248179497
4.87179487179487 -7.94871794871795 -0.435569565200051
5.38461538461538 -7.94871794871795 -0.340602633258255
5.8974358974359 -7.94871794871795 -0.261912980835711
6.41025641025641 -7.94871794871795 -0.194807494805721
6.92307692307692 -7.94871794871795 -0.133069382843406
7.43589743589744 -7.94871794871795 -0.0701397008612357
7.94871794871795 -7.94871794871795 0
8.46153846153846 -7.94871794871795 0.0809562085314471
8.97435897435897 -7.94871794871795 0.17079384182863
9.48717948717949 -7.94871794871795 0.260431682966915
10 -7.94871794871795 0.338141968161193
-10 -7.43589743589744 -2.65510274370163
-9.48717948717949 -7.43589743589744 -2.64094743121543
-8.97435897435897 -7.43589743589744 -2.52242515224905
-8.46153846153846 -7.43589743589744 -2.32583665550417
-7.94871794871795 -7.43589743589744 -2.10419102583707
-7.43589743589744 -7.43589743589744 -1.90370650834223
-6.92307692307692 -7.43589743589744 -1.74935129336313
-6.41025641025641 -7.43589743589744 -1.64875446782871
-5.8974358974359 -7.43589743589744 -1.60015480543044
-5.38461538461538 -7.43589743589744 -1.59682750799036
-4.87179487179487 -7.43589743589744 -1.62698109193003
-4.35897435897436 -7.43589743589744 -1.6706837339835
-3.84615384615385 -7.43589743589744 -1.6980518874171
-3.33333333333333 -7.43589743589744 -1.67631800278175
-2.82051282051282 -7.43589743589744 -1.58838891707928
-2.30769230769231 -7.43589743589744 -1.44692066442362
-1.79487179487179 -7.43589743589744 -1.28494144200742
-1.28205128205128 -7.43589743589744 -1.13356142721026
-0.769230769230769 -7.43589743589744 -1.00992950759134
-0.256410256410256 -7.43589743589744 -0.918669110710239
0.256410256410256 -7.43589743589744 -0.857424503329557
0.769230769230769 -7.43589743589744 -0.82056772491796
1.28205128205128 -7.43589743589744 -0.800161007442536
1.79487179487179 -7.43589743589744 -0.785241992337867
2.30769230769231 -7.43589743589744 -0.761537191801908
2.82051282051282 -7.43589743589744 -0.714775012685674
3.33333333333333 -7.43589743589744 -0.638597334393047
3.84615384615385 -7.43589743589744 -0.54028923690544
4.35897435897436 -7.43589743589744 -0.435830539300045
4.87179487179487 -7.43589743589744 -0.33895439415209
5.38461538461538 -7.43589743589744 -0.255492401278457
5.8974358974359 -7.43589743589744 -0.184633246780435
6.41025641025641 -7.43589743589744 -0.122129960579904
6.92307692307692 -7.43589743589744 -0.0624768319058261
7.43589743589744 -7.43589743589744 0
7.94871794871795 -7.43589743589744 0.0701397008612357
8.46153846153846 -7.43589743589744 0.150053977774462
8.97435897435897 -7.43589743589744 0.236477358023348
9.48717948717949 -7.43589743589744 0.320114840147325
10 -7.43589743589744 0.390456285838475
-10 -6.92307692307692 -2.43039792298595
-9.48717948717949 -6.92307692307692 -2.41181639804307
-8.97435897435897 -6.92307692307692 -2.30334339812646
-8.46153846153846 -6.92307692307692 -2.1275042102152
-7.94871794871795 -6.92307692307692 -1.92950605122939
-7.43589743589744 -6.92307692307692 -1.74935129336313
-6.92307692307692 -6.92307692307692 -1.60920936255171
-6.41025641025641 -6.92307692307692 -1.51616841536277
-5.8974358974359 -6.92307692307692 -1.46878072361262
-5.38461538461538 -6.92307692307692 -1.4608727548705
-4.87179487179487 -6.92307692307692 -1.4816017590025
-4.35897435897436 -6.92307692307692 -1.51313907177995
-3.84615384615385 -6.92307692307692 -1.52966277848534
-3.33333333333333 -6.92307692307692 -1.50376520708217
-2.82051282051282 -6.92307692307692 -1.42174413584574
-2.30769230769231 -6.92307692307692 -1.29460753067168
-1.79487179487179 -6.92307692307692 -1.15013192172119
-1.28205128205128 -6.92307692307692 -1.01461847349324
-0.769230769230769 -6.92307692307692 -0.902788758006104
-0.256410256410256 -6.92307692307692 -0.818691388192193
0.256410256410256 -6.92307692307692 -0.76021343189275
0.769230769230769 -6.92307692307692 -0.722231006404883
1.28205128205128 -6.92307692307692 -0.697550200526603
1.79487179487179 -6.92307692307692 -0.676548189247757
2.30769230769231 -6.92307692307692 -0.647303765335838
2.82051282051282 -6.92307692307692 -0.598629109829786
3.33333333333333 -6.92307692307692 -0.526317822478758
3.84615384615385 -6.92307692307692 -0.437046508138669
4.35897435897436 -6.92307692307692 -0.343895243586352
4.87179487179487 -6.92307692307692 -0.257669871130869
5.38461538461538 -6.92307692307692 -0.182609094358812
5.8974358974359 -6.92307692307692 -0.117502457889009
6.41025641025641 -6.92307692307692 -0.0583141698216448
6.92307692307692 -6.92307692307692 0
7.43589743589744 -6.92307692307692 0.0624768319058261
7.94871794871795 -6.92307692307692 0.133069382843406
8.46153846153846 -6.92307692307692 0.21275042102152
8.97435897435897 -6.92307692307692 0.297205599758253
9.48717948717949 -6.92307692307692 0.376846312194229
10 -6.92307692307692 0.441890531451991
-10 -6.41025641025641 -2.2942212083961
-9.48717948717949 -6.41025641025641 -2.27304837346659
-8.97435897435897 -6.41025641025641 -2.16939167505291
-8.46153846153846 -6.41025641025641 -2.00399492617332
-7.94871794871795 -6.41025641025641 -1.8182032848534
-7.43589743589744 -6.41025641025641 -1.64875446782871
-6.92307692307692 -6.41025641025641 -1.51616841536277
-6.41025641025641 -6.41025641025641 -1.42705829271209
-5.8974358974359 -6.41025641025641 -1.38002530917843
-5.38461538461538 -6.41025641025641 -1.36916168265324
-4.87179487179487 -6.41025641025641 -1.38418715137025
-4.35897435897436 -6.41025641025641 -1.4085096381578
-3.84615384615385 -6.41025641025641 -1.4185824905867
-3.33333333333333 -6.41025641025641 -1.38990353117336
-2.82051282051282 -6.41025641025641 -1.31062246221005
-2.30769230769231 -6.41025641025641 -1.19098556920214
-1.79487179487179 -6.41025641025641 -1.05603744151258
-1.28205128205128 -6.41025641025641 -0.92939456378854
-0.769230769230769 -6.41025641025641 -0.824244692354115
-0.256410256410256 -6.41025641025641 -0.744110409339767
0.256410256410256 -6.41025641025641 -0.686871147082862
0.769230769230769 -6.41025641025641 -0.647620829706805
1.28205128205128 -6.41025641025641 -0.619596375859027
1.79487179487179 -6.41025641025641 -0.594021060850826
2.30769230769231 -6.41025641025641 -0.560463797271594
2.82051282051282 -6.41025641025641 -0.509686513081687
3.33333333333333 -6.41025641025641 -0.438916904581061
3.84615384615385 -6.41025641025641 -0.354645622646676
4.35897435897436 -6.41025641025641 -0.268287550125295
4.87179487179487 -6.41025641025641 -0.18875279336867
5.38461538461538 -6.41025641025641 -0.119057537622021
5.8974358974359 -6.41025641025641 -0.0575010545491012
6.41025641025641 -6.41025641025641 0
6.92307692307692 -6.41025641025641 0.0583141698216448
7.43589743589744 -6.41025641025641 0.122129960579904
7.94871794871795 -6.41025641025641 0.194807494805721
8.46153846153846 -6.41025641025641 0.276413093265286
8.97435897435897 -6.41025641025641 0.361565279175485
9.48717948717949 -6.41025641025641 0.439944846477404
10 -6.41025641025641 0.501860889336647
-10 -5.8974358974359 -2.24304180963442
-9.48717948717949 -5.8974358974359 -2.22049468012141
-8.97435897435897 -5.8974358974359 -2.11660427008383
-8.46153846153846 -5.8974358974359 -1.9521004261411
-7.94871794871795 -5.8974358974359 -1.76791262064105
-7.43589743589744 -5.8974358974359 -1.60015480543044
-6.92307692307692 -5.8974358974359 -1.46878072361262
-6.41025641025641 -5.8974358974359 -1.38002530917843
-5.8974358974359 -5.8974358974359 -1.33229721338977
-5.38461538461538 -5.8974358974359 -1.31965449572152
-4.87179487179487 -5.8974358974359 -1.33196041221801
-4.35897435897436 -5.8974358974359 -1.35301464747394
-3.84615384615385 -5.8974358974359 -1.35995887304634
-3.33333333333333 -5.8974358974359 -1.32915453997342
-2.82051282051282 -5.8974358974359 -1.2494155305921
-2.30769230769231 -5.8974358974359 -1.13103601150457
-1.79487179487179 -5.8974358974359 -0.998441912228639
-1.28205128205128 -5.8974358974359 -0.874345932679536
-0.769230769230769 -5.8974358974359 -0.77116199580112
-0.256410256410256 -5.8974358974359 -0.691923588670438
0.256410256410256 -5.8974358974359 -0.634263289614568
0.769230769230769 -5.8974358974359 -0.593201535231631
1.28205128205128 -5.8974358974359 -0.56207952815113
1.79487179487179 -5.8974358974359 -0.532502353188607
2.30769230769231 -5.8974358974359 -0.494828255033248
2.82051282051282 -5.8974358974359 -0.4409701872678
3.33333333333333 -5.8974358974359 -0.36920959443706
3.84615384615385 -5.8974358974359 -0.286307131167651
4.35897435897436 -5.8974358974359 -0.20295219712109
4.87179487179487 -5.8974358974359 -0.126853372592191
5.38461538461538 -5.8974358974359 -0.059984295260069
5.8974358974359 -5.8974358974359 0
6.41025641025641 -5.8974358974359 0.0575010545491012
6.92307692307692 -5.8974358974359 0.117502457889009
7.43589743589744 -5.8974358974359 0.184633246780435
7.94871794871795 -5.8974358974359 0.261912980835711
8.46153846153846 -5.8974358974359 0.348589361810911
8.97435897435897 -5.8974358974359 0.43791812484493
9.48717948717949 -5.8974358974359 0.518115425361663
10 -5.8974358974359 0.578849499260495
-10 -5.38461538461538 -2.26789371402141
-9.48717948717949 -5.38461538461538 -2.24490905063012
-8.97435897435897 -5.38461538461538 -2.13596870293472
-8.46153846153846 -5.38461538461538 -1.96347366492324
-7.94871794871795 -5.38461538461538 -1.77113369294293
-7.43589743589744 -5.38461538461538 -1.59682750799036
-6.92307692307692 -5.38461538461538 -1.4608727548705
-6.41025641025641 -5.38461538461538 -1.36916168265324
-5.8974358974359 -5.38461538461538 -1.31965449572152
-5.38461538461538 -5.38461538461538 -1.30608018760331
-4.87179487179487 -5.38461538461538 -1.3180571079532
-4.35897435897436 -5.38461538461538 -1.33902574463218
-3.84615384615385 -5.38461538461538 -1.34542966949434
-3.33333333333333 -5.38461538461538 -1.31273540147045
-2.82051282051282 -5.38461538461538 -1.22944738456557
-2.30769230769231 -5.38461538461538 -1.10668948879266
-1.79487179487179 -5.38461538461538 -0.970132207262275
-1.28205128205128 -5.38461538461538 -0.843083702001124
-0.769230769230769 -5.38461538461538 -0.737767255544728
-0.256410256410256 -5.38461538461538 -0.656694051153443
0.256410256410256 -5.38461538461538 -0.596994591957675
0.769230769230769 -5.38461538461538 -0.553325441658546
1.28205128205128 -5.38461538461538 -0.518820739692999
1.79487179487179 -5.38461538461538 -0.485066103631138
2.30769230769231 -5.38461538461538 -0.442675795517066
2.82051282051282 -5.38461538461538 -0.38420230767674
3.33333333333333 -5.38461538461538 -0.308878917993047
3.84615384615385 -5.38461538461538 -0.224238278249056
4.35897435897436 -5.38461538461538 -0.140950078382335
4.87179487179487 -5.38461538461538 -0.06590285539766
5.38461538461538 -5.38461538461538 0
5.8974358974359 -5.38461538461538 0.059984295260069
6.41025641025641 -5.38461538461538 0.119057537622021
6.92307692307692 -5.38461538461538 0.182609094358812
7.43589743589744 -5.38461538461538 0.255492401278457
7.94871794871795 -5.38461538461538 0.340602633258255
8.46153846153846 -5.38461538461538 0.436327481094053
8.97435897435897 -5.38461538461538 0.533992175733679
9.48717948717949 -5.38461538461538 0.619285255346239
10 -5.38461538461538 0.680368114206422
-10 -4.87179487179487 -2.35325865120038
-9.48717948717949 -4.87179487179487 -2.33074579691059
-8.97435897435897 -4.87179487179487 -2.21238749240297
-8.46153846153846 -4.87179487179487 -2.02392222002391
-7.94871794871795 -4.87179487179487 -1.81487318833355
-7.43589743589744 -4.87179487179487 -1.62698109193003
-6.92307692307692 -4.87179487179487 -1.4816017590025
-6.41025641025641 -4.87179487179487 -1.38418715137025
-5.8974358974359 -4.87179487179487 -1.33196041221801
-5.38461538461538 -4.87179487179487 -1.3180571079532
-4.87179487179487 -4.87179487179487 -1.33155293329937
-4.35897435897436 -4.87179487179487 -1.35494979128101
-3.84615384615385 -4.87179487179487 -1.36285328656505
-3.33333333333333 -4.87179487179487 -1.32832307309464
-2.82051282051282 -4.87179487179487 -1.23872951015462
-2.30769230769231 -4.87179487179487 -1.10679448409673
-1.79487179487179 -4.87179487179487 -0.96109580950044
-1.28205128205128 -4.87179487179487 -0.826743034169642
-0.769230769230769 -4.87179487179487 -0.716122693243665
-0.256410256410256 -4.87179487179487 -0.631083064512571
0.256410256410256 -4.87179487179487 -0.567974758061314
0.769230769230769 -4.87179487179487 -0.520816504177211
1.28205128205128 -4.87179487179487 -0.482266769932291
1.79487179487179 -4.87179487179487 -0.443582681307895
2.30769230769231 -4.87179487179487 -0.395283744320261
2.82051282051282 -4.87179487179487 -0.330327869374565
3.33333333333333 -4.87179487179487 -0.249060576205246
3.84615384615385 -4.87179487179487 -0.160335680772358
4.35897435897436 -4.87179487179487 -0.0752749884045004
4.87179487179487 -4.87179487179487 0
5.38461538461538 -4.87179487179487 0.06590285539766
5.8974358974359 -4.87179487179487 0.126853372592191
6.41025641025641 -4.87179487179487 0.18875279336867
6.92307692307692 -4.87179487179487 0.257669871130869
7.43589743589744 -4.87179487179487 0.33895439415209
7.94871794871795 -4.87179487179487 0.435569565200051
8.46153846153846 -4.87179487179487 0.544902136160283
8.97435897435897 -4.87179487179487 0.655522219971251
9.48717948717949 -4.87179487179487 0.749168291864117
10 -4.87179487179487 0.811468500413924
-10 -4.35897435897436 -2.46937340240285
-9.48717948717949 -4.35897435897436 -2.44811498393025
-8.97435897435897 -4.35897435897436 -2.31737687733816
-8.46153846153846 -4.35897435897436 -2.10758547745178
-7.94871794871795 -4.35897435897436 -1.87637227947256
-7.43589743589744 -4.35897435897436 -1.6706837339835
-6.92307692307692 -4.35897435897436 -1.51313907177995
-6.41025641025641 -4.35897435897436 -1.4085096381578
-5.8974358974359 -4.35897435897436 -1.35301464747394
-5.38461538461538 -4.35897435897436 -1.33902574463218
-4.87179487179487 -4.35897435897436 -1.35494979128101
-4.35897435897436 -4.35897435897436 -1.38209171632741
-3.84615384615385 -4.35897435897436 -1.3925877721538
-3.33333333333333 -4.35897435897436 -1.35613642959322
-2.82051282051282 -4.35897435897436 -1.25845493509388
-2.30769230769231 -4.35897435897436 -1.11447233195257
-1.79487179487179 -4.35897435897436 -0.956800570940956
-1.28205128205128 -4.35897435897436 -0.812986511535683
-0.769230769230769 -4.35897435897436 -0.695600495959514
-0.256410256410256 -4.35897435897436 -0.605597895133774
0.256410256410256 -4.35897435897436 -0.538309240118911
0.769230769230769 -4.35897435897436 -0.48692034717166
1.28205128205128 -4.35897435897436 -0.443447188110372
1.79487179487179 -4.35897435897436 -0.398666904558732
2.30769230769231 -4.35897435897436 -0.342914563677712
2.82051282051282 -4.35897435897436 -0.269668914662974
3.33333333333333 -4.35897435897436 -0.180818190612429
3.84615384615385 -4.35897435897436 -0.0870367357596125
4.35897435897436 -4.35897435897436 0
4.87179487179487 -4.35897435897436 0.0752749884045004
5.38461538461538 -4.35897435897436 0.140950078382335
5.8974358974359 -4.35897435897436 0.20295219712109
6.41025641025641 -4.35897435897436 0.268287550125295
6.92307692307692 -4.35897435897436 0.343895243586352
7.43589743589744 -4.35897435897436 0.435830539300045
7.94871794871795 -4.35897435897436 0.547275248179497
8.46153846153846 -4.35897435897436 0.674427352784571
8.97435897435897 -4.35897435897436 0.802168919078594
9.48717948717949 -4.35897435897436 0.906709253307502
10 -4.35897435897436 0.970110979515405
-10 -3.84615384615385 -2.56456198618029
-9.48717948717949 -3.84615384615385 -2.54450473818164
-8.97435897435897 -3.84615384615385 -2.40181689740295
-8.46153846153846 -3.84615384615385 -2.17172561027487
-7.94871794871795 -3.84615384615385 -1.91989152344035
-7.43589743589744 -3.84615384615385 -1.6980518874171
-6.92307692307692 -3.84615384615385 -1.52966277848534
-6.41025641025641 -3.84615384615385 -1.4185824905867
-5.8974358974359 -3.84615384615385 -1.35995887304634
-5.38461538461538 -3.84615384615385 -1.34542966949434
-4.87179487179487 -3.84615384615385 -1.36285328656505
-4.35897435897436 -3.84615384615385 -1.3925877721538
-3.84615384615385 -3.84615384615385 -1.40467769744881
-3.33333333333333 -3.84615384615385 -1.36584848805309
-2.82051282051282 -3.84615384615385 -1.26042792017401
-2.30769230769231 -3.84615384615385 -1.10559156392711
-1.79487179487179 -3.84615384615385 -0.937686209108114
-1.28205128205128 -3.84615384615385 -0.786190437118354
-0.769230769230769 -3.84615384615385 -0.663458833116148
-0.256410256410256 -3.84615384615385 -0.569372689201552
0.256410256410256 -3.84615384615385 -0.498201103051358
0.769230769230769 -3.84615384615385 -0.442305888744098
1.28205128205128 -3.84615384615385 -0.393095218559177
1.79487179487179 -3.84615384615385 -0.340976803312041
2.30769230769231 -3.84615384615385 -0.276397890981777
2.82051282051282 -3.84615384615385 -0.193911987719079
3.33333333333333 -3.84615384615385 -0.0975606062895067
3.84615384615385 -3.84615384615385 0
4.35897435897436 -3.84615384615385 0.0870367357596125
4.87179487179487 -3.84615384615385 0.160335680772358
5.38461538461538 -3.84615384615385 0.224238278249056
5.8974358974359 -3.84615384615385 0.286307131167651
6.41025641025641 -3.84615384615385 0.354645622646676
6.92307692307692 -3.84615384615385 0.437046508138669
7.43589743589744 -3.84615384615385 0.54028923690544
7.94871794871795 -3.84615384615385 0.667788355979252
8.46153846153846 -3.84615384615385 0.814397103853076
8.97435897435897 -3.84615384615385 0.960726758961182
9.48717948717949 -3.84615384615385 1.07652123538454
10 -3.84615384615385 1.13980532719124
-10 -3.33333333333333 -2.57437309178667
-9.48717948717949 -3.33333333333333 -2.553748473233
-8.97435897435897 -3.33333333333333 -2.40475675979346
-8.46153846153846 -3.33333333333333 -2.16520465796901
-7.94871794871795 -3.33333333333333 -1.904551482967
-7.43589743589744 -3.33333333333333 -1.67631800278175
-6.92307692307692 -3.33333333333333 -1.50376520708217
-6.41025641025641 -3.33333333333333 -1.38990353117336
-5.8974358974359 -3.33333333333333 -1.32915453997342
-5.38461538461538 -3.33333333333333 -1.31273540147045
-4.87179487179487 -3.33333333333333 -1.32832307309464
-4.35897435897436 -3.33333333333333 -1.35613642959322
-3.84615384615385 -3.33333333333333 -1.36584848805309
-3.33333333333333 -3.33333333333333 -1.32363059412048
-2.82051282051282 -3.33333333333333 -1.21391264316682
-2.30769230769231 -3.33333333333333 -1.05512040905843
-1.79487179487179 -3.33333333333333 -0.884765029328994
-1.28205128205128 -3.33333333333333 -0.732243276730751
-0.769230769230769 -3.33333333333333 -0.608980701504756
-0.256410256410256 -3.33333333333333 -0.513875234535195
0.256410256410256 -3.33333333333333 -0.440464486744453
0.769230769230769 -3.33333333333333 -0.380612938440473
1.28205128205128 -3.33333333333333 -0.325441456324778
1.79487179487179 -3.33333333333333 -0.265429508798698
2.30769230769231 -3.33333333333333 -0.191840074374261
2.82051282051282 -3.33333333333333 -0.101159386930569
3.33333333333333 -3.33333333333333 0
3.84615384615385 -3.33333333333333 0.0975606062895067
4.35897435897436 -3.33333333333333 0.180818190612429
4.87179487179487 -3.33333333333333 0.249060576205246
5.38461538461538 -3.33333333333333 0.308878917993047
5.8974358974359 -3.33333333333333 0.36920959443706
6.41025641025641 -3.33333333333333 0.438916904581061
6.92307692307692 -3.33333333333333 0.526317822478758
7.43589743589744 -3.33333333333333 0.638597334393047
7.94871794871795 -3.33333333333333 0.779134697577411
8.46153846153846 -3.33333333333333 0.941393329551741
8.97435897435897 -3.33333333333333 1.102180181572
9.48717948717949 -3.33333333333333 1.22579926715184
10 -3.33333333333333 1.28718654589334
-10 -2.82051282051282 -2.45979104853284
-9.48717948717949 -2.82051282051282 -2.43569517156506
-8.97435897435897 -2.82051282051282 -2.28989285485208
-8.46153846153846 -2.82051282051282 -2.05867771857503
-7.94871794871795 -2.82051282051282 -1.80797656782579
-7.43589743589744 -2.82051282051282 -1.58838891707928
-6.92307692307692 -2.82051282051282 -1.42174413584574
-6.41025641025641 -2.82051282051282 -1.31062246221005
-5.8974358974359 -2.82051282051282 -1.2494155305921
-5.38461538461538 -2.82051282051282 -1.22944738456557
-4.87179487179487 -2.82051282051282 -1.23872951015462
-4.35897435897436 -2.82051282051282 -1.25845493509388
-3.84615384615385 -2.82051282051282 -1.26042792017401
-3.33333333333333 -2.82051282051282 -1.21391264316682
-2.82051282051282 -2.82051282051282 -1.10560444412711
-2.30769230769231 -2.82051282051282 -0.953355270752404
-1.79487179487179 -2.82051282051282 -0.791810597666787
-1.28205128205128 -2.82051282051282 -0.647515541409834
-0.769230769230769 -2.82051282051282 -0.530277963304942
-0.256410256410256 -2.82051282051282 -0.438407339480238
0.256410256410256 -2.82051282051282 -0.365339449566865
0.769230769230769 -2.82051282051282 -0.303015979031395
1.28205128205128 -2.82051282051282 -0.242818328028688
1.79487179487179 -2.82051282051282 -0.175957910592619
2.30769230769231 -2.82051282051282 -0.0953355270752404
2.82051282051282 -2.82051282051282 0
3.33333333333333 -2.82051282051282 0.101159386930569
3.84615384615385 -2.82051282051282 0.193911987719079
4.35897435897436 -2.82051282051282 0.269668914662974
4.87179487179487 -2.82051282051282 0.330327869374565
5.38461538461538 -2.82051282051282 0.38420230767674
5.8974358974359 -2.82051282051282 0.4409701872678
6.41025641025641 -2.82051282051282 0.509686513081687
6.92307692307692 -2.82051282051282 0.598629109829786
7.43589743589744 -2.82051282051282 0.714775012685674
7.94871794871795 -2.82051282051282 0.860941222774184
8.46153846153846 -2.82051282051282 1.02933885928752
8.97435897435897 -2.82051282051282 1.19472670687935
9.48717948717949 -2.82051282051282 1.31933488459774
10 -2.82051282051282 1.37748298717839
-10 -2.30769230769231 -2.24227286541338
-9.48717948717949 -2.30769230769231 -2.21294067876907
-8.97435897435897 -2.30769230769231 -2.07858989454136
-8.46153846153846 -2.30769230769231 -1.87058550702457
-7.94871794871795 -2.30769230769231 -1.64539241126248
-7.43589743589744 -2.30769230769231 -1.44692066442362
-6.92307692307692 -2.30769230769231 -1.29460753067168
-6.41025641025641 -2.30769230769231 -1.19098556920214
-5.8974358974359 -2.30769230769231 -1.13103601150457
-5.38461538461538 -2.30769230769231 -1.10668948879266
-4.87179487179487 -2.30769230769231 -1.10679448409673
-4.35897435897436 -2.30769230769231 -1.11447233195257
-3.84615384615385 -2.30769230769231 -1.10559156392711
-3.33333333333333 -2.30769230769231 -1.05512040905843
-2.82051282051282 -2.30769230769231 -0.953355270752404
-2.30769230769231 -2.30769230769231 -0.816013487936503
-1.79487179487179 -2.30769230769231 -0.671912347727816
-1.28205128205128 -2.30769230769231 -0.54285127812921
-0.769230769230769 -2.30769230769231 -0.436662652666394
-0.256410256410256 -2.30769230769231 -0.351472535538497
0.256410256410256 -2.30769230769231 -0.281178028430798
0.769230769230769 -2.30769230769231 -0.218331326333197
1.28205128205128 -2.30769230769231 -0.155100365179774
1.79487179487179 -2.30769230769231 -0.083989043465977
2.30769230769231 -2.30769230769231 0
2.82051282051282 -2.30769230769231 0.0953355270752404
3.33333333333333 -2.30769230769231 0.191840074374261
3.84615384615385 -2.30769230769231 0.276397890981777
4.35897435897436 -2.30769230769231 0.342914563677712
4.87179487179487 -2.30769230769231 0.395283744320261
5.38461538461538 -2.30769230769231 0.442675795517066
5.8974358974359 -2.30769230769231 0.494828255033248
6.41025641025641 -2.30769230769231 0.560463797271594
6.92307692307692 -2.30769230769231 0.647303765335838
7.43589743589744 -2.30769230769231 0.761537191801908
7.94871794871795 -2.30769230769231 0.904965826194366
8.46153846153846 -2.30769230769231 1.06890600401404
8.97435897435897 -2.30769230769231 1.22825766495626
9.48717948717949 -2.30769230769231 1.34700736968552
10 -2.30769230769231 1.40142054088336
-10 -1.79487179487179 -1.98609548489003
-9.48717948717949 -1.79487179487179 -1.95199935202508
-8.97435897435897 -1.79487179487179 -1.83227145322903
-8.46153846153846 -1.79487179487179 -1.65241228174416
-7.94871794871795 -1.79487179487179 -1.45792274919937
-7.43589743589744 -1.79487179487179 -1.28494144200742
-6.92307692307692 -1.79487179487179 -1.15013192172119
-6.41025641025641 -1.79487179487179 -1.05603744151258
-5.8974358974359 -1.79487179487179 -0.998441912228639
-5.38461538461538 -1.79487179487179 -0.970132207262275
-4.87179487179487 -1.79487179487179 -0.96109580950044
-4.35897435897436 -1.79487179487179 -0.956800570940956
-3.84615384615385 -1.79487179487179 -0.937686209108114
-3.33333333333333 -1.79487179487179 -0.884765029328994
-2.82051282051282 -1.79487179487179 -0.791810597666787
-2.30769230769231 -1.79487179487179 -0.671912347727816
-1.79487179487179 -1.79487179487179 -0.547585134527849
-1.28205128205128 -1.79487179487179 -0.435667784722936
-0.769230769230769 -1.79487179487179 -0.342051782467629
-0.256410256410256 -1.79487179487179 -0.264848954436121
0.256410256410256 -1.79487179487179 -0.19863671582709
0.769230769230769 -1.79487179487179 -0.136820712987052
1.28205128205128 -1.79487179487179 -0.0726112974538227
1.79487179487179 -1.79487179487179 0
2.30769230769231 -1.79487179487179 0.083989043465977
2.82051282051282 -1.79487179487179 0.175957910592619
3.33333333333333 -1.79487179487179 0.265429508798698
3.84615384615385 -1.79487179487179 0.340976803312041
4.35897435897436 -1.79487179487179 0.398666904558732
4.87179487179487 -1.79487179487179 0.443582681307895
5.38461538461538 -1.79487179487179 0.485066103631138
5.8974358974359 -1.79487179487179 0.532502353188607
6.41025641025641 -1.79487179487179 0.594021060850826
6.92307692307692 -1.79487179487179 0.676548189247757
7.43589743589744 -1.79487179487179 0.785241992337867
7.94871794871795 -1.79487179487179 0.92079331528381
8.46153846153846 -1.79487179487179 1.0740679831337
8.97435897435897 -1.79487179487179 1.22151430215268
9.48717948717949 -1.79487179487179 1.33090864910801
10 -1.79487179487179 1.38163164166263
-10 -1.28205128205128 -1.75032811530641
-9.48717948717949 -1.28205128205128 -1.71301922789524
-8.97435897435897 -1.28205128205128 -1.60645859284475
-8.46153846153846 -1.28205128205128 -1.45125928573473
-7.94871794871795 -1.28205128205128 -1.28380674906019
-7.43589743589744 -1.28205128205128 -1.13356142721026
-6.92307692307692 -1.28205128205128 -1.01461847349324
-6.41025641025641 -1.28205128205128 -0.92939456378854
-5.8974358974359 -1.28205128205128 -0.874345932679536
-5.38461538461538 -1.28205128205128 -0.843083702001124
-4.87179487179487 -1.28205128205128 -0.826743034169642
-4.35897435897436 -1.28205128205128 -0.812986511535683
-3.84615384615385 -1.28205128205128 -0.786190437118354
-3.33333333333333 -1.28205128205128 -0.732243276730751
-2.82051282051282 -1.28205128205128 -0.647515541409834
-2.30769230769231 -1.28205128205128 -0.54285127812921
-1.79487179487179 -1.28205128205128 -0.435667784722936
-1.28205128205128 -1.28205128205128 -0.338741388296694
-0.769230769230769 -1.28205128205128 -0.256307880863672
-0.256410256410256 -1.28205128205128 -0.186433723808685
0.256410256410256 -1.28205128205128 -0.12428914920579
0.769230769230769 -1.28205128205128 -0.064076970215918
1.28205128205128 -1.28205128205128 0
1.79487179487179 -1.28205128205128 0.0726112974538227
2.30769230769231 -1.28205128205128 0.155100365179774
2.82051282051282 -1.28205128205128 0.242818328028688
3.33333333333333 -1.28205128205128 0.325441456324778
3.84615384615385 -1.28205128205128 0.393095218559177
4.35897435897436 -1.28205128205128 0.443447188110372
4.87179487179487 -1.28205128205128 0.482266769932291
5.38461538461538 -1.28205128205128 0.518820739692999
5.8974358974359 -1.28205128205128 0.56207952815113
6.41025641025641 -1.28205128205128 0.619596375859027
6.92307692307692 -1.28205128205128 0.697550200526603
7.43589743589744 -1.28205128205128 0.800161007442536
7.94871794871795 -1.28205128205128 0.927193763210135
8.46153846153846 -1.28205128205128 1.06934894738349
8.97435897435897 -1.28205128205128 1.20484394463357
9.48717948717949 -1.28205128205128 1.3051575069678
10 -1.28205128205128 1.35252627091859
-10 -0.769230769230769 -1.56543751173732
-9.48717948717949 -0.769230769230769 -1.52616243439611
-8.97435897435897 -0.769230769230769 -1.42905996551734
-8.46153846153846 -0.769230769230769 -1.29145328891301
-7.94871794871795 -0.769230769230769 -1.14350980908459
-7.43589743589744 -0.769230769230769 -1.00992950759134
-6.92307692307692 -0.769230769230769 -0.902788758006104
-6.41025641025641 -0.769230769230769 -0.824244692354115
-5.8974358974359 -0.769230769230769 -0.77116199580112
-5.38461538461538 -0.769230769230769 -0.737767255544728
-4.87179487179487 -0.769230769230769 -0.716122693243665
-4.35897435897436 -0.769230769230769 -0.695600495959514
-3.84615384615385 -0.769230769230769 -0.663458833116148
-3.33333333333333 -0.769230769230769 -0.608980701504756
-2.82051282051282 -0.769230769230769 -0.530277963304942
-2.30769230769231 -0.769230769230769 -0.436662652666394
-1.79487179487179 -0.769230769230769 -0.342051782467629
-1.28205128205128 -0.769230769230769 -0.256307880863672
-0.769230769230769 -0.769230769230769 -0.182349324636001
-0.256410256410256 -0.769230769230769 -0.118083150526826
0.256410256410256 -0.769230769230769 -0.0590415752634129
0.769230769230769 -0.769230769230769 0
1.28205128205128 -0.769230769230769 0.064076970215918
1.79487179487179 -0.769230769230769 0.136820712987052
2.30769230769231 -0.769230769230769 0.218331326333197
2.82051282051282 -0.769230769230769 0.303015979031395
3.33333333333333 -0.769230769230769 0.380612938440473
3.84615384615385 -0.769230769230769 0.442305888744098
4.35897435897436 -0.769230769230769 0.48692034717166
4.87179487179487 -0.769230769230769 0.520816504177211
5.38461538461538 -0.769230769230769 0.553325441658546
5.8974358974359 -0.769230769230769 0.593201535231631
6.41025641025641 -0.769230769230769 0.647620829706805
6.92307692307692 -0.769230769230769 0.722231006404883
7.43589743589744 -0.769230769230769 0.82056772491796
7.94871794871795 -0.769230769230769 0.9417139604226
8.46153846153846 -0.769230769230769 1.07621107409418
8.97435897435897 -0.769230769230769 1.20341891833039
9.48717948717949 -0.769230769230769 1.29723806923669
10 -0.769230769230769 1.34180358148913
-10 -0.256410256410256 -1.43884287628938
-9.48717948717949 -0.256410256410256 -1.39808237963778
-8.97435897435897 -0.256410256410256 -1.30617158641898
-8.46153846153846 -0.256410256410256 -1.17866767255205
-7.94871794871795 -0.256410256410256 -1.04222385807409
-7.43589743589744 -0.256410256410256 -0.918669110710239
-6.92307692307692 -0.256410256410256 -0.818691388192193
-6.41025641025641 -0.256410256410256 -0.744110409339767
-5.8974358974359 -0.256410256410256 -0.691923588670438
-5.38461538461538 -0.256410256410256 -0.656694051153443
-4.87179487179487 -0.256410256410256 -0.631083064512571
-4.35897435897436 -0.256410256410256 -0.605597895133774
-3.84615384615385 -0.256410256410256 -0.569372689201552
-3.33333333333333 -0.256410256410256 -0.513875234535195
-2.82051282051282 -0.256410256410256 -0.438407339480238
-2.30769230769231 -0.256410256410256 -0.351472535538497
-1.79487179487179 -0.256410256410256 -0.264848954436121
-1.28205128205128 -0.256410256410256 -0.186433723808685
-0.769230769230769 -0.256410256410256 -0.118083150526826
-0.256410256410256 -0.256410256410256 -0.0573970580498931
0.256410256410256 -0.256410256410256 0
0.769230769230769 -0.256410256410256 0.0590415752634129
1.28205128205128 -0.256410256410256 0.12428914920579
1.79487179487179 -0.256410256410256 0.19863671582709
2.30769230769231 -0.256410256410256 0.281178028430798
2.82051282051282 -0.256410256410256 0.365339449566865
3.33333333333333 -0.256410256410256 0.440464486744453
3.84615384615385 -0.256410256410256 0.498201103051358
4.35897435897436 -0.256410256410256 0.538309240118911
4.87179487179487 -0.256410256410256 0.567974758061314
5.38461538461538 -0.256410256410256 0.596994591957675
5.8974358974359 -0.256410256410256 0.634263289614568
6.41025641025641 -0.256410256410256 0.686871147082862
6.92307692307692 -0.256410256410256 0.76021343189275
7.43589743589744 -0.256410256410256 0.857424503329557
7.94871794871795 -0.256410256410256 0.977084866944464
8.46153846153846 -0.256410256410256 1.10933428004899
8.97435897435897 -0.256410256410256 1.23360649828459
9.48717948717949 -0.256410256410256 1.32449909649895
10 -0.256410256410256 1.36690073247491
-10 0.256410256410256 -1.36690073247491
-9.48717948717949 0.256410256410256 -1.32449909649895
-8.97435897435897 0.256410256410256 -1.23360649828459
-8.46153846153846 0.256410256410256 -1.10933428004899
-7.94871794871795 0.256410256410256 -0.977084866944464
-7.43589743589744 0.256410256410256 -0.857424503329557
-6.92307692307692 0.256410256410256 -0.76021343189275
-6.41025641025641 0.256410256410256 -0.686871147082862
-5.8974358974359 0.256410256410256 -0.634263289614568
-5.38461538461538 0.256410256410256 -0.596994591957675
-4.87179487179487 0.256410256410256 -0.567974758061314
-4.35897435897436 0.256410256410256 -0.538309240118911
-3.84615384615385 0.256410256410256 -0.498201103051358
-3.33333333333333 0.256410256410256 -0.440464486744453
-2.82051282051282 0.256410256410256 -0.365339449566865
-2.30769230769231 0.256410256410256 -0.281178028430798
-1.79487179487179 0.256410256410256 -0.19863671582709
-1.28205128205128 0.256410256410256 -0.12428914920579
-0.769230769230769 0.256410256410256 -0.0590415752634129
-0.256410256410256 0.256410256410256 0
0.256410256410256 0.256410256410256 0.0573970580498931
0.769230769230769 0.256410256410256 0.118083150526826
1.28205128205128 0.256410256410256 0.186433723808685
1.79487179487179 0.256410256410256 0.264848954436121
2.30769230769231 0.256410256410256 0.351472535538497
2.82051282051282 0.256410256410256 0.438407339480238
3.33333333333333 0.256410256410256 0.513875234535195
3.84615384615385 0.256410256410256 0.569372689201552
4.35897435897436 0.256410256410256 0.605597895133774
4.87179487179487 0.256410256410256 0.631083064512571
5.38461538461538 0.256410256410256 0.656694051153443
5.8974358974359 0.256410256410256 0.691923588670438
6.41025641025641 0.256410256410256 0.744110409339767
6.92307692307692 0.256410256410256 0.818691388192193
7.43589743589744 0.256410256410256 0.918669110710239
7.94871794871795 0.256410256410256 1.04222385807409
8.46153846153846 0.256410256410256 1.17866767255205
8.97435897435897 0.256410256410256 1.30617158641898
9.48717948717949 0.256410256410256 1.39808237963778
10 0.256410256410256 1.43884287628938
-10 0.769230769230769 -1.34180358148913
-9.48717948717949 0.769230769230769 -1.29723806923669
-8.97435897435897 0.769230769230769 -1.20341891833039
-8.46153846153846 0.769230769230769 -1.07621107409418
-7.94871794871795 0.769230769230769 -0.9417139604226
-7.43589743589744 0.769230769230769 -0.82056772491796
-6.92307692307692 0.769230769230769 -0.722231006404883
-6.41025641025641 0.769230769230769 -0.647620829706805
-5.8974358974359 0.769230769230769 -0.593201535231631
-5.38461538461538 0.769230769230769 -0.553325441658546
-4.87179487179487 0.769230769230769 -0.520816504177211
-4.35897435897436 0.769230769230769 -0.48692034717166
-3.84615384615385 0.769230769230769 -0.442305888744098
-3.33333333333333 0.769230769230769 -0.380612938440473
-2.82051282051282 0.769230769230769 -0.303015979031395
-2.30769230769231 0.769230769230769 -0.218331326333197
-1.79487179487179 0.769230769230769 -0.136820712987052
-1.28205128205128 0.769230769230769 -0.064076970215918
-0.769230769230769 0.769230769230769 0
-0.256410256410256 0.769230769230769 0.0590415752634129
0.256410256410256 0.769230769230769 0.118083150526826
0.769230769230769 0.769230769230769 0.182349324636001
1.28205128205128 0.769230769230769 0.256307880863672
1.79487179487179 0.769230769230769 0.342051782467629
2.30769230769231 0.769230769230769 0.436662652666394
2.82051282051282 0.769230769230769 0.530277963304942
3.33333333333333 0.769230769230769 0.608980701504756
3.84615384615385 0.769230769230769 0.663458833116148
4.35897435897436 0.769230769230769 0.695600495959514
4.87179487179487 0.769230769230769 0.716122693243665
5.38461538461538 0.769230769230769 0.737767255544728
5.8974358974359 0.769230769230769 0.77116199580112
6.41025641025641 0.769230769230769 0.824244692354115
6.92307692307692 0.769230769230769 0.902788758006104
7.43589743589744 0.769230769230769 1.00992950759134
7.94871794871795 0.769230769230769 1.14350980908459
8.46153846153846 0.769230769230769 1.29145328891301
8.97435897435897 0.769230769230769 1.42905996551734
9.48717948717949 0.769230769230769 1.52616243439611
10 0.769230769230769 1.56543751173732
-10 1.28205128205128 -1.35252627091859
-9.48717948717949 1.28205128205128 -1.3051575069678
-8.97435897435897 1.28205128205128 -1.20484394463357
-8.46153846153846 1.28205128205128 -1.06934894738349
-7.94871794871795 1.28205128205128 -0.927193763210135
-7.43589743589744 1.28205128205128 -0.800161007442536
-6.92307692307692 1.28205128205128 -0.697550200526603
-6.41025641025641 1.28205128205128 -0.619596375859027
-5.8974358974359 1.28205128205128 -0.56207952815113
-5.38461538461538 1.28205128205128 -0.518820739692999
-4.87179487179487 1.28205128205128 -0.482266769932291
-4.35897435897436 1.28205128205128 -0.443447188110372
-3.84615384615385 1.28205128205128 -0.393095218559177
-3.33333333333333 1.28205128205128 -0.325441456324778
-2.82051282051282 1.28205128205128 -0.242818328028688
-2.30769230769231 1.28205128205128 -0.155100365179774
-1.79487179487179 1.28205128205128 -0.0726112974538227
-1.28205128205128 1.28205128205128 0
-0.769230769230769 1.28205128205128 0.064076970215918
-0.256410256410256 1.28205128205128 0.12428914920579
0.256410256410256 1.28205128205128 0.186433723808685
0.769230769230769 1.28205128205128 0.256307880863672
1.28205128205128 1.28205128205128 0.338741388296694
1.79487179487179 1.28205128205128 0.435667784722936
2.30769230769231 1.28205128205128 0.54285127812921
2.82051282051282 1.28205128205128 0.647515541409834
3.33333333333333 1.28205128205128 0.732243276730751
3.84615384615385 1.28205128205128 0.786190437118354
4.35897435897436 1.28205128205128 0.812986511535683
4.87179487179487 1.28205128205128 0.826743034169642
5.38461538461538 1.28205128205128 0.843083702001124
5.8974358974359 1.28205128205128 0.874345932679536
6.41025641025641 1.28205128205128 0.92939456378854
6.92307692307692 1.28205128205128 1.01461847349324
7.43589743589744 1.28205128205128 1.13356142721026
7.94871794871795 1.28205128205128 1.28380674906019
8.46153846153846 1.28205128205128 1.45125928573473
8.97435897435897 1.28205128205128 1.60645859284475
9.48717948717949 1.28205128205128 1.71301922789524
10 1.28205128205128 1.75032811530641
-10 1.79487179487179 -1.38163164166263
-9.48717948717949 1.79487179487179 -1.33090864910801
-8.97435897435897 1.79487179487179 -1.22151430215268
-8.46153846153846 1.79487179487179 -1.0740679831337
-7.94871794871795 1.79487179487179 -0.92079331528381
-7.43589743589744 1.79487179487179 -0.785241992337867
-6.92307692307692 1.79487179487179 -0.676548189247757
-6.41025641025641 1.79487179487179 -0.594021060850826
-5.8974358974359 1.79487179487179 -0.532502353188607
-5.38461538461538 1.79487179487179 -0.485066103631138
-4.87179487179487 1.79487179487179 -0.443582681307895
-4.35897435897436 1.79487179487179 -0.398666904558732
-3.84615384615385 1.79487179487179 -0.340976803312041
-3.33333333333333 1.79487179487179 -0.265429508798698
-2.82051282051282 1.79487179487179 -0.175957910592619
-2.30769230769231 1.79487179487179 -0.083989043465977
-1.79487179487179 1.79487179487179 0
-1.28205128205128 1.79487179487179 0.0726112974538227
-0.769230769230769 1.79487179487179 0.136820712987052
-0.256410256410256 1.79487179487179 0.19863671582709
0.256410256410256 1.79487179487179 0.264848954436121
0.769230769230769 1.79487179487179 0.342051782467629
1.28205128205128 1.79487179487179 0.435667784722936
1.79487179487179 1.79487179487179 0.547585134527849
2.30769230769231 1.79487179487179 0.671912347727816
2.82051282051282 1.79487179487179 0.791810597666787
3.33333333333333 1.79487179487179 0.884765029328994
3.84615384615385 1.79487179487179 0.937686209108114
4.35897435897436 1.79487179487179 0.956800570940956
4.87179487179487 1.79487179487179 0.96109580950044
5.38461538461538 1.79487179487179 0.970132207262275
5.8974358974359 1.79487179487179 0.998441912228639
6.41025641025641 1.79487179487179 1.05603744151258
6.92307692307692 1.79487179487179 1.15013192172119
7.43589743589744 1.79487179487179 1.28494144200742
7.94871794871795 1.79487179487179 1.45792274919937
8.46153846153846 1.79487179487179 1.65241228174416
8.97435897435897 1.79487179487179 1.83227145322903
9.48717948717949 1.79487179487179 1.95199935202508
10 1.79487179487179 1.98609548489003
-10 2.30769230769231 -1.40142054088336
-9.48717948717949 2.30769230769231 -1.34700736968552
-8.97435897435897 2.30769230769231 -1.22825766495626
-8.46153846153846 2.30769230769231 -1.06890600401404
-7.94871794871795 2.30769230769231 -0.904965826194366
-7.43589743589744 2.30769230769231 -0.761537191801908
-6.92307692307692 2.30769230769231 -0.647303765335838
-6.41025641025641 2.30769230769231 -0.560463797271594
-5.8974358974359 2.30769230769231 -0.494828255033248
-5.38461538461538 2.30769230769231 -0.442675795517066
-4.87179487179487 2.30769230769231 -0.395283744320261
-4.35897435897436 2.30769230769231 -0.342914563677712
-3.84615384615385 2.30769230769231 -0.276397890981777
-3.33333333333333 2.30769230769231 -0.191840074374261
-2.82051282051282 2.30769230769231 -0.0953355270752404
-2.30769230769231 2.30769230769231 0
-1.79487179487179 2.30769230769231 0.083989043465977
-1.28205128205128 2.30769230769231 0.155100365179774
-0.769230769230769 2.30769230769231 0.218331326333197
-0.256410256410256 2.30769230769231 0.281178028430798
0.256410256410256 2.30769230769231 0.351472535538497
0.769230769230769 2.30769230769231 0.436662652666394
1.28205128205128 2.30769230769231 0.54285127812921
1.79487179487179 2.30769230769231 0.671912347727816
2.30769230769231 2.30769230769231 0.816013487936503
2.82051282051282 2.30769230769231 0.953355270752404
3.33333333333333 2.30769230769231 1.05512040905843
3.84615384615385 2.30769230769231 1.10559156392711
4.35897435897436 2.30769230769231 1.11447233195257
4.87179487179487 2.30769230769231 1.10679448409673
5.38461538461538 2.30769230769231 1.10668948879266
5.8974358974359 2.30769230769231 1.13103601150457
6.41025641025641 2.30769230769231 1.19098556920214
6.92307692307692 2.30769230769231 1.29460753067168
7.43589743589744 2.30769230769231 1.44692066442362
7.94871794871795 2.30769230769231 1.64539241126248
8.46153846153846 2.30769230769231 1.87058550702457
8.97435897435897 2.30769230769231 2.07858989454136
9.48717948717949 2.30769230769231 2.21294067876907
10 2.30769230769231 2.24227286541338
-10 2.82051282051282 -1.37748298717839
-9.48717948717949 2.82051282051282 -1.31933488459774
-8.97435897435897 2.82051282051282 -1.19472670687935
-8.46153846153846 2.82051282051282 -1.02933885928752
-7.94871794871795 2.82051282051282 -0.860941222774184
-7.43589743589744 2.82051282051282 -0.714775012685674
-6.92307692307692 2.82051282051282 -0.598629109829786
-6.41025641025641 2.82051282051282 -0.509686513081687
-5.8974358974359 2.82051282051282 -0.4409701872678
-5.38461538461538 2.82051282051282 -0.38420230767674
-4.87179487179487 2.82051282051282 -0.330327869374565
-4.35897435897436 2.82051282051282 -0.269668914662974
-3.84615384615385 2.82051282051282 -0.193911987719079
-3.33333333333333 2.82051282051282 -0.101159386930569
-2.82051282051282 2.82051282051282 0
-2.30769230769231 2.82051282051282 0.0953355270752404
-1.79487179487179 2.82051282051282 0.175957910592619
-1.28205128205128 2.82051282051282 0.242818328028688
-0.769230769230769 2.82051282051282 0.303015979031395
-0.256410256410256 2.82051282051282 0.365339449566865
0.256410256410256 2.82051282051282 0.438407339480238
0.769230769230769 2.82051282051282 0.530277963304942
1.28205128205128 2.82051282051282 0.647515541409834
1.79487179487179 2.82051282051282 0.791810597666787
2.30769230769231 2.82051282051282 0.953355270752404
2.82051282051282 2.82051282051282 1.10560444412711
3.33333333333333 2.82051282051282 1.21391264316682
3.84615384615385 2.82051282051282 1.26042792017401
4.35897435897436 2.82051282051282 1.25845493509388
4.87179487179487 2.82051282051282 1.23872951015462
5.38461538461538 2.82051282051282 1.22944738456557
5.8974358974359 2.82051282051282 1.2494155305921
6.41025641025641 2.82051282051282 1.31062246221005
6.92307692307692 2.82051282051282 1.42174413584574
7.43589743589744 2.82051282051282 1.58838891707928
7.94871794871795 2.82051282051282 1.80797656782579
8.46153846153846 2.82051282051282 2.05867771857503
8.97435897435897 2.82051282051282 2.28989285485208
9.48717948717949 2.82051282051282 2.43569517156506
10 2.82051282051282 2.45979104853284
-10 3.33333333333333 -1.28718654589334
-9.48717948717949 3.33333333333333 -1.22579926715184
-8.97435897435897 3.33333333333333 -1.102180181572
-8.46153846153846 3.33333333333333 -0.941393329551741
-7.94871794871795 3.33333333333333 -0.779134697577411
-7.43589743589744 3.33333333333333 -0.638597334393047
-6.92307692307692 3.33333333333333 -0.526317822478758
-6.41025641025641 3.33333333333333 -0.438916904581061
-5.8974358974359 3.33333333333333 -0.36920959443706
-5.38461538461538 3.33333333333333 -0.308878917993047
-4.87179487179487 3.33333333333333 -0.249060576205246
-4.35897435897436 3.33333333333333 -0.180818190612429
-3.84615384615385 3.33333333333333 -0.0975606062895067
-3.33333333333333 3.33333333333333 0
-2.82051282051282 3.33333333333333 0.101159386930569
-2.30769230769231 3.33333333333333 0.191840074374261
-1.79487179487179 3.33333333333333 0.265429508798698
-1.28205128205128 3.33333333333333 0.325441456324778
-0.769230769230769 3.33333333333333 0.380612938440473
-0.256410256410256 3.33333333333333 0.440464486744453
0.256410256410256 3.33333333333333 0.513875234535195
0.769230769230769 3.33333333333333 0.608980701504756
1.28205128205128 3.33333333333333 0.732243276730751
1.79487179487179 3.33333333333333 0.884765029328994
2.30769230769231 3.33333333333333 1.05512040905843
2.82051282051282 3.33333333333333 1.21391264316682
3.33333333333333 3.33333333333333 1.32363059412048
3.84615384615385 3.33333333333333 1.36584848805309
4.35897435897436 3.33333333333333 1.35613642959322
4.87179487179487 3.33333333333333 1.32832307309464
5.38461538461538 3.33333333333333 1.31273540147045
5.8974358974359 3.33333333333333 1.32915453997342
6.41025641025641 3.33333333333333 1.38990353117336
6.92307692307692 3.33333333333333 1.50376520708217
7.43589743589744 3.33333333333333 1.67631800278175
7.94871794871795 3.33333333333333 1.904551482967
8.46153846153846 3.33333333333333 2.16520465796901
8.97435897435897 3.33333333333333 2.40475675979346
9.48717948717949 3.33333333333333 2.553748473233
10 3.33333333333333 2.57437309178667
-10 3.84615384615385 -1.13980532719124
-9.48717948717949 3.84615384615385 -1.07652123538454
-8.97435897435897 3.84615384615385 -0.960726758961182
-8.46153846153846 3.84615384615385 -0.814397103853076
-7.94871794871795 3.84615384615385 -0.667788355979252
-7.43589743589744 3.84615384615385 -0.54028923690544
-6.92307692307692 3.84615384615385 -0.437046508138669
-6.41025641025641 3.84615384615385 -0.354645622646676
-5.8974358974359 3.84615384615385 -0.286307131167651
-5.38461538461538 3.84615384615385 -0.224238278249056
-4.87179487179487 3.84615384615385 -0.160335680772358
-4.35897435897436 3.84615384615385 -0.0870367357596125
-3.84615384615385 3.84615384615385 0
-3.33333333333333 3.84615384615385 0.0975606062895067
-2.82051282051282 3.84615384615385 0.193911987719079
-2.30769230769231 3.84615384615385 0.276397890981777
-1.79487179487179 3.84615384615385 0.340976803312041
-1.28205128205128 3.84615384615385 0.393095218559177
-0.769230769230769 3.84615384615385 0.442305888744098
-0.256410256410256 3.84615384615385 0.498201103051358
0.256410256410256 3.84615384615385 0.569372689201552
0.769230769230769 3.84615384615385 0.663458833116148
1.28205128205128 3.84615384615385 0.786190437118354
1.79487179487179 3.84615384615385 0.937686209108114
2.30769230769231 3.84615384615385 1.10559156392711
2.82051282051282 3.84615384615385 1.26042792017401
3.33333333333333 3.84615384615385 1.36584848805309
3.84615384615385 3.84615384615385 1.40467769744881
4.35897435897436 3.84615384615385 1.3925877721538
4.87179487179487 3.84615384615385 1.36285328656505
5.38461538461538 3.84615384615385 1.34542966949434
5.8974358974359 3.84615384615385 1.35995887304634
6.41025641025641 3.84615384615385 1.4185824905867
6.92307692307692 3.84615384615385 1.52966277848534
7.43589743589744 3.84615384615385 1.6980518874171
7.94871794871795 3.84615384615385 1.91989152344035
8.46153846153846 3.84615384615385 2.17172561027487
8.97435897435897 3.84615384615385 2.40181689740295
9.48717948717949 3.84615384615385 2.54450473818164
10 3.84615384615385 2.56456198618029
-10 4.35897435897436 -0.970110979515405
-9.48717948717949 4.35897435897436 -0.906709253307502
-8.97435897435897 4.35897435897436 -0.802168919078594
-8.46153846153846 4.35897435897436 -0.674427352784571
-7.94871794871795 4.35897435897436 -0.547275248179497
-7.43589743589744 4.35897435897436 -0.435830539300045
-6.92307692307692 4.35897435897436 -0.343895243586352
-6.41025641025641 4.35897435897436 -0.268287550125295
-5.8974358974359 4.35897435897436 -0.20295219712109
-5.38461538461538 4.35897435897436 -0.140950078382335
-4.87179487179487 4.35897435897436 -0.0752749884045004
-4.35897435897436 4.35897435897436 0
-3.84615384615385 4.35897435897436 0.0870367357596125
-3.33333333333333 4.35897435897436 0.180818190612429
-2.82051282051282 4.35897435897436 0.269668914662974
-2.30769230769231 4.35897435897436 0.342914563677712
-1.79487179487179 4.35897435897436 0.398666904558732
-1.28205128205128 4.35897435897436 0.443447188110372
-0.769230769230769 4.35897435897436 0.48692034717166
-0.256410256410256 4.35897435897436 0.538309240118911
0.256410256410256 4.35897435897436 0.605597895133774
0.769230769230769 4.35897435897436 0.695600495959514
1.28205128205128 4.35897435897436 0.812986511535683
1.79487179487179 4.35897435897436 0.956800570940956
2.30769230769231 4.35897435897436 1.11447233195257
2.82051282051282 4.35897435897436 1.25845493509388
3.33333333333333 4.35897435897436 1.35613642959322
3.84615384615385 4.35897435897436 1.3925877721538
4.35897435897436 4.35897435897436 1.38209171632741
4.87179487179487 4.35897435897436 1.35494979128101
5.38461538461538 4.35897435897436 1.33902574463218
5.8974358974359 4.35897435897436 1.35301464747394
6.41025641025641 4.35897435897436 1.4085096381578
6.92307692307692 4.35897435897436 1.51313907177995
7.43589743589744 4.35897435897436 1.6706837339835
7.94871794871795 4.35897435897436 1.87637227947256
8.46153846153846 4.35897435897436 2.10758547745178
8.97435897435897 4.35897435897436 2.31737687733816
9.48717948717949 4.35897435897436 2.44811498393025
10 4.35897435897436 2.46937340240285
-10 4.87179487179487 -0.811468500413924
-9.48717948717949 4.87179487179487 -0.749168291864117
-8.97435897435897 4.87179487179487 -0.655522219971251
-8.46153846153846 4.87179487179487 -0.544902136160283
-7.94871794871795 4.87179487179487 -0.435569565200051
-7.43589743589744 4.87179487179487 -0.33895439415209
-6.92307692307692 4.87179487179487 -0.257669871130869
-6.41025641025641 4.87179487179487 -0.18875279336867
-5.8974358974359 4.87179487179487 -0.126853372592191
-5.38461538461538 4.87179487179487 -0.06590285539766
-4.87179487179487 4.87179487179487 0
-4.35897435897436 4.87179487179487 0.0752749884045004
-3.84615384615385 4.87179487179487 0.160335680772358
-3.33333333333333 4.87179487179487 0.249060576205246
-2.82051282051282 4.87179487179487 0.330327869374565
-2.30769230769231 4.87179487179487 0.395283744320261
-1.79487179487179 4.87179487179487 0.443582681307895
-1.28205128205128 4.87179487179487 0.482266769932291
-0.769230769230769 4.87179487179487 0.520816504177211
-0.256410256410256 4.87179487179487 0.567974758061314
0.256410256410256 4.87179487179487 0.631083064512571
0.769230769230769 4.87179487179487 0.716122693243665
1.28205128205128 4.87179487179487 0.826743034169642
1.79487179487179 4.87179487179487 0.96109580950044
2.30769230769231 4.87179487179487 1.10679448409673
2.82051282051282 4.87179487179487 1.23872951015462
3.33333333333333 4.87179487179487 1.32832307309464
3.84615384615385 4.87179487179487 1.36285328656505
4.35897435897436 4.87179487179487 1.35494979128101
4.87179487179487 4.87179487179487 1.33155293329937
5.38461538461538 4.87179487179487 1.3180571079532
5.8974358974359 4.87179487179487 1.33196041221801
6.41025641025641 4.87179487179487 1.38418715137025
6.92307692307692 4.87179487179487 1.4816017590025
7.43589743589744 4.87179487179487 1.62698109193003
7.94871794871795 4.87179487179487 1.81487318833355
8.46153846153846 4.87179487179487 2.02392222002391
8.97435897435897 4.87179487179487 2.21238749240297
9.48717948717949 4.87179487179487 2.33074579691059
10 4.87179487179487 2.35325865120038
-10 5.38461538461538 -0.680368114206422
-9.48717948717949 5.38461538461538 -0.619285255346239
-8.97435897435897 5.38461538461538 -0.533992175733679
-8.46153846153846 5.38461538461538 -0.436327481094053
-7.94871794871795 5.38461538461538 -0.340602633258255
-7.43589743589744 5.38461538461538 -0.255492401278457
-6.92307692307692 5.38461538461538 -0.182609094358812
-6.41025641025641 5.38461538461538 -0.119057537622021
-5.8974358974359 5.38461538461538 -0.059984295260069
-5.38461538461538 5.38461538461538 0
-4.87179487179487 5.38461538461538 0.06590285539766
-4.35897435897436 5.38461538461538 0.140950078382335
-3.84615384615385 5.38461538461538 0.224238278249056
-3.33333333333333 5.38461538461538 0.308878917993047
-2.82051282051282 5.38461538461538 0.38420230767674
-2.30769230769231 5.38461538461538 0.442675795517066
-1.79487179487179 5.38461538461538 0.485066103631138
-1.28205128205128 5.38461538461538 0.518820739692999
-0.769230769230769 5.38461538461538 0.553325441658546
-0.256410256410256 5.38461538461538 0.596994591957675
0.256410256410256 5.38461538461538 0.656694051153443
0.769230769230769 5.38461538461538 0.737767255544728
1.28205128205128 5.38461538461538 0.843083702001124
1.79487179487179 5.38461538461538 0.970132207262275
2.30769230769231 5.38461538461538 1.10668948879266
2.82051282051282 5.38461538461538 1.22944738456557
3.33333333333333 5.38461538461538 1.31273540147045
3.84615384615385 5.38461538461538 1.34542966949434
4.35897435897436 5.38461538461538 1.33902574463218
4.87179487179487 5.38461538461538 1.3180571079532
5.38461538461538 5.38461538461538 1.30608018760331
5.8974358974359 5.38461538461538 1.31965449572152
6.41025641025641 5.38461538461538 1.36916168265324
6.92307692307692 5.38461538461538 1.4608727548705
7.43589743589744 5.38461538461538 1.59682750799036
7.94871794871795 5.38461538461538 1.77113369294293
8.46153846153846 5.38461538461538 1.96347366492324
8.97435897435897 5.38461538461538 2.13596870293472
9.48717948717949 5.38461538461538 2.24490905063012
10 5.38461538461538 2.26789371402141
-10 5.8974358974359 -0.578849499260495
-9.48717948717949 5.8974358974359 -0.518115425361663
-8.97435897435897 5.8974358974359 -0.43791812484493
-8.46153846153846 5.8974358974359 -0.348589361810911
-7.94871794871795 5.8974358974359 -0.261912980835711
-7.43589743589744 5.8974358974359 -0.184633246780435
-6.92307692307692 5.8974358974359 -0.117502457889009
-6.41025641025641 5.8974358974359 -0.0575010545491012
-5.8974358974359 5.8974358974359 0
-5.38461538461538 5.8974358974359 0.059984295260069
-4.87179487179487 5.8974358974359 0.126853372592191
-4.35897435897436 5.8974358974359 0.20295219712109
-3.84615384615385 5.8974358974359 0.286307131167651
-3.33333333333333 5.8974358974359 0.36920959443706
-2.82051282051282 5.8974358974359 0.4409701872678
-2.30769230769231 5.8974358974359 0.494828255033248
-1.79487179487179 5.8974358974359 0.532502353188607
-1.28205128205128 5.8974358974359 0.56207952815113
-0.769230769230769 5.8974358974359 0.593201535231631
-0.256410256410256 5.8974358974359 0.634263289614568
0.256410256410256 5.8974358974359 0.691923588670438
0.769230769230769 5.8974358974359 0.77116199580112
1.28205128205128 5.8974358974359 0.874345932679536
1.79487179487179 5.8974358974359 0.998441912228639
2.30769230769231 5.8974358974359 1.13103601150457
2.82051282051282 5.8974358974359 1.2494155305921
3.33333333333333 5.8974358974359 1.32915453997342
3.84615384615385 5.8974358974359 1.35995887304634
4.35897435897436 5.8974358974359 1.35301464747394
4.87179487179487 5.8974358974359 1.33196041221801
5.38461538461538 5.8974358974359 1.31965449572152
5.8974358974359 5.8974358974359 1.33229721338977
6.41025641025641 5.8974358974359 1.38002530917843
6.92307692307692 5.8974358974359 1.46878072361262
7.43589743589744 5.8974358974359 1.60015480543044
7.94871794871795 5.8974358974359 1.76791262064105
8.46153846153846 5.8974358974359 1.9521004261411
8.97435897435897 5.8974358974359 2.11660427008383
9.48717948717949 5.8974358974359 2.22049468012141
10 5.8974358974359 2.24304180963442
-10 6.41025641025641 -0.501860889336647
-9.48717948717949 6.41025641025641 -0.439944846477404
-8.97435897435897 6.41025641025641 -0.361565279175485
-8.46153846153846 6.41025641025641 -0.276413093265286
-7.94871794871795 6.41025641025641 -0.194807494805721
-7.43589743589744 6.41025641025641 -0.122129960579904
-6.92307692307692 6.41025641025641 -0.0583141698216448
-6.41025641025641 6.41025641025641 0
-5.8974358974359 6.41025641025641 0.0575010545491012
-5.38461538461538 6.41025641025641 0.119057537622021
-4.87179487179487 6.41025641025641 0.18875279336867
-4.35897435897436 6.41025641025641 0.268287550125295
-3.84615384615385 6.41025641025641 0.354645622646676
-3.33333333333333 6.41025641025641 0.438916904581061
-2.82051282051282 6.41025641025641 0.509686513081687
-2.30769230769231 6.41025641025641 0.560463797271594
-1.79487179487179 6.41025641025641 0.594021060850826
-1.28205128205128 6.41025641025641 0.619596375859027
-0.769230769230769 6.41025641025641 0.647620829706805
-0.256410256410256 6.41025641025641 0.686871147082862
0.256410256410256 6.41025641025641 0.744110409339767
0.769230769230769 6.41025641025641 0.824244692354115
1.28205128205128 6.41025641025641 0.92939456378854
1.79487179487179 6.41025641025641 1.05603744151258
2.30769230769231 6.41025641025641 1.19098556920214
2.82051282051282 6.41025641025641 1.31062246221005
3.33333333333333 6.41025641025641 1.38990353117336
3.84615384615385 6.41025641025641 1.4185824905867
4.35897435897436 6.41025641025641 1.4085096381578
4.87179487179487 6.41025641025641 1.38418715137025
5.38461538461538 6.41025641025641 1.36916168265324
5.8974358974359 6.41025641025641 1.38002530917843
6.41025641025641 6.41025641025641 1.42705829271209
6.92307692307692 6.41025641025641 1.51616841536277
7.43589743589744 6.41025641025641 1.64875446782871
7.94871794871795 6.41025641025641 1.8182032848534
8.46153846153846 6.41025641025641 2.00399492617332
8.97435897435897 6.41025641025641 2.16939167505291
9.48717948717949 6.41025641025641 2.27304837346659
10 6.41025641025641 2.2942212083961
-10 6.92307692307692 -0.441890531451991
-9.48717948717949 6.92307692307692 -0.376846312194229
-8.97435897435897 6.92307692307692 -0.297205599758253
-8.46153846153846 6.92307692307692 -0.21275042102152
-7.94871794871795 6.92307692307692 -0.133069382843406
-7.43589743589744 6.92307692307692 -0.0624768319058261
-6.92307692307692 6.92307692307692 0
-6.41025641025641 6.92307692307692 0.0583141698216448
-5.8974358974359 6.92307692307692 0.117502457889009
-5.38461538461538 6.92307692307692 0.182609094358812
-4.87179487179487 6.92307692307692 0.257669871130869
-4.35897435897436 6.92307692307692 0.343895243586352
-3.84615384615385 6.92307692307692 0.437046508138669
-3.33333333333333 6.92307692307692 0.526317822478758
-2.82051282051282 6.92307692307692 0.598629109829786
-2.30769230769231 6.92307692307692 0.647303765335838
-1.79487179487179 6.92307692307692 0.676548189247757
-1.28205128205128 6.92307692307692 0.697550200526603
-0.769230769230769 6.92307692307692 0.722231006404883
-0.256410256410256 6.92307692307692 0.76021343189275
0.256410256410256 6.92307692307692 0.818691388192193
0.769230769230769 6.92307692307692 0.902788758006104
1.28205128205128 6.92307692307692 1.01461847349324
1.79487179487179 6.92307692307692 1.15013192172119
2.30769230769231 6.92307692307692 1.29460753067168
2.82051282051282 6.92307692307692 1.42174413584574
3.33333333333333 6.92307692307692 1.50376520708217
3.84615384615385 6.92307692307692 1.52966277848534
4.35897435897436 6.92307692307692 1.51313907177995
4.87179487179487 6.92307692307692 1.4816017590025
5.38461538461538 6.92307692307692 1.4608727548705
5.8974358974359 6.92307692307692 1.46878072361262
6.41025641025641 6.92307692307692 1.51616841536277
6.92307692307692 6.92307692307692 1.60920936255171
7.43589743589744 6.92307692307692 1.74935129336313
7.94871794871795 6.92307692307692 1.92950605122939
8.46153846153846 6.92307692307692 2.1275042102152
8.97435897435897 6.92307692307692 2.30334339812646
9.48717948717949 6.92307692307692 2.41181639804307
10 6.92307692307692 2.43039792298595
-10 7.43589743589744 -0.390456285838475
-9.48717948717949 7.43589743589744 -0.320114840147325
-8.97435897435897 7.43589743589744 -0.236477358023348
-8.46153846153846 7.43589743589744 -0.150053977774462
-7.94871794871795 7.43589743589744 -0.0701397008612357
-7.43589743589744 7.43589743589744 0
-6.92307692307692 7.43589743589744 0.0624768319058261
-6.41025641025641 7.43589743589744 0.122129960579904
-5.8974358974359 7.43589743589744 0.184633246780435
-5.38461538461538 7.43589743589744 0.255492401278457
-4.87179487179487 7.43589743589744 0.33895439415209
-4.35897435897436 7.43589743589744 0.435830539300045
-3.84615384615385 7.43589743589744 0.54028923690544
-3.33333333333333 7.43589743589744 0.638597334393047
-2.82051282051282 7.43589743589744 0.714775012685674
-2.30769230769231 7.43589743589744 0.761537191801908
-1.79487179487179 7.43589743589744 0.785241992337867
-1.28205128205128 7.43589743589744 0.800161007442536
-0.769230769230769 7.43589743589744 0.82056772491796
-0.256410256410256 7.43589743589744 0.857424503329557
0.256410256410256 7.43589743589744 0.918669110710239
0.769230769230769 7.43589743589744 1.00992950759134
1.28205128205128 7.43589743589744 1.13356142721026
1.79487179487179 7.43589743589744 1.28494144200742
2.30769230769231 7.43589743589744 1.44692066442362
2.82051282051282 7.43589743589744 1.58838891707928
3.33333333333333 7.43589743589744 1.67631800278175
3.84615384615385 7.43589743589744 1.6980518874171
4.35897435897436 7.43589743589744 1.6706837339835
4.87179487179487 7.43589743589744 1.62698109193003
5.38461538461538 7.43589743589744 1.59682750799036
5.8974358974359 7.43589743589744 1.60015480543044
6.41025641025641 7.43589743589744 1.64875446782871
6.92307692307692 7.43589743589744 1.74935129336313
7.43589743589744 7.43589743589744 1.90370650834223
7.94871794871795 7.43589743589744 2.10419102583707
8.46153846153846 7.43589743589744 2.32583665550417
8.97435897435897 7.43589743589744 2.52242515224905
9.48717948717949 7.43589743589744 2.64094743121543
10 7.43589743589744 2.65510274370163
-10 7.94871794871795 -0.338141968161193
-9.48717948717949 7.94871794871795 -0.260431682966915
-8.97435897435897 7.94871794871795 -0.17079384182863
-8.46153846153846 7.94871794871795 -0.0809562085314471
-7.94871794871795 7.94871794871795 0
-7.43589743589744 7.94871794871795 0.0701397008612357
-6.92307692307692 7.94871794871795 0.133069382843406
-6.41025641025641 7.94871794871795 0.194807494805721
-5.8974358974359 7.94871794871795 0.261912980835711
-5.38461538461538 7.94871794871795 0.340602633258255
-4.87179487179487 7.94871794871795 0.435569565200051
-4.35897435897436 7.94871794871795 0.547275248179497
-3.84615384615385 7.94871794871795 0.667788355979252
-3.33333333333333 7.94871794871795 0.779134697577411
-2.82051282051282 7.94871794871795 0.860941222774184
-2.30769230769231 7.94871794871795 0.904965826194366
-1.79487179487179 7.94871794871795 0.92079331528381
-1.28205128205128 7.94871794871795 0.927193763210135
-0.769230769230769 7.94871794871795 0.9417139604226
-0.256410256410256 7.94871794871795 0.977084866944464
0.256410256410256 7.94871794871795 1.04222385807409
0.769230769230769 7.94871794871795 1.14350980908459
1.28205128205128 7.94871794871795 1.28380674906019
1.79487179487179 7.94871794871795 1.45792274919937
2.30769230769231 7.94871794871795 1.64539241126248
2.82051282051282 7.94871794871795 1.80797656782579
3.33333333333333 7.94871794871795 1.904551482967
3.84615384615385 7.94871794871795 1.91989152344035
4.35897435897436 7.94871794871795 1.87637227947256
4.87179487179487 7.94871794871795 1.81487318833355
5.38461538461538 7.94871794871795 1.77113369294293
5.8974358974359 7.94871794871795 1.76791262064105
6.41025641025641 7.94871794871795 1.8182032848534
6.92307692307692 7.94871794871795 1.92950605122939
7.43589743589744 7.94871794871795 2.10419102583707
7.94871794871795 7.94871794871795 2.33414738519353
8.46153846153846 7.94871794871795 2.59059867300631
8.97435897435897 7.94871794871795 2.8180983901724
9.48717948717949 7.94871794871795 2.95155907362504
10 7.94871794871795 2.95874222141044
-10 8.46153846153846 -0.275213520218375
-9.48717948717949 8.46153846153846 -0.188846497207157
-8.97435897435897 8.46153846153846 -0.0927531894124938
-8.46153846153846 8.46153846153846 0
-7.94871794871795 8.46153846153846 0.0809562085314471
-7.43589743589744 8.46153846153846 0.150053977774462
-6.92307692307692 8.46153846153846 0.21275042102152
-6.41025641025641 8.46153846153846 0.276413093265286
-5.8974358974359 8.46153846153846 0.348589361810911
-5.38461538461538 8.46153846153846 0.436327481094053
-4.87179487179487 8.46153846153846 0.544902136160283
-4.35897435897436 8.46153846153846 0.674427352784571
-3.84615384615385 8.46153846153846 0.814397103853076
-3.33333333333333 8.46153846153846 0.941393329551741
-2.82051282051282 8.46153846153846 1.02933885928752
-2.30769230769231 8.46153846153846 1.06890600401404
-1.79487179487179 8.46153846153846 1.0740679831337
-1.28205128205128 8.46153846153846 1.06934894738349
-0.769230769230769 8.46153846153846 1.07621107409418
-0.256410256410256 8.46153846153846 1.10933428004899
0.256410256410256 8.46153846153846 1.17866767255205
0.769230769230769 8.46153846153846 1.29145328891301
1.28205128205128 8.46153846153846 1.45125928573473
1.79487179487179 8.46153846153846 1.65241228174416
2.30769230769231 8.46153846153846 1.87058550702457
2.82051282051282 8.46153846153846 2.05867771857503
3.33333333333333 8.46153846153846 2.16520465796901
3.84615384615385 8.46153846153846 2.17172561027487
4.35897435897436 8.46153846153846 2.10758547745178
4.87179487179487 8.46153846153846 2.02392222002391
5.38461538461538 8.46153846153846 1.96347366492324
5.8974358974359 8.46153846153846 1.9521004261411
6.41025641025641 8.46153846153846 2.00399492617332
6.92307692307692 8.46153846153846 2.1275042102152
7.43589743589744 8.46153846153846 2.32583665550417
7.94871794871795 8.46153846153846 2.59059867300631
8.46153846153846 8.46153846153846 2.88874814348913
8.97435897435897 8.46153846153846 3.15360844002478
9.48717948717949 8.46153846153846 3.30481370112525
10 8.46153846153846 3.3025622426205
-10 8.97435897435897 -0.194964188102733
-9.48717948717949 8.97435897435897 -0.100519898449085
-8.97435897435897 8.97435897435897 0
-8.46153846153846 8.97435897435897 0.0927531894124938
-7.94871794871795 8.97435897435897 0.17079384182863
-7.43589743589744 8.97435897435897 0.236477358023348
-6.92307692307692 8.97435897435897 0.297205599758253
-6.41025641025641 8.97435897435897 0.361565279175485
-5.8974358974359 8.97435897435897 0.43791812484493
-5.38461538461538 8.97435897435897 0.533992175733679
-4.87179487179487 8.97435897435897 0.655522219971251
-4.35897435897436 8.97435897435897 0.802168919078594
-3.84615384615385 8.97435897435897 0.960726758961182
-3.33333333333333 8.97435897435897 1.102180181572
-2.82051282051282 8.97435897435897 1.19472670687935
-2.30769230769231 8.97435897435897 1.22825766495626
-1.79487179487179 8.97435897435897 1.22151430215268
-1.28205128205128 8.97435897435897 1.20484394463357
-0.769230769230769 8.97435897435897 1.20341891833039
-0.256410256410256 8.97435897435897 1.23360649828459
0.256410256410256 8.97435897435897 1.30617158641898
0.769230769230769 8.97435897435897 1.42905996551734
1.28205128205128 8.97435897435897 1.60645859284475
1.79487179487179 8.97435897435897 1.83227145322903
2.30769230769231 8.97435897435897 2.07858989454136
2.82051282051282 8.97435897435897 2.28989285485208
3.33333333333333 8.97435897435897 2.40475675979346
3.84615384615385 8.97435897435897 2.40181689740295
4.35897435897436 8.97435897435897 2.31737687733816
4.87179487179487 8.97435897435897 2.21238749240297
5.38461538461538 8.97435897435897 2.13596870293472
5.8974358974359 8.97435897435897 2.11660427008383
6.41025641025641 8.97435897435897 2.16939167505291
6.92307692307692 8.97435897435897 2.30334339812646
7.43589743589744 8.97435897435897 2.52242515224905
7.94871794871795 8.97435897435897 2.8180983901724
8.46153846153846 8.97435897435897 3.15360844002478
8.97435897435897 8.97435897435897 3.45202807606706
9.48717948717949 8.97435897435897 3.61871634416709
10 8.97435897435897 3.60683747990056
-10 9.48717948717949 -0.0993284809818174
-9.48717948717949 9.48717948717949 0
-8.97435897435897 9.48717948717949 0.100519898449085
-8.46153846153846 9.48717948717949 0.188846497207157
-7.94871794871795 9.48717948717949 0.260431682966915
-7.43589743589744 9.48717948717949 0.320114840147325
-6.92307692307692 9.48717948717949 0.376846312194229
-6.41025641025641 9.48717948717949 0.439944846477404
-5.8974358974359 9.48717948717949 0.518115425361663
-5.38461538461538 9.48717948717949 0.619285255346239
-4.87179487179487 9.48717948717949 0.749168291864117
-4.35897435897436 9.48717948717949 0.906709253307502
-3.84615384615385 9.48717948717949 1.07652123538454
-3.33333333333333 9.48717948717949 1.22579926715184
-2.82051282051282 9.48717948717949 1.31933488459774
-2.30769230769231 9.48717948717949 1.34700736968552
-1.79487179487179 9.48717948717949 1.33090864910801
-1.28205128205128 9.48717948717949 1.3051575069678
-0.769230769230769 9.48717948717949 1.29723806923669
-0.256410256410256 9.48717948717949 1.32449909649895
0.256410256410256 9.48717948717949 1.39808237963778
0.769230769230769 9.48717948717949 1.52616243439611
1.28205128205128 9.48717948717949 1.71301922789524
1.79487179487179 9.48717948717949 1.95199935202508
2.30769230769231 9.48717948717949 2.21294067876907
2.82051282051282 9.48717948717949 2.43569517156506
3.33333333333333 9.48717948717949 2.553748473233
3.84615384615385 9.48717948717949 2.54450473818164
4.35897435897436 9.48717948717949 2.44811498393025
4.87179487179487 9.48717948717949 2.33074579691059
5.38461538461538 9.48717948717949 2.24490905063012
5.8974358974359 9.48717948717949 2.22049468012141
6.41025641025641 9.48717948717949 2.27304837346659
6.92307692307692 9.48717948717949 2.41181639804307
7.43589743589744 9.48717948717949 2.64094743121543
7.94871794871795 9.48717948717949 2.95155907362504
8.46153846153846 9.48717948717949 3.30481370112525
8.97435897435897 9.48717948717949 3.61871634416709
9.48717948717949 9.48717948717949 3.79191964354216
10 9.48717948717949 3.77448227730905
-10 10 0
-9.48717948717949 10 0.0993284809818174
-8.97435897435897 10 0.194964188102733
-8.46153846153846 10 0.275213520218375
-7.94871794871795 10 0.338141968161193
-7.43589743589744 10 0.390456285838475
-6.92307692307692 10 0.441890531451991
-6.41025641025641 10 0.501860889336647
-5.8974358974359 10 0.578849499260495
-5.38461538461538 10 0.680368114206422
-4.87179487179487 10 0.811468500413924
-4.35897435897436 10 0.970110979515405
-3.84615384615385 10 1.13980532719124
-3.33333333333333 10 1.28718654589334
-2.82051282051282 10 1.37748298717839
-2.30769230769231 10 1.40142054088336
-1.79487179487179 10 1.38163164166263
-1.28205128205128 10 1.35252627091859
-0.769230769230769 10 1.34180358148913
-0.256410256410256 10 1.36690073247491
0.256410256410256 10 1.43884287628938
0.769230769230769 10 1.56543751173732
1.28205128205128 10 1.75032811530641
1.79487179487179 10 1.98609548489003
2.30769230769231 10 2.24227286541338
2.82051282051282 10 2.45979104853284
3.33333333333333 10 2.57437309178667
3.84615384615385 10 2.56456198618029
4.35897435897436 10 2.46937340240285
4.87179487179487 10 2.35325865120038
5.38461538461538 10 2.26789371402141
5.8974358974359 10 2.24304180963442
6.41025641025641 10 2.2942212083961
6.92307692307692 10 2.43039792298595
7.43589743589744 10 2.65510274370163
7.94871794871795 10 2.95874222141044
8.46153846153846 10 3.3025622426205
8.97435897435897 10 3.60683747990056
9.48717948717949 10 3.77448227730905
10 10 3.758086738998


==> figure_data/trig_3_validation_error.dat <==
-10 -10 3.06183927101245e-08
-9.48717948717949 -10 2.8484008929297e-08
-8.97435897435897 -10 3.14107162502353e-08
-8.46153846153846 -10 8.67458904707519e-09
-7.94871794871795 -10 1.85313250966601e-07
-7.43589743589744 -10 1.64893727561122e-07
-6.92307692307692 -10 1.78798913452738e-08
-6.41025641025641 -10 1.32169943878324e-07
-5.8974358974359 -10 1.13207903496004e-07
-5.38461538461538 -10 4.30491606806527e-08
-4.87179487179487 -10 1.95985894180239e-09
-4.35897435897436 -10 1.04546105106351e-09
-3.84615384615385 -10 6.21385876087288e-09
-3.33333333333333 -10 1.34506015214697e-08
-2.82051282051282 -10 1.35334454753888e-08
-2.30769230769231 -10 1.24627619335627e-08
-1.79487179487179 -10 4.88128335529581e-08
-1.28205128205128 -10 5.57427450864623e-08
-0.769230769230769 -10 2.54882037697968e-08
-0.256410256410256 -10 1.44096898857526e-08
0.256410256410256 -10 3.44803736673782e-08
0.769230769230769 -10 2.67055757507961e-08
1.28205128205128 -10 5.619058995876e-09
1.79487179487179 -10 7.56790652367556e-09
2.30769230769231 -10 5.41472466863979e-09
2.82051282051282 -10 1.72091496608573e-09
3.33333333333333 -10 4.77735606629892e-09
3.84615384615385 -10 4.91426632720504e-09
4.35897435897436 -10 3.68884200963038e-09
4.87179487179487 -10 3.92176890962048e-09
5.38461538461538 -10 8.89531281966782e-09
5.8974358974359 -10 1.30299395717515e-08
6.41025641025641 -10 5.06461139693215e-09
6.92307692307692 -10 1.39930457221382e-08
7.43589743589744 -10 2.14965660272348e-08
7.94871794871795 -10 6.66702526519458e-10
8.46153846153846 -10 2.66229635559334e-08
8.97435897435897 -10 2.23916292729776e-08
9.48717948717949 -10 3.80459495852303e-09
10 -10 1.40541688342889e-08
-10 -9.48717948717949 2.63497081931519e-08
-9.48717948717949 -9.48717948717949 2.53423899643224e-08
-8.97435897435897 -9.48717948717949 2.59131813784563e-08
-8.46153846153846 -9.48717948717949 7.84613662929701e-09
-7.94871794871795 -9.48717948717949 1.75946234470814e-07
-7.43589743589744 -9.48717948717949 1.46841521164731e-07
-6.92307692307692 -9.48717948717949 3.81070588417742e-08
-6.41025641025641 -9.48717948717949 1.47150795992701e-07
-5.8974358974359 -9.48717948717949 1.20350736487751e-07
-5.38461538461538 -9.48717948717949 4.42870766725889e-08
-4.87179487179487 -9.48717948717949 9.6220942324976e-10
-4.35897435897436 -9.48717948717949 1.75538250601903e-09
-3.84615384615385 -9.48717948717949 5.73254332891793e-09
-3.33333333333333 -9.48717948717949 1.23735492962851e-08
-2.82051282051282 -9.48717948717949 1.24765500153501e-08
-2.30769230769231 -9.48717948717949 1.28061663495771e-08
-1.79487179487179 -9.48717948717949 4.90457094937113e-08
-1.28205128205128 -9.48717948717949 5.71733922427597e-08
-0.769230769230769 -9.48717948717949 2.905127693964e-08
-0.256410256410256 -9.48717948717949 9.02225871790563e-09
0.256410256410256 -9.48717948717949 2.88599637521259e-08
0.769230769230769 -9.48717948717949 2.28316643369197e-08
1.28205128205128 -9.48717948717949 4.61127225293012e-09
1.79487179487179 -9.48717948717949 6.24101548218903e-09
2.30769230769231 -9.48717948717949 3.59790930382076e-09
2.82051282051282 -9.48717948717949 2.37064834429646e-09
3.33333333333333 -9.48717948717949 4.15516421270468e-09
3.84615384615385 -9.48717948717949 3.93822707778213e-09
4.35897435897436 -9.48717948717949 2.9023098369052e-09
4.87179487179487 -9.48717948717949 3.17035442343183e-09
5.38461538461538 -9.48717948717949 7.62723451064318e-09
5.8974358974359 -9.48717948717949 1.09925224478502e-08
6.41025641025641 -9.48717948717949 3.18887866113116e-09
6.92307692307692 -9.48717948717949 1.40170783868854e-08
7.43589743589744 -9.48717948717949 1.98741509915834e-08
7.94871794871795 -9.48717948717949 1.74506853412026e-10
8.46153846153846 -9.48717948717949 2.21991587889825e-08
8.97435897435897 -9.48717948717949 1.89982787834886e-08
9.48717948717949 -9.48717948717949 2.04238688368869e-09
10 -9.48717948717949 5.29130476933926e-09
-10 -8.97435897435897 2.61723909211753e-08
-9.48717948717949 -8.97435897435897 2.41369271236636e-08
-8.97435897435897 -8.97435897435897 2.54936307619857e-08
-8.46153846153846 -8.97435897435897 8.61541904484397e-09
-7.94871794871795 -8.97435897435897 1.72054579028469e-07
-7.43589743589744 -8.97435897435897 1.49072298505359e-07
-6.92307692307692 -8.97435897435897 2.45485174410476e-08
-6.41025641025641 -8.97435897435897 1.2981198782569e-07
-5.8974358974359 -8.97435897435897 1.08248929375776e-07
-5.38461538461538 -8.97435897435897 3.99546133955653e-08
-4.87179487179487 -8.97435897435897 1.11512088452059e-09
-4.35897435897436 -8.97435897435897 1.21935883612423e-09
-3.84615384615385 -8.97435897435897 5.21518561669154e-09
-3.33333333333333 -8.97435897435897 1.11668900792949e-08
-2.82051282051282 -8.97435897435897 1.13639537779875e-08
-2.30769230769231 -8.97435897435897 1.24547123725449e-08
-1.79487179487179 -8.97435897435897 4.71558814219009e-08
-1.28205128205128 -8.97435897435897 5.58883033185964e-08
-0.769230769230769 -8.97435897435897 3.04134868400752e-08
-0.256410256410256 -8.97435897435897 5.05257524707758e-09
0.256410256410256 -8.97435897435897 2.42299886821229e-08
0.769230769230769 -8.97435897435897 1.98649234839365e-08
1.28205128205128 -8.97435897435897 4.32633107116942e-09
1.79487179487179 -8.97435897435897 4.82310613669767e-09
2.30769230769231 -8.97435897435897 2.34471619897647e-09
2.82051282051282 -8.97435897435897 2.66434785345382e-09
3.33333333333333 -8.97435897435897 3.92050925057674e-09
3.84615384615385 -8.97435897435897 3.6029065286769e-09
4.35897435897436 -8.97435897435897 2.68641286993443e-09
4.87179487179487 -8.97435897435897 2.85426438040304e-09
5.38461538461538 -8.97435897435897 6.33696728424837e-09
5.8974358974359 -8.97435897435897 8.35359892370491e-09
6.41025641025641 -8.97435897435897 7.09242664598264e-10
6.92307692307692 -8.97435897435897 1.3846723601052e-08
7.43589743589744 -8.97435897435897 1.74258060203769e-08
7.94871794871795 -8.97435897435897 8.78195849374208e-11
8.46153846153846 -8.97435897435897 1.74181257889261e-08
8.97435897435897 -8.97435897435897 1.60215446593135e-08
9.48717948717949 -8.97435897435897 1.25594452893285e-09
10 -8.97435897435897 3.18805981613934e-09
-10 -8.46153846153846 1.02642219168558e-08
-9.48717948717949 -8.46153846153846 1.16759064638927e-08
-8.97435897435897 -8.46153846153846 2.78139573595126e-08
-8.46153846153846 -8.46153846153846 5.9398561624846e-09
-7.94871794871795 -8.46153846153846 1.66672227575049e-07
-7.43589743589744 -8.46153846153846 1.62753601706811e-07
-6.92307692307692 -8.46153846153846 1.2736305343708e-08
-6.41025641025641 -8.46153846153846 8.97996024207259e-08
-5.8974358974359 -8.46153846153846 8.65816109918427e-08
-5.38461538461538 -8.46153846153846 4.24625699046999e-08
-4.87179487179487 -8.46153846153846 1.99932368438738e-08
-4.35897435897436 -8.46153846153846 2.25170979639699e-08
-3.84615384615385 -8.46153846153846 2.68090101229745e-08
-3.33333333333333 -8.46153846153846 2.88696777595021e-08
-2.82051282051282 -8.46153846153846 2.65551296507738e-08
-2.30769230769231 -8.46153846153846 2.80171463806766e-09
-1.79487179487179 -8.46153846153846 3.27246949538562e-08
-1.28205128205128 -8.46153846153846 4.66778022900627e-08
-0.769230769230769 -8.46153846153846 2.89267578779118e-08
-0.256410256410256 -8.46153846153846 9.94508031482155e-10
0.256410256410256 -8.46153846153846 1.99456493543693e-08
0.769230769230769 -8.46153846153846 2.04974939244096e-08
1.28205128205128 -8.46153846153846 1.18152956307682e-08
1.79487179487179 -8.46153846153846 7.14765513443183e-09
2.30769230769231 -8.46153846153846 9.68142499502278e-09
2.82051282051282 -8.46153846153846 1.24160213221813e-08
3.33333333333333 -8.46153846153846 1.19743456261645e-08
3.84615384615385 -8.46153846153846 1.08612234761551e-08
4.35897435897436 -8.46153846153846 9.50896639206888e-09
4.87179487179487 -8.46153846153846 9.19236431418113e-09
5.38461538461538 -8.46153846153846 1.18111951885602e-08
5.8974358974359 -8.46153846153846 1.33206346508707e-08
6.41025641025641 -8.46153846153846 7.11847208956229e-09
6.92307692307692 -8.46153846153846 4.14751794020063e-09
7.43589743589744 -8.46153846153846 6.86702836261155e-09
7.94871794871795 -8.46153846153846 4.16141529568925e-09
8.46153846153846 -8.46153846153846 1.35669774962495e-08
8.97435897435897 -8.46153846153846 1.26986662157824e-08
9.48717948717949 -8.46153846153846 1.7989927603157e-09
10 -8.46153846153846 1.17018202905328e-08
-10 -7.94871794871795 9.5924262755176e-08
-9.48717948717949 -7.94871794871795 6.77236666746239e-09
-8.97435897435897 -7.94871794871795 5.92444915348267e-08
-8.46153846153846 -7.94871794871795 2.73656675098266e-08
-7.94871794871795 -7.94871794871795 1.35165885595256e-07
-7.43589743589744 -7.94871794871795 1.57130843891906e-07
-6.92307692307692 -7.94871794871795 3.54820450798599e-08
-6.41025641025641 -7.94871794871795 6.57997407671473e-08
-5.8974358974359 -7.94871794871795 8.87041831099111e-08
-5.38461538461538 -7.94871794871795 7.99917729832345e-08
-4.87179487179487 -7.94871794871795 8.5293647478224e-08
-4.35897435897436 -7.94871794871795 1.01583200295963e-07
-3.84615384615385 -7.94871794871795 1.0794800431313e-07
-3.33333333333333 -7.94871794871795 1.04267817269132e-07
-2.82051282051282 -7.94871794871795 9.24186973616514e-08
-2.30769230769231 -7.94871794871795 5.93771807277932e-08
-1.79487179487179 -7.94871794871795 1.37530795640828e-08
-1.28205128205128 -7.94871794871795 1.34192263967492e-08
-0.769230769230769 -7.94871794871795 9.29668408922169e-09
-0.256410256410256 -7.94871794871795 1.19061294157063e-08
0.256410256410256 -7.94871794871795 3.02640738025772e-08
0.769230769230769 -7.94871794871795 3.75524524809379e-08
1.28205128205128 -7.94871794871795 3.86102468885596e-08
1.79487179487179 -7.94871794871795 4.11395898458622e-08
2.30769230769231 -7.94871794871795 4.53220703189317e-08
2.82051282051282 -7.94871794871795 4.56950647320653e-08
3.33333333333333 -7.94871794871795 4.17113795725399e-08
3.84615384615385 -7.94871794871795 3.68602260936157e-08
4.35897435897436 -7.94871794871795 3.21127120450626e-08
4.87179487179487 -7.94871794871795 2.92140162616583e-08
5.38461538461538 -7.94871794871795 3.00819874565761e-08
5.8974358974359 -7.94871794871795 3.11195516577989e-08
6.41025641025641 -7.94871794871795 2.6437177502725e-08
6.92307692307692 -7.94871794871795 1.74384734430433e-08
7.43589743589744 -7.94871794871795 1.28418329997659e-08
7.94871794871795 -7.94871794871795 1.37294220496145e-08
8.46153846153846 -7.94871794871795 1.08823795252899e-08
8.97435897435897 -7.94871794871795 6.24919391234435e-09
9.48717948717949 -7.94871794871795 2.91050200607046e-09
10 -7.94871794871795 2.59828600857048e-08
-10 -7.43589743589744 3.00929496876989e-07
-9.48717948717949 -7.43589743589744 9.18831726259839e-08
-8.97435897435897 -7.43589743589744 1.01311354860911e-08
-8.46153846153846 -7.43589743589744 8.57306092783006e-09
-7.94871794871795 -7.43589743589744 1.62691402572079e-07
-7.43589743589744 -7.43589743589744 1.97572628479747e-07
-6.92307692307692 -7.43589743589744 9.31425281347487e-08
-6.41025641025641 -7.43589743589744 1.21629673000001e-08
-5.8974358974359 -7.43589743589744 6.13198736232334e-08
-5.38461538461538 -7.43589743589744 8.5677133387918e-08
-4.87179487179487 -7.43589743589744 1.1615064110515e-07
-4.35897435897436 -7.43589743589744 1.4418527372051e-07
-3.84615384615385 -7.43589743589744 1.50995669523368e-07
-3.33333333333333 -7.43589743589744 1.40512723678654e-07
-2.82051282051282 -7.43589743589744 1.19541560650305e-07
-2.30769230769231 -7.43589743589744 7.97376862315957e-08
-1.79487179487179 -7.43589743589744 2.87001058474345e-08
-1.28205128205128 -7.43589743589744 5.84199155717613e-09
-0.769230769230769 -7.43589743589744 1.00426857940761e-08
-0.256410256410256 -7.43589743589744 5.90823678869867e-09
0.256410256410256 -7.43589743589744 2.48375344735763e-08
0.769230769230769 -7.43589743589744 3.79402655958927e-08
1.28205128205128 -7.43589743589744 4.65288512163653e-08
1.79487179487179 -7.43589743589744 5.40721121211618e-08
2.30769230769231 -7.43589743589744 5.9050848433273e-08
2.82051282051282 -7.43589743589744 5.79908399078732e-08
3.33333333333333 -7.43589743589744 5.28597869919878e-08
3.84615384615385 -7.43589743589744 4.77383106378682e-08
4.35897435897436 -7.43589743589744 4.35700084899793e-08
4.87179487179487 -7.43589743589744 4.19249012173495e-08
5.38461538461538 -7.43589743589744 4.43029648522497e-08
5.8974358974359 -7.43589743589744 4.72268157636346e-08
6.41025641025641 -7.43589743589744 4.52432655229096e-08
6.92307692307692 -7.43589743589744 3.85917527379043e-08
7.43589743589744 -7.43589743589744 3.19865069225946e-08
7.94871794871795 -7.43589743589744 2.36249918655895e-08
8.46153846153846 -7.43589743589744 9.8967309347664e-09
8.97435897435897 -7.43589743589744 1.53143142611611e-09
9.48717948717949 -7.43589743589744 5.71876762611723e-09
10 -7.43589743589744 3.41470054454618e-08
-10 -6.92307692307692 5.69459667421057e-07
-9.48717948717949 -6.92307692307692 2.8730294010515e-07
-8.97435897435897 -6.92307692307692 1.45381266136724e-07
-8.46153846153846 -6.92307692307692 1.42375728096056e-07
-7.94871794871795 -6.92307692307692 2.74599501803863e-07
-7.43589743589744 -6.92307692307692 3.03668263645918e-07
-6.92307692307692 -6.92307692307692 2.01324914739232e-07
-6.41025641025641 -6.92307692307692 8.86225886009839e-08
-5.8974358974359 -6.92307692307692 2.08940253987322e-08
-5.38461538461538 -6.92307692307692 2.33814172467817e-08
-4.87179487179487 -6.92307692307692 6.59495584809378e-08
-4.35897435897436 -6.92307692307692 9.61652579789529e-08
-3.84615384615385 -6.92307692307692 9.90390194299806e-08
-3.33333333333333 -6.92307692307692 8.35992184367029e-08
-2.82051282051282 -6.92307692307692 6.1354667568736e-08
-2.30769230769231 -6.92307692307692 2.65776416430441e-08
-1.79487179487179 -6.92307692307692 1.62035993511722e-08
-1.28205128205128 -6.92307692307692 4.45132768422951e-08
-0.769230769230769 -6.92307692307692 4.59392295315553e-08
-0.256410256410256 -6.92307692307692 2.85804966360104e-08
0.256410256410256 -6.92307692307692 7.41566275053174e-09
0.769230769230769 -6.92307692307692 9.03117991502e-09
1.28205128205128 -6.92307692307692 2.05516555995544e-08
1.79487179487179 -6.92307692307692 2.90126707103155e-08
2.30769230769231 -6.92307692307692 3.33816041475643e-08
2.82051282051282 -6.92307692307692 3.28319024189838e-08
3.33333333333333 -6.92307692307692 3.11956078746789e-08
3.84615384615385 -6.92307692307692 3.20234248007978e-08
4.35897435897436 -6.92307692307692 3.48567814056899e-08
4.87179487179487 -6.92307692307692 3.99230763448166e-08
5.38461538461538 -6.92307692307692 4.77574590151963e-08
5.8974358974359 -6.92307692307692 5.49854869552613e-08
6.41025641025641 -6.92307692307692 5.70519939485647e-08
6.92307692307692 -6.92307692307692 5.41318027477745e-08
7.43589743589744 -6.92307692307692 4.85907408406816e-08
7.94871794871795 -6.92307692307692 3.67458333205839e-08
8.46153846153846 -6.92307692307692 1.89982740372852e-08
8.97435897435897 -6.92307692307692 1.18407317284408e-08
9.48717948717949 -6.92307692307692 9.13375602928923e-09
10 -6.92307692307692 1.92323759140578e-08
-10 -6.41025641025641 6.88584429475725e-07
-9.48717948717949 -6.41025641025641 4.04249194119188e-07
-8.97435897435897 -6.41025641025641 2.55492381029399e-07
-8.46153846153846 -6.41025641025641 2.41132156020285e-07
-7.94871794871795 -6.41025641025641 3.55390586959103e-07
-7.43589743589744 -6.41025641025641 3.75075394298818e-07
-6.92307692307692 -6.41025641025641 2.71628848524941e-07
-6.41025641025641 -6.41025641025641 1.57325422689425e-07
-5.8974358974359 -6.41025641025641 8.53858725946566e-08
-5.38461538461538 -6.41025641025641 3.80479561190583e-08
-4.87179487179487 -6.41025641025641 3.33566463339707e-09
-4.35897435897436 -6.41025641025641 2.91281132547283e-08
-3.84615384615385 -6.41025641025641 2.80281158282492e-08
-3.33333333333333 -6.41025641025641 1.21215160131527e-08
-2.82051282051282 -6.41025641025641 5.37239319697846e-09
-2.30769230769231 -6.41025641025641 2.98710993718032e-08
-1.79487179487179 -6.41025641025641 5.97456533135698e-08
-1.28205128205128 -6.41025641025641 7.70383306036848e-08
-0.769230769230769 -6.41025641025641 7.16523861354901e-08
-0.256410256410256 -6.41025641025641 5.11834641336861e-08
0.256410256410256 -6.41025641025641 2.91230064508596e-08
0.769230769230769 -6.41025641025641 1.30234898421122e-08
1.28205128205128 -6.41025641025641 2.8459848921969e-09
1.79487179487179 -6.41025641025641 3.63203533915168e-09
2.30769230769231 -6.41025641025641 6.73189615163494e-09
2.82051282051282 -6.41025641025641 7.42782124696362e-09
3.33333333333333 -6.41025641025641 9.99273330748451e-09
3.84615384615385 -6.41025641025641 1.68212723195005e-08
4.35897435897436 -6.41025641025641 2.60563955967186e-08
4.87179487179487 -6.41025641025641 3.66598988388311e-08
5.38461538461538 -6.41025641025641 4.82424542119775e-08
5.8974358974359 -6.41025641025641 5.76993548634386e-08
6.41025641025641 -6.41025641025641 6.19645238027732e-08
6.92307692307692 -6.41025641025641 6.23073875272162e-08
7.43589743589744 -6.41025641025641 5.99984609356286e-08
7.94871794871795 -6.41025641025641 4.94616329282938e-08
8.46153846153846 -6.41025641025641 3.28840263352781e-08
8.97435897435897 -6.41025641025641 2.9691085423611e-08
9.48717948717949 -6.41025641025641 3.07764889129203e-08
10 -6.41025641025641 2.97638724777727e-09
-10 -5.8974358974359 5.33994086726608e-07
-9.48717948717949 -5.8974358974359 3.2205972555488e-07
-8.97435897435897 -5.8974358974359 2.06864233742721e-07
-8.46153846153846 -5.8974358974359 2.02583594788308e-07
-7.94871794871795 -5.8974358974359 3.1492886809481e-07
-7.43589743589744 -5.8974358974359 3.33097029514562e-07
-6.92307692307692 -5.8974358974359 2.34336908544464e-07
-6.41025641025641 -5.8974358974359 1.29909371038295e-07
-5.8974358974359 -5.8974358974359 7.06100149461264e-08
-5.38461538461538 -5.8974358974359 3.67790451427652e-08
-4.87179487179487 -5.8974358974359 7.37831107322506e-09
-4.35897435897436 -5.8974358974359 1.10379390072524e-08
-3.84615384615385 -5.8974358974359 8.9253562318703e-09
-3.33333333333333 -5.8974358974359 3.02290503739755e-09
-2.82051282051282 -5.8974358974359 1.43996903290144e-08
-2.30769230769231 -5.8974358974359 3.18637052298953e-08
-1.79487179487179 -5.8974358974359 5.4221525269682e-08
-1.28205128205128 -5.8974358974359 6.50884014463671e-08
-0.769230769230769 -5.8974358974359 5.62256089464697e-08
-0.256410256410256 -5.8974358974359 3.58266354361092e-08
0.256410256410256 -5.8974358974359 1.66615007346493e-08
0.769230769230769 -5.8974358974359 5.00176855489087e-09
1.28205128205128 -5.8974358974359 4.98080354738306e-10
1.79487179487179 -5.8974358974359 3.26532834105109e-09
2.30769230769231 -5.8974358974359 4.50875170532328e-09
2.82051282051282 -5.8974358974359 5.16177250942107e-09
3.33333333333333 -5.8974358974359 8.41376468496691e-09
3.84615384615385 -5.8974358974359 1.57003705592018e-08
4.35897435897436 -5.8974358974359 2.49616413650067e-08
4.87179487179487 -5.8974358974359 3.48055902710254e-08
5.38461538461538 -5.8974358974359 4.42275764137023e-08
5.8974358974359 -5.8974358974359 5.0533714319465e-08
6.41025641025641 -5.8974358974359 5.26328698333134e-08
6.92307692307692 -5.8974358974359 5.37733047256683e-08
7.43589743589744 -5.8974358974359 5.46887620189729e-08
7.94871794871795 -5.8974358974359 4.70040118494275e-08
8.46153846153846 -5.8974358974359 3.26185506938081e-08
8.97435897435897 -5.8974358974359 3.23446951999706e-08
9.48717948717949 -5.8974358974359 3.29652980468609e-08
10 -5.8974358974359 1.34979372123922e-09
-10 -5.38461538461538 2.02858674747119e-07
-9.48717948717949 -5.38461538461538 1.09720122321022e-07
-8.97435897435897 -5.38461538461538 5.48240994824312e-08
-8.46153846153846 -5.38461538461538 7.46956085873052e-08
-7.94871794871795 -5.38461538461538 1.95256667279153e-07
-7.43589743589744 -5.38461538461538 2.14866038739103e-07
-6.92307692307692 -5.38461538461538 1.22505242616811e-07
-6.41025641025641 -5.38461538461538 3.55747968860953e-08
-5.8974358974359 -5.38461538461538 2.05889794102632e-09
-5.38461538461538 -5.38461538461538 4.8122326123945e-09
-4.87179487179487 -5.38461538461538 1.35338089624071e-08
-4.35897435897436 -5.38461538461538 2.26197465202915e-08
-3.84615384615385 -5.38461538461538 2.24700371642683e-08
-3.33333333333333 -5.38461538461538 1.79733685712336e-08
-2.82051282051282 -5.38461538461538 1.2435880325512e-08
-2.30769230769231 -5.38461538461538 2.8662328066531e-09
-1.79487179487179 -5.38461538461538 2.41363098396619e-08
-1.28205128205128 -5.38461538461538 3.36015113511223e-08
-0.769230769230769 -5.38461538461538 2.44970045359949e-08
-0.256410256410256 -5.38461538461538 6.61449395256142e-09
0.256410256410256 -5.38461538461538 7.32858207452836e-09
0.769230769230769 -5.38461538461538 1.25239371095986e-08
1.28205128205128 -5.38461538461538 1.22796551815796e-08
1.79487179487179 -5.38461538461538 1.1529371624075e-08
2.30769230769231 -5.38461538461538 1.15154916158211e-08
2.82051282051282 -5.38461538461538 1.13511054999904e-08
3.33333333333333 -5.38461538461538 1.20840296657931e-08
3.84615384615385 -5.38461538461538 1.48845097913686e-08
4.35897435897436 -5.38461538461538 1.88473441298243e-08
4.87179487179487 -5.38461538461538 2.29476327662237e-08
5.38461538461538 -5.38461538461538 2.5636470485195e-08
5.8974358974359 -5.38461538461538 2.47064789946072e-08
6.41025641025641 -5.38461538461538 2.15669874459312e-08
6.92307692307692 -5.38461538461538 2.2238616420589e-08
7.43589743589744 -5.38461538461538 2.7052285356266e-08
7.94871794871795 -5.38461538461538 2.34743406379856e-08
8.46153846153846 -5.38461538461538 1.17057049053848e-08
8.97435897435897 -5.38461538461538 1.39860889536436e-08
9.48717948717949 -5.38461538461538 1.13745091123718e-08
10 -5.38461538461538 2.91628208248795e-08
-10 -4.87179487179487 7.29575106994673e-08
-9.48717948717949 -4.87179487179487 5.4060335763495e-08
-8.97435897435897 -4.87179487179487 5.05364172731504e-08
-8.46153846153846 -4.87179487179487 1.10103135497752e-08
-7.94871794871795 -4.87179487179487 1.11680599657049e-07
-7.43589743589744 -4.87179487179487 1.21653632056962e-07
-6.92307692307692 -4.87179487179487 2.58848078527052e-08
-6.41025641025641 -4.87179487179487 4.58208426756812e-08
-5.8974358974359 -4.87179487179487 4.88797515796335e-08
-5.38461538461538 -4.87179487179487 2.16528672769556e-08
-4.87179487179487 -4.87179487179487 4.5082793054263e-09
-4.35897435897436 -4.87179487179487 3.25213034280125e-09
-3.84615384615385 -4.87179487179487 7.48308504050499e-09
-3.33333333333333 -4.87179487179487 1.31348623089167e-08
-2.82051282051282 -4.87179487179487 1.33296995663557e-08
-2.30769230769231 -4.87179487179487 2.54090593010403e-09
-1.79487179487179 -4.87179487179487 2.51473615264786e-08
-1.28205128205128 -4.87179487179487 3.35476086910091e-08
-0.769230769230769 -4.87179487179487 2.29728913669902e-08
-0.256410256410256 -4.87179487179487 5.91662674409577e-09
0.256410256410256 -4.87179487179487 4.49586778916711e-09
0.769230769230769 -4.87179487179487 5.14324993705628e-09
1.28205128205128 -4.87179487179487 1.7442541855317e-09
1.79487179487179 -4.87179487179487 8.1447382171973e-10
2.30769230769231 -4.87179487179487 2.85509821340568e-09
2.82051282051282 -4.87179487179487 3.86244985994821e-09
3.33333333333333 -4.87179487179487 2.28990912343185e-09
3.84615384615385 -4.87179487179487 2.26664798042009e-11
4.35897435897436 -4.87179487179487 1.84526312285715e-09
4.87179487179487 -4.87179487179487 3.75602070597751e-09
5.38461538461538 -4.87179487179487 8.12611865297352e-09
5.8974358974359 -4.87179487179487 1.65584000122454e-08
6.41025641025641 -4.87179487179487 2.4451860425323e-08
6.92307692307692 -4.87179487179487 2.22113776815469e-08
7.43589743589744 -4.87179487179487 1.00396642110923e-08
7.94871794871795 -4.87179487179487 6.2160213087914e-09
8.46153846153846 -4.87179487179487 1.28505256435929e-08
8.97435897435897 -4.87179487179487 4.61550153652013e-09
9.48717948717949 -4.87179487179487 8.45148440120624e-09
10 -4.87179487179487 6.08109202993035e-08
-10 -4.35897435897436 1.32625757487403e-07
-9.48717948717949 -4.35897435897436 6.74476545725611e-08
-8.97435897435897 -4.35897435897436 3.55436946541943e-08
-8.46153846153846 -4.35897435897436 6.65638344443664e-09
-7.94871794871795 -4.35897435897436 1.17293534440677e-07
-7.43589743589744 -4.35897435897436 1.01281496078798e-07
-6.92307692307692 -4.35897435897436 1.2282006744968e-08
-6.41025641025641 -4.35897435897436 7.77761983705716e-08
-5.8974358974359 -4.35897435897436 5.47385814453349e-08
-5.38461538461538 -4.35897435897436 4.47142944892676e-09
-4.87179487179487 -4.35897435897436 4.54407020900049e-08
-4.35897435897436 -4.35897435897436 5.39915583352979e-08
-3.84615384615385 -4.35897435897436 4.204909442862e-08
-3.33333333333333 -4.35897435897436 2.50992508998849e-08
-2.82051282051282 -4.35897435897436 2.18505340487951e-08
-2.30769230769231 -4.35897435897436 4.27268345148946e-08
-1.79487179487179 -4.35897435897436 6.93094542869588e-08
-1.28205128205128 -4.35897435897436 7.64243202056036e-08
-0.769230769230769 -4.35897435897436 6.22627273072496e-08
-0.256410256410256 -4.35897435897436 4.29074398233809e-08
0.256410256410256 -4.35897435897436 3.2135261118782e-08
0.769230769230769 -4.35897435897436 3.13631854931273e-08
1.28205128205128 -4.35897435897436 3.25963008807051e-08
1.79487179487179 -4.35897435897436 2.82742148027815e-08
2.30769230769231 -4.35897435897436 1.96038668076604e-08
2.82051282051282 -4.35897435897436 1.45480809066179e-08
3.33333333333333 -4.35897435897436 1.69171723296557e-08
3.84615384615385 -4.35897435897436 2.28571899185681e-08
4.35897435897436 -4.35897435897436 2.83364461657393e-08
4.87179487179487 -4.35897435897436 3.39327715648263e-08
5.38461538461538 -4.35897435897436 4.33222798190691e-08
5.8974358974359 -4.35897435897436 5.73788074553772e-08
6.41025641025641 -4.35897435897436 6.77446434504958e-08
6.92307692307692 -4.35897435897436 6.08416986791482e-08
7.43589743589744 -4.35897435897436 3.80351856121841e-08
7.94871794871795 -4.35897435897436 2.50918114064191e-08
8.46153846153846 -4.35897435897436 2.61689273584054e-08
8.97435897435897 -4.35897435897436 9.2486694969196e-09
9.48717948717949 -4.35897435897436 1.06612256800531e-08
10 -4.35897435897436 7.58996394623068e-08
-10 -3.84615384615385 3.64303831545953e-08
-9.48717948717949 -3.84615384615385 1.20843957063244e-08
-8.97435897435897 -3.84615384615385 1.23327907886051e-08
-8.46153846153846 -3.84615384615385 4.74778651948782e-08
-7.94871794871795 -3.84615384615385 1.43634236504653e-07
-7.43589743589744 -3.84615384615385 1.00549476300671e-07
-6.92307692307692 -3.84615384615385 3.30569462914099e-08
-6.41025641025641 -3.84615384615385 9.82208516742133e-08
-5.8974358974359 -3.84615384615385 5.88484652119803e-08
-5.38461538461538 -3.84615384615385 2.05863541768991e-08
-4.87179487179487 -3.84615384615385 7.40905450324902e-08
-4.35897435897436 -3.84615384615385 8.12225116053611e-08
-3.84615384615385 -3.84615384615385 5.7317431245707e-08
-3.33333333333333 -3.84615384615385 3.09575767243331e-08
-2.82051282051282 -3.84615384615385 3.22080897507959e-08
-2.30769230769231 -3.84615384615385 6.76072369198977e-08
-1.79487179487179 -3.84615384615385 1.06207433736571e-07
-1.28205128205128 -3.84615384615385 1.1772552810374e-07
-0.769230769230769 -3.84615384615385 1.03335618395484e-07
-0.256410256410256 -3.84615384615385 8.25248300806436e-08
0.256410256410256 -3.84615384615385 6.97169721952662e-08
0.769230769230769 -3.84615384615385 6.52425111158372e-08
1.28205128205128 -3.84615384615385 6.01190673354957e-08
1.79487179487179 -3.84615384615385 4.73887384888627e-08
2.30769230769231 -3.84615384615385 3.12321369877466e-08
2.82051282051282 -3.84615384615385 2.34519363095931e-08
3.33333333333333 -3.84615384615385 2.83858480193411e-08
3.84615384615385 -3.84615384615385 3.84137488270476e-08
4.35897435897436 -3.84615384615385 4.66026553042065e-08
4.87179487179487 -3.84615384615385 5.44263281943014e-08
5.38461538461538 -3.84615384615385 6.74536566602768e-08
5.8974358974359 -3.84615384615385 8.59846515655072e-08
6.41025641025641 -3.84615384615385 9.81096483498867e-08
6.92307692307692 -3.84615384615385 8.69359470523356e-08
7.43589743589744 -3.84615384615385 5.63268505171521e-08
7.94871794871795 -3.84615384615385 4.09011189361763e-08
8.46153846153846 -3.84615384615385 4.55395767762212e-08
8.97435897435897 -3.84615384615385 2.63482901052825e-08
9.48717948717949 -3.84615384615385 2.67069011350429e-08
10 -3.84615384615385 1.04985806048674e-07
-10 -3.33333333333333 3.38988441761501e-08
-9.48717948717949 -3.33333333333333 1.26743313622057e-08
-8.97435897435897 -3.33333333333333 8.20463119666215e-09
-8.46153846153846 -3.33333333333333 2.35436607987083e-08
-7.94871794871795 -3.33333333333333 1.15796438659999e-07
-7.43589743589744 -3.33333333333333 6.39026485060867e-08
-6.92307692307692 -3.33333333333333 7.47614181673129e-08
-6.41025641025641 -3.33333333333333 1.37856019932769e-07
-5.8974358974359 -3.33333333333333 9.29361374524262e-08
-5.38461538461538 -3.33333333333333 9.39944011513205e-09
-4.87179487179487 -3.33333333333333 4.30620188396347e-08
-4.35897435897436 -3.33333333333333 4.29209443542078e-08
-3.84615384615385 -3.33333333333333 9.49001455197163e-09
-3.33333333333333 -3.33333333333333 1.98044429744471e-08
-2.82051282051282 -3.33333333333333 9.1606229268848e-09
-2.30769230769231 -3.33333333333333 4.29384467981464e-08
-1.79487179487179 -3.33333333333333 9.64049623464192e-08
-1.28205128205128 -3.33333333333333 1.17613760730606e-07
-0.769230769230769 -3.33333333333333 1.0895615387696e-07
-0.256410256410256 -3.33333333333333 9.09599396914373e-08
0.256410256410256 -3.33333333333333 7.78952382041176e-08
0.769230769230769 -3.33333333333333 6.99608739829216e-08
1.28205128205128 -3.33333333333333 5.92227848428273e-08
1.79487179487179 -3.33333333333333 4.12835877705575e-08
2.30769230769231 -3.33333333333333 2.34972543089462e-08
2.82051282051282 -3.33333333333333 1.90266415817097e-08
3.33333333333333 -3.33333333333333 2.97335875687871e-08
3.84615384615385 -3.33333333333333 4.39807540386639e-08
4.35897435897436 -3.33333333333333 5.37292768887365e-08
4.87179487179487 -3.33333333333333 6.24890305889192e-08
5.38461538461538 -3.33333333333333 7.79014597829253e-08
5.8974358974359 -3.33333333333333 1.00016590953711e-07
6.41025641025641 -3.33333333333333 1.14455366739818e-07
6.92307692307692 -3.33333333333333 1.02633913479089e-07
7.43589743589744 -3.33333333333333 7.20246922103485e-08
7.94871794871795 -3.33333333333333 6.53192496757882e-08
8.46153846153846 -3.33333333333333 8.57726233371991e-08
8.97435897435897 -3.33333333333333 7.49252164755632e-08
9.48717948717949 -3.33333333333333 7.88615028834982e-08
10 -3.33333333333333 1.68344544970722e-07
-10 -2.82051282051282 2.63921462462235e-08
-9.48717948717949 -2.82051282051282 3.6013188431383e-08
-8.97435897435897 -2.82051282051282 4.0110343491051e-08
-8.46153846153846 -2.82051282051282 1.28916846087179e-08
-7.94871794871795 -2.82051282051282 7.61531591120246e-08
-7.43589743589744 -2.82051282051282 3.12224370802028e-08
-6.92307692307692 -2.82051282051282 9.62077852939558e-08
-6.41025641025641 -2.82051282051282 1.5477623027671e-07
-5.8974358974359 -2.82051282051282 1.14577059617815e-07
-5.38461538461538 -2.82051282051282 4.01477127098815e-08
-4.87179487179487 -2.82051282051282 5.24382115507649e-09
-4.35897435897436 -2.82051282051282 4.05936595448964e-09
-3.84615384615385 -2.82051282051282 2.45647124863524e-08
-3.33333333333333 -2.82051282051282 4.7650217327444e-08
-2.82051282051282 -2.82051282051282 3.48023192486835e-08
-2.30769230769231 -2.82051282051282 1.52078666326716e-08
-1.79487179487179 -2.82051282051282 6.709312283526e-08
-1.28205128205128 -2.82051282051282 9.04165352588748e-08
-0.769230769230769 -2.82051282051282 8.63747383617053e-08
-0.256410256410256 -2.82051282051282 7.24520822226182e-08
0.256410256410256 -2.82051282051282 6.08666141377334e-08
0.769230769230769 -2.82051282051282 5.19790445685508e-08
1.28205128205128 -2.82051282051282 4.00883595763624e-08
1.79487179487179 -2.82051282051282 2.36583869439588e-08
2.30769230769231 -2.82051282051282 1.08960196559815e-08
2.82051282051282 -2.82051282051282 1.2132349707408e-08
3.33333333333333 -2.82051282051282 2.54664100085567e-08
3.84615384615385 -2.82051282051282 3.88715841459497e-08
4.35897435897436 -2.82051282051282 4.64761474305853e-08
4.87179487179487 -2.82051282051282 5.36407659956772e-08
5.38461538461538 -2.82051282051282 6.8837057776161e-08
5.8974358974359 -2.82051282051282 9.1793528944617e-08
6.41025641025641 -2.82051282051282 1.06934482158039e-07
6.92307692307692 -2.82051282051282 9.54298565725153e-08
7.43589743589744 -2.82051282051282 6.76486038297952e-08
7.94871794871795 -2.82051282051282 7.0025431786469e-08
8.46153846153846 -2.82051282051282 1.0182245047119e-07
8.97435897435897 -2.82051282051282 9.5472369121552e-08
9.48717948717949 -2.82051282051282 1.00412217429735e-07
10 -2.82051282051282 1.96763050297477e-07
-10 -2.30769230769231 1.76684444852526e-10
-9.48717948717949 -2.30769230769231 2.2365424179327e-08
-8.97435897435897 -2.30769230769231 2.39528605838757e-08
-8.46153846153846 -2.30769230769231 4.85172368946962e-09
-7.94871794871795 -2.30769230769231 7.6369866430781e-08
-7.43589743589744 -2.30769230769231 4.52956296914664e-08
-6.92307692307692 -2.30769230769231 6.26062655051385e-08
-6.41025641025641 -2.30769230769231 1.17561215873252e-07
-5.8974358974359 -2.30769230769231 9.10157613720486e-08
-5.38461538461538 -2.30769230769231 3.5132184272868e-08
-4.87179487179487 -2.30769230769231 2.87953660915719e-10
-4.35897435897436 -2.30769230769231 4.0705452342138e-09
-3.84615384615385 -2.30769230769231 9.54349732573689e-09
-3.33333333333333 -2.30769230769231 2.23317513370347e-08
-2.82051282051282 -2.30769230769231 1.66479128260733e-08
-2.30769230769231 -2.30769230769231 1.25856112198619e-08
-1.79487179487179 -2.30769230769231 4.53159255675573e-08
-1.28205128205128 -2.30769230769231 5.97497177290407e-08
-0.769230769230769 -2.30769230769231 5.50706044655236e-08
-0.256410256410256 -2.30769230769231 4.33660602427999e-08
0.256410256410256 -2.30769230769231 3.35311084453949e-08
0.769230769230769 -2.30769230769231 2.58511630712999e-08
1.28205128205128 -2.30769230769231 1.65967854459659e-08
1.79487179487179 -2.30769230769231 5.60039808972235e-09
2.30769230769231 -2.30769230769231 1.08965346103108e-09
2.82051282051282 -2.30769230769231 1.87539833662598e-09
3.33333333333333 -2.30769230769231 1.09704311745951e-08
3.84615384615385 -2.30769230769231 1.82282177130233e-08
4.35897435897436 -2.30769230769231 2.1225964430549e-08
4.87179487179487 -2.30769230769231 2.52310282666812e-08
5.38461538461538 -2.30769230769231 3.77885688851443e-08
5.8974358974359 -2.30769230769231 5.82573283502974e-08
6.41025641025641 -2.30769230769231 7.10602432452134e-08
6.92307692307692 -2.30769230769231 5.80346326550796e-08
7.43589743589744 -2.30769230769231 3.06244114511856e-08
7.94871794871795 -2.30769230769231 3.3814602451443e-08
8.46153846153846 -2.30769230769231 6.22760993884697e-08
8.97435897435897 -2.30769230769231 4.91893843435065e-08
9.48717948717949 -2.30769230769231 4.95126797339651e-08
10 -2.30769230769231 1.46726286454069e-07
-10 -1.79487179487179 4.16129659619457e-08
-9.48717948717949 -1.79487179487179 3.26723526011818e-08
-8.97435897435897 -1.79487179487179 3.05663827582237e-08
-8.46153846153846 -1.79487179487179 9.20463549825001e-09
-7.94871794871795 -1.79487179487179 7.46651862559844e-08
-7.43589743589744 -1.79487179487179 6.65846930925085e-08
-6.92307692307692 -1.79487179487179 1.6359916754638e-08
-6.41025641025641 -1.79487179487179 6.77836491380646e-08
-5.8974358974359 -1.79487179487179 5.91354448742365e-08
-5.38461538461538 -1.79487179487179 2.75709426400539e-08
-4.87179487179487 -1.79487179487179 7.76879682806708e-09
-4.35897435897436 -1.79487179487179 4.35631364315014e-09
-3.84615384615385 -1.79487179487179 7.73861030811673e-09
-3.33333333333333 -1.79487179487179 1.24222708786093e-08
-2.82051282051282 -1.79487179487179 1.1819870970875e-08
-2.30769230769231 -1.79487179487179 9.05938435380449e-10
-1.79487179487179 -1.79487179487179 1.75760994647334e-08
-1.28205128205128 -1.79487179487179 2.41663408728776e-08
-0.769230769230769 -1.79487179487179 1.88474503781677e-08
-0.256410256410256 -1.79487179487179 9.50128564713992e-09
0.256410256410256 -1.79487179487179 2.45906947582419e-09
0.769230769230769 -1.79487179487179 1.9095320047402e-09
1.28205128205128 -1.79487179487179 5.96983233680515e-09
1.79487179487179 -1.79487179487179 9.82227799832316e-09
2.30769230769231 -1.79487179487179 1.06173389524677e-08
2.82051282051282 -1.79487179487179 7.27001131517468e-09
3.33333333333333 -1.79487179487179 2.99097280276328e-09
3.84615384615385 -1.79487179487179 1.19650384045045e-09
4.35897435897436 -1.79487179487179 2.04467109909956e-09
4.87179487179487 -1.79487179487179 1.34595046219488e-09
5.38461538461538 -1.79487179487179 7.46480466329302e-09
5.8974358974359 -1.79487179487179 2.40972047871324e-08
6.41025641025641 -1.79487179487179 3.41267392123257e-08
6.92307692307692 -1.79487179487179 2.08665925649498e-08
7.43589743589744 -1.79487179487179 3.98295096903922e-09
7.94871794871795 -1.79487179487179 8.74022965113852e-10
8.46153846153846 -1.79487179487179 2.65571475921433e-08
8.97435897435897 -1.79487179487179 1.13571230198062e-08
9.48717948717949 -1.79487179487179 1.08737820969651e-08
10 -1.79487179487179 1.03133675599665e-07
-10 -1.28205128205128 9.80638417136248e-08
-9.48717948717949 -1.28205128205128 9.12491069371413e-08
-8.97435897435897 -1.28205128205128 8.87925968307002e-08
-8.46153846153846 -1.28205128205128 5.44366511867622e-08
-7.94871794871795 -1.28205128205128 4.30191391398438e-08
-7.43589743589744 -1.28205128205128 6.17646349621026e-08
-6.92307692307692 -1.28205128205128 4.12851774989065e-09
-6.41025641025641 -1.28205128205128 4.25938863068964e-08
-5.8974358974359 -1.28205128205128 4.93126438572133e-08
-5.38461538461538 -1.28205128205128 4.00985143977906e-08
-4.87179487179487 -1.28205128205128 3.70954390538358e-08
-4.35897435897436 -1.28205128205128 3.96660857493458e-08
-3.84615384615385 -1.28205128205128 4.02894748674498e-08
-3.33333333333333 -1.28205128205128 3.94792158964208e-08
-2.82051282051282 -1.28205128205128 3.68687896878939e-08
-2.30769230769231 -1.28205128205128 2.74500359109808e-08
-1.79487179487179 -1.28205128205128 1.5230185224091e-08
-1.28205128205128 -1.28205128205128 9.91092524715853e-09
-0.769230769230769 -1.28205128205128 1.30459609226641e-08
-0.256410256410256 -1.28205128205128 1.86133120305687e-08
0.256410256410256 -1.28205128205128 2.14418325455989e-08
0.769230769230769 -1.28205128205128 2.08081008951089e-08
1.28205128205128 -1.28205128205128 1.81371789087868e-08
1.79487179487179 -1.28205128205128 1.38112879882746e-08
2.30769230769231 -1.28205128205128 7.52959758432148e-09
2.82051282051282 -1.28205128205128 1.060652066176e-09
3.33333333333333 -1.28205128205128 2.61673416268593e-09
3.84615384615385 -1.28205128205128 2.48430681581979e-09
4.35897435897436 -1.28205128205128 6.47106479512161e-10
4.87179487179487 -1.28205128205128 2.98031077594629e-09
5.38461538461538 -1.28205128205128 2.23021145995261e-09
5.8974358974359 -1.28205128205128 1.58236410641166e-08
6.41025641025641 -1.28205128205128 2.50233693765978e-08
6.92307692307692 -1.28205128205128 1.49364348667191e-08
7.43589743589744 -1.28205128205128 2.32585761761328e-09
7.94871794871795 -1.28205128205128 1.13358343822867e-08
8.46153846153846 -1.28205128205128 4.45301067131254e-08
8.97435897435897 -1.28205128205128 3.89717202953221e-08
9.48717948717949 -1.28205128205128 4.47272632264628e-08
10 -1.28205128205128 1.30092035588447e-07
-10 -0.769230769230769 1.13991928563095e-07
-9.48717948717949 -0.769230769230769 1.19939566056715e-07
-8.97435897435897 -0.769230769230769 1.20304175066366e-07
-8.46153846153846 -0.769230769230769 7.86730613988595e-08
-7.94871794871795 -0.769230769230769 2.40984596722171e-08
-7.43589743589744 -0.769230769230769 5.70977032321451e-08
-6.92307692307692 -0.769230769230769 1.51133324743924e-08
-6.41025641025641 -0.769230769230769 2.76455204284431e-08
-5.8974358974359 -0.769230769230769 4.25887384247758e-08
-5.38461538461538 -0.769230769230769 4.57101282380634e-08
-4.87179487179487 -0.769230769230769 5.18223470802326e-08
-4.35897435897436 -0.769230769230769 5.7982048717875e-08
-3.84615384615385 -0.769230769230769 5.79671382006097e-08
-3.33333333333333 -0.769230769230769 5.42203786313422e-08
-2.82051282051282 -0.769230769230769 4.87339117949404e-08
-2.30769230769231 -0.769230769230769 3.86715622857636e-08
-1.79487179487179 -0.769230769230769 2.72862090144876e-08
-1.28205128205128 -0.769230769230769 2.18774729443538e-08
-0.769230769230769 -0.769230769230769 2.31171185804957e-08
-0.256410256410256 -0.769230769230769 2.57063891423437e-08
0.256410256410256 -0.769230769230769 2.52675633888311e-08
0.769230769230769 -0.769230769230769 2.11121209927762e-08
1.28205128205128 -0.769230769230769 1.42513405382294e-08
1.79487179487179 -0.769230769230769 5.18415782524428e-09
2.30769230769231 -0.769230769230769 5.21341331216618e-09
2.82051282051282 -0.769230769230769 1.39872226578852e-08
3.33333333333333 -0.769230769230769 1.83680824439314e-08
3.84615384615385 -0.769230769230769 1.81744572724796e-08
4.35897435897436 -0.769230769230769 1.43485812120758e-08
4.87179487179487 -0.769230769230769 1.0594228494476e-08
5.38461538461538 -0.769230769230769 1.40776837964651e-08
5.8974358974359 -0.769230769230769 2.64005419747804e-08
6.41025641025641 -0.769230769230769 3.56554886726812e-08
6.92307692307692 -0.769230769230769 2.80213955372588e-08
7.43589743589744 -0.769230769230769 1.61530822051503e-08
7.94871794871795 -0.769230769230769 3.65088450582363e-08
8.46153846153846 -0.769230769230769 7.61020175765736e-08
8.97435897435897 -0.769230769230769 7.80955105028625e-08
9.48717948717949 -0.769230769230769 8.80409478654087e-08
10 -0.769230769230769 1.69683218143035e-07
-10 -0.256410256410256 5.36156414820965e-08
-9.48717948717949 -0.256410256410256 5.58329960043125e-08
-8.97435897435897 -0.256410256410256 5.94354894190019e-08
-8.46153846153846 -0.256410256410256 2.80349479186981e-08
-7.94871794871795 -0.256410256410256 5.73204148590634e-08
-7.43589743589744 -0.256410256410256 8.11550819879159e-08
-6.92307692307692 -0.256410256410256 3.92277366145777e-08
-6.41025641025641 -0.256410256410256 1.83405912679291e-09
-5.8974358974359 -0.256410256410256 1.62075211029844e-08
-5.38461538461538 -0.256410256410256 1.82060939657447e-08
-4.87179487179487 -0.256410256410256 2.15971244221791e-08
-4.35897435897436 -0.256410256410256 2.50627882891763e-08
-3.84615384615385 -0.256410256410256 2.4537093912258e-08
-3.33333333333333 -0.256410256410256 2.25138147014192e-08
-2.82051282051282 -0.256410256410256 2.00189230192827e-08
-2.30769230769231 -0.256410256410256 1.39654484088148e-08
-1.79487179487179 -0.256410256410256 6.69341820858094e-09
-1.28205128205128 -0.256410256410256 3.83490483812921e-09
-0.769230769230769 -0.256410256410256 5.59796661803169e-09
-0.256410256410256 -0.256410256410256 7.84309705376129e-09
0.256410256410256 -0.256410256410256 7.81694993172687e-09
0.769230769230769 -0.256410256410256 5.84763010930134e-09
1.28205128205128 -0.256410256410256 3.02831085208233e-09
1.79487179487179 -0.256410256410256 7.37138600159781e-10
2.30769230769231 -0.256410256410256 5.5304446577864e-09
2.82051282051282 -0.256410256410256 9.70831098845437e-09
3.33333333333333 -0.256410256410256 1.18550445016297e-08
3.84615384615385 -0.256410256410256 1.21291707233517e-08
4.35897435897436 -0.256410256410256 1.05058335364561e-08
4.87179487179487 -0.256410256410256 9.43277955745003e-09
5.38461538461538 -0.256410256410256 1.51663643865874e-08
5.8974358974359 -0.256410256410256 2.84476274758916e-08
6.41025641025641 -0.256410256410256 3.64128325269775e-08
6.92307692307692 -0.256410256410256 2.48414495640503e-08
7.43589743589744 -0.256410256410256 7.01650393342135e-09
7.94871794871795 -0.256410256410256 1.99017518021094e-08
8.46153846153846 -0.256410256410256 5.01365562399769e-08
8.97435897435897 -0.256410256410256 4.2105195330322e-08
9.48717948717949 -0.256410256410256 4.46173238355385e-08
10 -0.256410256410256 1.29553822336703e-07
-10 0.256410256410256 4.19330983270072e-08
-9.48717948717949 0.256410256410256 6.94677777524078e-08
-8.97435897435897 0.256410256410256 6.69982544998504e-08
-8.46153846153846 0.256410256410256 7.32515021972802e-08
-7.94871794871795 0.256410256410256 1.20650576862502e-07
-7.43589743589744 0.256410256410256 1.15003546352632e-07
-6.92307692307692 0.256410256410256 6.07161121379818e-08
-6.41025641025641 0.256410256410256 2.12141083588691e-08
-5.8974358974359 0.256410256410256 1.68926594934504e-08
-5.38461538461538 0.256410256410256 2.88930148695243e-08
-4.87179487179487 0.256410256410256 3.86847454070249e-08
-4.35897435897436 0.256410256410256 4.2594645588423e-08
-3.84615384615385 0.256410256410256 4.21261946992324e-08
-3.33333333333333 0.256410256410256 3.69174993908317e-08
-2.82051282051282 0.256410256410256 3.05125607558132e-08
-2.30769230769231 0.256410256410256 2.89877163939245e-08
-1.79487179487179 0.256410256410256 3.11765896432448e-08
-1.28205128205128 0.256410256410256 3.18523496883882e-08
-0.769230769230769 0.256410256410256 2.98521141486874e-08
-0.256410256410256 0.256410256410256 2.6818521979844e-08
0.256410256410256 0.256410256410256 2.26018311011433e-08
0.769230769230769 0.256410256410256 1.49651884495672e-08
1.28205128205128 0.256410256410256 2.83495629749275e-09
1.79487179487179 0.256410256410256 1.14476057522239e-08
2.30769230769231 0.256410256410256 2.38288719867086e-08
2.82051282051282 0.256410256410256 3.17365374535861e-08
3.33333333333333 0.256410256410256 3.41394457148425e-08
3.84615384615385 0.256410256410256 3.13268582186055e-08
4.35897435897436 0.256410256410256 2.58738257485902e-08
4.87179487179487 0.256410256410256 1.8280289282302e-08
5.38461538461538 0.256410256410256 4.9166943849599e-09
5.8974358974359 0.256410256410256 1.2207817756682e-08
6.41025641025641 0.256410256410256 1.72580604251849e-08
6.92307692307692 0.256410256410256 5.80691994489513e-09
7.43589743589744 0.256410256410256 4.24510692154101e-08
7.94871794871795 0.256410256410256 5.23630439008826e-08
8.46153846153846 0.256410256410256 4.83597051292861e-08
8.97435897435897 0.256410256410256 8.58006448112292e-08
9.48717948717949 0.256410256410256 1.03500442216742e-07
10 0.256410256410256 5.52399637143708e-09
-10 0.769230769230769 8.07263547120129e-08
-9.48717948717949 0.769230769230769 1.54762705761868e-07
-8.97435897435897 0.769230769230769 1.62889641108777e-07
-8.46153846153846 0.769230769230769 1.4262216807559e-07
-7.94871794871795 0.769230769230769 1.46761734876044e-07
-7.43589743589744 0.769230769230769 1.04886496821166e-07
-6.92307692307692 0.769230769230769 3.55916727201588e-08
-6.41025641025641 0.769230769230769 2.43822928513993e-09
-5.8974358974359 0.769230769230769 1.81738785132168e-08
-5.38461538461538 0.769230769230769 5.45627683035121e-08
-4.87179487179487 0.769230769230769 8.42247320775869e-08
-4.35897435897436 0.769230769230769 9.69136851325381e-08
-3.84615384615385 0.769230769230769 9.29637344881939e-08
-3.33333333333333 0.769230769230769 7.77471734214608e-08
-2.82051282051282 0.769230769230769 6.29635749094248e-08
-2.30769230769231 0.769230769230769 5.86641420996514e-08
-1.79487179487179 0.769230769230769 6.30832654724411e-08
-1.28205128205128 0.769230769230769 6.89806940179505e-08
-0.769230769230769 0.769230769230769 7.24267536953977e-08
-0.256410256410256 0.769230769230769 7.12794904975111e-08
0.256410256410256 0.769230769230769 6.16148208704148e-08
0.769230769230769 0.769230769230769 3.91528983678668e-08
1.28205128205128 0.769230769230769 3.9991536748829e-09
1.79487179487179 0.769230769230769 3.65144530167782e-08
2.30769230769231 0.769230769230769 7.09281354760449e-08
2.82051282051282 0.769230769230769 9.07204927846905e-08
3.33333333333333 0.769230769230769 9.38614509449209e-08
3.84615384615385 0.769230769230769 8.37295653921544e-08
4.35897435897436 0.769230769230769 6.6649462726609e-08
4.87179487179487 0.769230769230769 4.59939113461871e-08
5.38461538461538 0.769230769230769 2.08490094077973e-08
5.8974358974359 0.769230769230769 3.12843628780257e-09
6.41025641025641 0.769230769230769 5.75019809545552e-09
6.92307692307692 0.769230769230769 3.15379398152515e-08
7.43589743589744 0.769230769230769 9.1244090949516e-08
7.94871794871795 0.769230769230769 1.2605269361643e-07
8.46153846153846 0.769230769230769 1.48839288005576e-07
8.97435897435897 0.769230769230769 2.20494778879754e-07
9.48717948717949 0.769230769230769 2.63042764458987e-07
10 0.769230769230769 1.41435188893979e-07
-10 1.28205128205128 4.16078971277045e-09
-9.48717948717949 1.28205128205128 1.1700737112541e-07
-8.97435897435897 1.28205128205128 1.45897197656453e-07
-8.46153846153846 1.28205128205128 1.12525390560947e-07
-7.94871794871795 1.28205128205128 8.55036497160455e-08
-7.43589743589744 1.28205128205128 1.52379990847606e-08
-6.92307692307692 1.28205128205128 6.23473866978586e-08
-6.41025641025641 1.28205128205128 8.09834637127693e-08
-5.8974358974359 1.28205128205128 3.67019341585006e-08
-5.38461538461538 1.28205128205128 3.02836855592403e-08
-4.87179487179487 1.28205128205128 8.20681154145575e-08
-4.35897435897436 1.28205128205128 1.02343344632327e-07
-3.84615384615385 1.28205128205128 9.32938141184891e-08
-3.33333333333333 1.28205128205128 7.03012637548461e-08
-2.82051282051282 1.28205128205128 5.55204673347021e-08
-2.30769230769231 1.28205128205128 6.11471910327843e-08
-1.79487179487179 1.28205128205128 8.10890143643217e-08
-1.28205128205128 1.28205128205128 1.03581283830257e-07
-0.769230769230769 1.28205128205128 1.20888391089147e-07
-0.256410256410256 1.28205128205128 1.26657033361344e-07
0.256410256410256 1.28205128205128 1.13192384909588e-07
0.769230769230769 1.28205128205128 7.50119942272143e-08
1.28205128205128 1.28205128205128 1.56125437023036e-08
1.79487179487179 1.28205128205128 4.91352943887691e-08
2.30769230769231 1.28205128205128 9.73881915111718e-08
2.82051282051282 1.28205128205128 1.16069553857123e-07
3.33333333333333 1.28205128205128 1.08689682254415e-07
3.84615384615385 1.28205128205128 8.70391241303281e-08
4.35897435897436 1.28205128205128 6.00378696757886e-08
4.87179487179487 1.28205128205128 2.93964398379032e-08
5.38461538461538 1.28205128205128 6.18813444930311e-09
5.8974358974359 1.28205128205128 3.80293855295477e-08
6.41025641025641 1.28205128205128 4.10056761879218e-08
6.92307692307692 1.28205128205128 5.76222469739207e-09
7.43589743589744 1.28205128205128 7.88583014443844e-08
7.94871794871795 1.28205128205128 1.19299425893615e-07
8.46153846153846 1.28205128205128 1.42583676643326e-07
8.97435897435897 1.28205128205128 2.28577016203602e-07
9.48717948717949 1.28205128205128 2.87812586430292e-07
10 1.28205128205128 1.36052988208846e-07
-10 1.79487179487179 1.25935691874801e-07
-9.48717948717949 1.79487179487179 1.21063057356707e-08
-8.97435897435897 1.79487179487179 3.75819919629095e-08
-8.46153846153846 1.79487179487179 6.44332942556503e-09
-7.94871794871795 1.79487179487179 3.50376961888443e-08
-7.43589743589744 1.79487179487179 1.22058500529043e-07
-6.92307692307692 1.79487179487179 2.00462159649639e-07
-6.41025641025641 1.79487179487179 1.99871351691527e-07
-5.8974358974359 1.79487179487179 1.25045952592551e-07
-5.38461538461538 1.79487179487179 2.8159981846354e-08
-4.87179487179487 1.79487179487179 4.32049270804313e-08
-4.35897435897436 1.79487179487179 6.85879744111162e-08
-3.84615384615385 1.79487179487179 5.48083017304357e-08
-3.33333333333333 1.79487179487179 2.95530895311202e-08
-2.82051282051282 1.79487179487179 2.46791159175253e-08
-2.30769230769231 1.79487179487179 5.07444463809792e-08
-1.79487179487179 1.79487179487179 9.4460025234253e-08
-1.28205128205128 1.79487179487179 1.39291877393477e-07
-0.769230769230769 1.79487179487179 1.74328582819294e-07
-0.256410256410256 1.79487179487179 1.89412883183637e-07
0.256410256410256 1.79487179487179 1.73571623185431e-07
0.769230769230769 1.79487179487179 1.21327185576003e-07
1.28205128205128 1.79487179487179 4.19714282218209e-08
1.79487179487179 1.79487179487179 3.67548936841544e-08
2.30769230769231 1.79487179487179 8.09465056095249e-08
2.82051282051282 1.79487179487179 7.78369356746467e-08
3.33333333333333 1.79487179487179 4.77042787494497e-08
3.84615384615385 1.79487179487179 1.72501594120078e-08
4.35897435897436 1.79487179487179 7.21994009023064e-09
4.87179487179487 1.79487179487179 3.48506868919074e-08
5.38461538461538 1.79487179487179 7.25341798846202e-08
5.8974358974359 1.79487179487179 1.09537101611323e-07
6.41025641025641 1.79487179487179 1.15282176249565e-07
6.92307692307692 1.79487179487179 6.70262623181372e-08
7.43589743589744 1.79487179487179 2.42266162686633e-09
7.94871794871795 1.79487179487179 1.70798972742858e-08
8.46153846153846 1.79487179487179 2.12526729548301e-09
8.97435897435897 1.79487179487179 6.16210060755407e-08
9.48717948717949 1.79487179487179 1.21853384493775e-07
10 1.79487179487179 5.6581058061056e-08
-10 2.30769230769231 1.45558355146846e-07
-9.48717948717949 2.30769230769231 7.98091503995124e-08
-8.97435897435897 2.30769230769231 2.87796437792309e-08
-8.46153846153846 2.30769230769231 6.13370325641682e-08
-7.94871794871795 2.30769230769231 1.16395838634098e-07
-7.43589743589744 2.30769230769231 2.19274320367724e-07
-6.92307692307692 2.30769230769231 3.00047176882146e-07
-6.41025641025641 2.30769230769231 2.85891836981911e-07
-5.8974358974359 2.30769230769231 1.89610471157398e-07
-5.38461538461538 2.30769230769231 7.26400099515523e-08
-4.87179487179487 2.30769230769231 1.09639725076605e-08
-4.35897435897436 2.30769230769231 3.87813984814578e-08
-3.84615384615385 2.30769230769231 2.21515453757704e-08
-3.33333333333333 2.30769230769231 1.9842197052089e-09
-2.82051282051282 2.30769230769231 3.35320106403802e-09
-2.30769230769231 2.30769230769231 4.49405596943168e-08
-1.79487179487179 2.30769230769231 1.0453060737825e-07
-1.28205128205128 2.30769230769231 1.64141416847396e-07
-0.769230769230769 2.30769230769231 2.11172276998184e-07
-0.256410256410256 2.30769230769231 2.31782669390945e-07
0.256410256410256 2.30769230769231 2.11696643048764e-07
0.769230769230769 2.30769230769231 1.45757526104351e-07
1.28205128205128 2.30769230769231 4.97423093825944e-08
1.79487179487179 2.30769230769231 3.59380730730052e-08
2.30769230769231 2.30769230769231 6.5765723977762e-08
2.82051282051282 2.30769230769231 3.17308023189966e-08
3.33333333333333 2.30769230769231 2.15857305363443e-08
3.84615384615385 2.30769230769231 5.05166251052458e-08
4.35897435897436 2.30769230769231 5.78575811704951e-08
4.87179487179487 2.30769230769231 7.03231561871576e-08
5.38461538461538 2.30769230769231 1.02494658538177e-07
5.8974358974359 2.30769230769231 1.40976704088303e-07
6.41025641025641 2.30769230769231 1.48763710683397e-07
6.92307692307692 2.30769230769231 1.01042149092123e-07
7.43589743589744 2.30769230769231 4.14598861908644e-08
7.94871794871795 2.30769230769231 6.60811110275716e-08
8.46153846153846 2.30769230769231 1.48458987547784e-07
8.97435897435897 2.30769230769231 1.25903643066749e-07
9.48717948717949 2.30769230769231 7.17176034115141e-08
10 2.30769230769231 2.65532555498993e-07
-10 2.82051282051282 4.94012386553777e-10
-9.48717948717949 2.82051282051282 2.50409160074128e-09
-8.97435897435897 2.82051282051282 2.94404796097325e-08
-8.46153846153846 2.82051282051282 2.43809057387523e-08
-7.94871794871795 2.82051282051282 1.04594415240022e-07
-7.43589743589744 2.82051282051282 2.27445562384077e-07
-6.92307692307692 2.82051282051282 3.15774609682684e-07
-6.41025641025641 2.82051282051282 3.00185426960198e-07
-5.8974358974359 2.82051282051282 1.99914767018416e-07
-5.38461538461538 2.82051282051282 7.99744395707513e-08
-4.87179487179487 2.82051282051282 4.68015548538148e-09
-4.35897435897436 2.82051282051282 3.19666231818339e-08
-3.84615384615385 2.82051282051282 1.44001051638476e-08
-3.33333333333333 2.82051282051282 1.00098485611433e-08
-2.82051282051282 2.82051282051282 5.3691082669777e-09
-2.30769230769231 2.82051282051282 3.35886707891753e-08
-1.79487179487179 2.82051282051282 9.05791908423215e-08
-1.28205128205128 2.82051282051282 1.50327911230264e-07
-0.769230769230769 2.82051282051282 1.99205735962327e-07
-0.256410256410256 2.82051282051282 2.19408286483702e-07
0.256410256410256 2.82051282051282 1.93107097479217e-07
0.769230769230769 2.82051282051282 1.14621638624968e-07
1.28205128205128 2.82051282051282 3.71732222781418e-09
1.79487179487179 2.82051282051282 9.10105559803753e-08
2.30769230769231 2.82051282051282 1.16729736321375e-07
2.82051282051282 2.82051282051282 6.91749473258341e-08
3.33333333333333 2.82051282051282 8.78313333174674e-09
3.84615384615385 2.82051282051282 1.20379206602905e-08
4.35897435897436 2.82051282051282 4.63083948964993e-09
4.87179487179487 2.82051282051282 6.98963731338154e-09
5.38461538461538 2.82051282051282 3.6789963298034e-08
5.8974358974359 2.82051282051282 7.69256756072423e-08
6.41025641025641 2.82051282051282 8.43720364684941e-08
6.92307692307692 2.82051282051282 3.16506336694999e-08
7.43589743589744 2.82051282051282 3.00573967937368e-08
7.94871794871795 2.82051282051282 1.07921709346925e-08
8.46153846153846 2.82051282051282 1.24470666218457e-07
8.97435897435897 2.82051282051282 1.16752040479895e-07
9.48717948717949 2.82051282051282 5.8801291835664e-08
10 2.82051282051282 2.61247822042066e-07
-10 3.33333333333333 1.13746735586062e-07
-9.48717948717949 3.33333333333333 8.96825869123319e-08
-8.97435897435897 3.33333333333333 9.40419093709011e-08
-8.46153846153846 3.33333333333333 2.27793367502116e-08
-7.94871794871795 3.33333333333333 6.99587150432279e-08
-7.43589743589744 3.33333333333333 1.95119745916017e-07
-6.92307692307692 3.33333333333333 2.81657566714166e-07
-6.41025641025641 3.33333333333333 2.69916794415348e-07
-5.8974358974359 3.33333333333333 1.81202367999234e-07
-5.38461538461538 3.33333333333333 7.55267942076365e-08
-4.87179487179487 3.33333333333333 1.34814379104675e-09
-4.35897435897436 3.33333333333333 2.26707014827632e-08
-3.84615384615385 3.33333333333333 7.06447743359373e-09
-3.33333333333333 3.33333333333333 1.67481265815512e-08
-2.82051282051282 3.33333333333333 1.86826974168941e-08
-2.30769230769231 3.33333333333333 7.55302054233908e-09
-1.79487179487179 3.33333333333333 5.18058195231319e-08
-1.28205128205128 3.33333333333333 1.03182504818111e-07
-0.769230769230769 3.33333333333333 1.48180137604648e-07
-0.256410256410256 3.33333333333333 1.66973683990435e-07
0.256410256410256 3.33333333333333 1.39911670471449e-07
0.769230769230769 3.33333333333333 6.05448309265455e-08
1.28205128205128 3.33333333333333 5.15243070431382e-08
1.79487179487179 3.33333333333333 1.48456501092298e-07
2.30769230769231 3.33333333333333 1.79349198825562e-07
2.82051282051282 3.33333333333333 1.40783719793092e-07
3.33333333333333 3.33333333333333 8.95438205805732e-08
3.84615384615385 3.33333333333333 7.28855205078816e-08
4.35897435897436 3.33333333333333 7.92655678871768e-08
4.87179487179487 3.33333333333333 7.37763961033977e-08
5.38461538461538 3.33333333333333 4.05829143623748e-08
5.8974358974359 3.33333333333333 2.20945173268206e-09
6.41025641025641 3.33333333333333 9.64310564732784e-09
6.92307692307692 3.33333333333333 4.76651713654519e-08
7.43589743589744 3.33333333333333 1.17578735192581e-07
7.94871794871795 3.33333333333333 8.55732438242995e-08
8.46153846153846 3.33333333333333 1.60370667856569e-08
8.97435897435897 3.33333333333333 9.49060963151283e-09
9.48717948717949 3.33333333333333 7.47689323787881e-08
10 3.33333333333333 1.34475508950516e-07
-10 3.84615384615385 4.24869459614285e-08
-9.48717948717949 3.84615384615385 3.75382784856271e-08
-8.97435897435897 3.84615384615385 4.36623569521899e-08
-8.46153846153846 3.84615384615385 1.11153022341881e-08
-7.94871794871795 3.84615384615385 7.76271079638846e-08
-7.43589743589744 3.84615384615385 1.70531708199029e-07
-6.92307692307692 3.84615384615385 2.35540065784967e-07
-6.41025641025641 3.84615384615385 2.24872398035814e-07
-5.8974358974359 3.84615384615385 1.55709094229461e-07
-5.38461538461538 3.84615384615385 7.48007078499313e-08
-4.87179487179487 3.84615384615385 1.780352851255e-08
-4.35897435897436 3.84615384615385 2.83375531373586e-09
-3.84615384615385 3.84615384615385 5.30725462714799e-09
-3.33333333333333 3.84615384615385 2.07162947352124e-08
-2.82051282051282 3.84615384615385 2.20609214229839e-08
-2.30769230769231 3.84615384615385 3.89663062927426e-09
-1.79487179487179 3.84615384615385 2.82396040995891e-08
-1.28205128205128 3.84615384615385 6.83819990077161e-08
-0.769230769230769 3.84615384615385 1.06751730177823e-07
-0.256410256410256 3.84615384615385 1.26287392931967e-07
0.256410256410256 3.84615384615385 1.09228389444382e-07
0.769230769230769 3.84615384615385 4.94045157006795e-08
1.28205128205128 3.84615384615385 3.69206799577526e-08
1.79487179487179 3.84615384615385 1.11016954407184e-07
2.30769230769231 3.84615384615385 1.34022981823634e-07
2.82051282051282 3.84615384615385 1.0489450619211e-07
3.33333333333333 3.84615384615385 6.53231100322671e-08
3.84615384615385 3.84615384615385 4.89669702563589e-08
4.35897435897436 3.84615384615385 4.92501304183435e-08
4.87179487179487 3.84615384615385 4.09289435676641e-08
5.38461538461538 3.84615384615385 9.12618070003646e-09
5.8974358974359 3.84615384615385 3.25299660541845e-08
6.41025641025641 3.84615384615385 4.27198809660467e-08
6.92307692307692 3.84615384615385 7.68775643145148e-09
7.43589743589744 3.84615384615385 7.09613716676216e-08
7.94871794871795 3.84615384615385 4.17589376411343e-08
8.46153846153846 3.84615384615385 4.46075270055246e-08
8.97435897435897 3.84615384615385 1.0245114978602e-08
9.48717948717949 3.84615384615385 4.33591837989411e-08
10 3.84615384615385 1.62615820809009e-07
-10 4.35897435897436 7.46345830693329e-08
-9.48717948717949 4.35897435897436 5.51589691699661e-08
-8.97435897435897 4.35897435897436 3.942689541514e-08
-8.46153846153846 4.35897435897436 6.01857516047133e-08
-7.94871794871795 4.35897435897436 8.17674256081702e-08
-7.43589743589744 4.35897435897436 1.28745052618839e-07
-6.92307692307692 4.35897435897436 1.66439521442907e-07
-6.41025641025641 4.35897435897436 1.57754390828213e-07
-5.8974358974359 4.35897435897436 1.12185907896745e-07
-5.38461538461538 4.35897435897436 5.99433344072864e-08
-4.87179487179487 4.35897435897436 2.22005892003274e-08
-4.35897435897436 4.35897435897436 5.0071644499297e-09
-3.84615384615385 4.35897435897436 3.9728402373429e-09
-3.33333333333333 4.35897435897436 7.3318052185023e-09
-2.82051282051282 4.35897435897436 3.07403263954953e-09
-2.30769230769231 4.35897435897436 1.07458403841854e-08
-1.79487179487179 4.35897435897436 3.05483762730319e-08
-1.28205128205128 4.35897435897436 5.56294211806474e-08
-0.769230769230769 4.35897435897436 8.30418638853025e-08
-0.256410256410256 4.35897435897436 1.02130202295214e-07
0.256410256410256 4.35897435897436 9.94869789883168e-08
0.769230769230769 4.35897435897436 6.96939912447903e-08
1.28205128205128 4.35897435897436 2.37403208203091e-08
1.79487179487179 4.35897435897436 1.28613150129908e-08
2.30769230769231 4.35897435897436 1.75854522055374e-08
2.82051282051282 4.35897435897436 6.82818490638226e-09
3.33333333333333 4.35897435897436 3.53060760627244e-08
3.84615384615385 4.35897435897436 4.92229996762461e-08
4.35897435897436 4.35897435897436 5.06989343840303e-08
4.87179487179487 4.35897435897436 5.59160879820553e-08
5.38461538461538 4.35897435897436 8.01644883807739e-08
5.8974358974359 4.35897435897436 1.16571929664744e-07
6.41025641025641 4.35897435897436 1.30057247638149e-07
6.92307692307692 4.35897435897436 9.2997010092688e-08
7.43589743589744 4.35897435897436 4.6152660582166e-08
7.94871794871795 4.35897435897436 8.02608322025833e-08
8.46153846153846 4.35897435897436 1.59071399608024e-07
8.97435897435897 4.35897435897436 1.32679866648999e-07
9.48717948717949 4.35897435897436 1.04606632245208e-07
10 4.35897435897436 2.93694632169661e-07
-10 4.87179487179487 8.87836336671555e-08
-9.48717948717949 4.87179487179487 6.71672399921164e-08
-8.97435897435897 4.87179487179487 5.4063049814701e-08
-8.46153846153846 4.87179487179487 5.18061948895365e-08
-7.94871794871795 4.87179487179487 4.07546026925942e-08
-7.43589743589744 4.87179487179487 5.48649027320991e-08
-6.92307692307692 4.87179487179487 7.55919541961525e-08
-6.41025641025641 4.87179487179487 7.44173871414233e-08
-5.8974358974359 4.87179487179487 5.37595680194514e-08
-5.38461538461538 4.87179487179487 2.95518799986461e-08
-4.87179487179487 4.87179487179487 1.12662724787046e-08
-4.35897435897436 4.87179487179487 6.2873693751353e-10
-3.84615384615385 4.87179487179487 3.64343744063689e-09
-3.33333333333333 4.87179487179487 6.02629793289289e-09
-2.82051282051282 4.87179487179487 1.15317133064785e-08
-2.30769230769231 4.87179487179487 1.84932412161665e-08
-1.79487179487179 4.87179487179487 2.3836229878782e-08
-1.28205128205128 4.87179487179487 3.11946827813436e-08
-0.769230769230769 4.87179487179487 4.43331161781302e-08
-0.256410256410256 4.87179487179487 5.90882180961927e-08
0.256410256410256 4.87179487179487 6.61564000248305e-08
0.769230769230769 4.87179487179487 6.0172503535405e-08
1.28205128205128 4.87179487179487 4.62249349908461e-08
1.79487179487179 4.87179487179487 3.72823318883775e-08
2.30769230769231 4.87179487179487 4.22452168802323e-08
2.82051282051282 4.87179487179487 5.68552438462433e-08
3.33333333333333 4.87179487179487 7.10089682609549e-08
3.84615384615385 4.87179487179487 7.90539069761564e-08
4.35897435897436 4.87179487179487 8.02005661881822e-08
4.87179487179487 4.87179487179487 8.27329986741177e-08
5.38461538461538 4.87179487179487 1.0073979739289e-07
5.8974358974359 4.87179487179487 1.31904895450674e-07
6.41025641025641 4.87179487179487 1.46177764337452e-07
6.92307692307692 4.87179487179487 1.17016461631536e-07
7.43589743589744 4.87179487179487 7.81300584229427e-08
7.94871794871795 4.87179487179487 1.06928603971213e-07
8.46153846153846 4.87179487179487 1.69928891846638e-07
8.97435897435897 4.87179487179487 1.46198935624398e-07
9.48717948717949 4.87179487179487 1.36712440479414e-07
10 4.87179487179487 3.03218352204482e-07
-10 5.38461538461538 3.58274547807014e-08
-9.48717948717949 5.38461538461538 2.70124376200442e-08
-8.97435897435897 5.38461538461538 2.46271316672875e-08
-8.46153846153846 5.38461538461538 1.39958066247559e-08
-7.94871794871795 5.38461538461538 1.13568042747758e-08
-7.43589743589744 5.38461538461538 1.27356645229781e-08
-6.92307692307692 5.38461538461538 1.36509648029914e-09
-6.41025641025641 5.38461538461538 8.91527227042666e-09
-5.8974358974359 5.38461538461538 8.06713470330456e-09
-5.38461538461538 5.38461538461538 5.28135002041381e-09
-4.87179487179487 5.38461538461538 2.64163410590434e-09
-4.35897435897436 5.38461538461538 2.12186296311145e-10
-3.84615384615385 5.38461538461538 2.24411694782489e-09
-3.33333333333333 5.38461538461538 3.85951831605169e-09
-2.82051282051282 5.38461538461538 6.21027218539183e-09
-2.30769230769231 5.38461538461538 5.13020831371946e-09
-1.79487179487179 5.38461538461538 2.53766074820305e-09
-1.28205128205128 5.38461538461538 1.03358751557536e-08
-0.769230769230769 5.38461538461538 9.82485759415397e-09
-0.256410256410256 5.38461538461538 7.35530969464548e-10
0.256410256410256 5.38461538461538 1.01259352014438e-08
0.769230769230769 5.38461538461538 1.68140386058724e-08
1.28205128205128 5.38461538461538 1.97232660203994e-08
1.79487179487179 5.38461538461538 2.31899758285081e-08
2.30769230769231 5.38461538461538 2.79539476011337e-08
2.82051282051282 5.38461538461538 3.03034013438008e-08
3.33333333333333 5.38461538461538 3.07277949751494e-08
3.84615384615385 5.38461538461538 3.22825899345958e-08
4.35897435897436 5.38461538461538 3.26687761287303e-08
4.87179487179487 5.38461538461538 3.45338602159018e-08
5.38461538461538 5.38461538461538 4.97530117105072e-08
5.8974358974359 5.38461538461538 7.77029047771549e-08
6.41025641025641 5.38461538461538 9.09069992616196e-08
6.92307692307692 5.38461538461538 6.31042356147304e-08
7.43589743589744 5.38461538461538 2.29494325765245e-08
7.94871794871795 5.38461538461538 3.92356034328856e-08
8.46153846153846 5.38461538461538 8.26034036727208e-08
8.97435897435897 5.38461538461538 5.40149049932381e-08
9.48717948717949 5.38461538461538 5.17933340660193e-08
10 5.38461538461538 1.99228398223283e-07
-10 5.8974358974359 5.5568911694337e-09
-9.48717948717949 5.8974358974359 5.25386179006659e-09
-8.97435897435897 5.8974358974359 8.94080603996983e-09
-8.46153846153846 5.8974358974359 3.72422909178383e-09
-7.94871794871795 5.8974358974359 3.17693320539547e-08
-7.43589743589744 5.8974358974359 3.81142022665149e-08
-6.92307692307692 5.8974358974359 2.7452439030351e-08
-6.41025641025641 5.8974358974359 1.69325858959124e-08
-5.8974358974359 5.8974358974359 9.35178746972087e-09
-5.38461538461538 5.8974358974359 2.80278149994428e-09
-4.87179487179487 5.8974358974359 1.27807273098135e-09
-4.35897435897436 5.8974358974359 1.96702254484649e-09
-3.84615384615385 5.8974358974359 1.55146506752857e-09
-3.33333333333333 5.8974358974359 1.0144354800623e-09
-2.82051282051282 5.8974358974359 6.36000030418415e-10
-2.30769230769231 5.8974358974359 6.04162952999587e-09
-1.79487179487179 5.8974358974359 2.05923839091682e-08
-1.28205128205128 5.8974358974359 3.61697044537479e-08
-0.769230769230769 5.8974358974359 4.18499800369787e-08
-0.256410256410256 5.8974358974359 3.5409476017989e-08
0.256410256410256 5.8974358974359 2.28615990582881e-08
0.769230769230769 5.8974358974359 1.0732971067462e-08
1.28205128205128 5.8974358974359 8.53775827813763e-10
1.79487179487179 5.8974358974359 7.3931680777406e-09
2.30769230769231 5.8974358974359 1.14549523200225e-08
2.82051282051282 5.8974358974359 8.07828404170152e-09
3.33333333333333 5.8974358974359 2.1848916009759e-09
3.84615384615385 5.8974358974359 3.97355925940701e-10
4.35897435897436 5.8974358974359 2.05921946161425e-11
4.87179487179487 5.8974358974359 1.41359435268384e-09
5.38461538461538 5.8974358974359 1.56084445368521e-08
5.8974358974359 5.8974358974359 4.24253485675763e-08
6.41025641025641 5.8974358974359 5.51415055838334e-08
6.92307692307692 5.8974358974359 2.74264246868938e-08
7.43589743589744 5.8974358974359 1.40480087562622e-08
7.94871794871795 5.8974358974359 3.89040311077338e-09
8.46153846153846 5.8974358974359 3.05214549189969e-08
8.97435897435897 5.8974358974359 3.60209639893583e-10
9.48717948717949 5.8974358974359 1.99074534634747e-10
10 5.8974358974359 1.3834703826987e-07
-10 6.41025641025641 1.62364026667916e-08
-9.48717948717949 6.41025641025641 1.16009148953822e-08
-8.97435897435897 6.41025641025641 1.30058221414764e-08
-8.46153846153846 6.41025641025641 2.11095269042616e-09
-7.94871794871795 6.41025641025641 1.95864482133157e-08
-7.43589743589744 6.41025641025641 2.3497532933292e-08
-6.92307692307692 6.41025641025641 1.58189400467634e-08
-6.41025641025641 6.41025641025641 9.47885130644244e-09
-5.8974358974359 6.41025641025641 4.89761167038472e-09
-5.38461538461538 6.41025641025641 4.99358623895496e-10
-4.87179487179487 6.41025641025641 1.74591105461808e-09
-4.35897435897436 6.41025641025641 1.32029859267746e-09
-3.84615384615385 6.41025641025641 7.5990980175078e-10
-3.33333333333333 6.41025641025641 1.75496395193875e-10
-2.82051282051282 6.41025641025641 8.89274098803128e-10
-2.30769230769231 6.41025641025641 3.64004915098803e-09
-1.79487179487179 6.41025641025641 1.74263626862015e-08
-1.28205128205128 6.41025641025641 3.18224714357385e-08
-0.769230769230769 6.41025641025641 3.56543563562184e-08
-0.256410256410256 6.41025641025641 2.73302995790203e-08
0.256410256410256 6.41025641025641 1.38014536466002e-08
0.769230769230769 6.41025641025641 2.04251993096705e-09
1.28205128205128 6.41025641025641 6.46761311173805e-09
1.79487179487179 6.41025641025641 1.32176427580788e-08
2.30769230769231 6.41025641025641 1.64797417934182e-08
2.82051282051282 6.41025641025641 1.33804465285436e-08
3.33333333333333 6.41025641025641 8.70659566665211e-09
3.84615384615385 6.41025641025641 8.54586823528791e-09
4.35897435897436 6.41025641025641 9.60356572043963e-09
4.87179487179487 6.41025641025641 1.22629422172338e-08
5.38461538461538 6.41025641025641 2.76806151333631e-08
5.8974358974359 6.41025641025641 5.5590057002064e-08
6.41025641025641 6.41025641025641 6.85143874967764e-08
6.92307692307692 6.41025641025641 3.971663531388e-08
7.43589743589744 6.41025641025641 2.98869418102754e-09
7.94871794871795 6.41025641025641 7.40475214477954e-09
8.46153846153846 6.41025641025641 4.24049311220642e-08
8.97435897435897 6.41025641025641 1.0134601602374e-08
9.48717948717949 6.41025641025641 8.87764439738703e-09
10 6.41025641025641 1.52140808840073e-07
-10 6.92307692307692 2.87903775819665e-08
-9.48717948717949 6.92307692307692 1.29716380414813e-08
-8.97435897435897 6.92307692307692 9.94452553637615e-09
-8.46153846153846 6.92307692307692 8.26449189639256e-09
-7.94871794871795 6.92307692307692 3.82737116999543e-09
-7.43589743589744 6.92307692307692 1.08063450895979e-08
-6.92307692307692 6.92307692307692 1.799590979715e-08
-6.41025641025641 6.92307692307692 1.72763916228558e-08
-5.8974358974359 6.92307692307692 1.37303531877464e-08
-5.38461538461538 6.92307692307692 1.17701601243247e-08
-4.87179487179487 6.92307692307692 1.08586650782172e-08
-4.35897435897436 6.92307692307692 1.13752149366597e-08
-3.84615384615385 6.92307692307692 1.503709917694e-08
-3.33333333333333 6.92307692307692 1.85689957854507e-08
-2.82051282051282 6.92307692307692 1.8069702512058e-08
-2.30769230769231 6.92307692307692 1.8943734358956e-08
-1.79487179487179 6.92307692307692 2.58013806986312e-08
-1.28205128205128 6.92307692307692 3.12680868974624e-08
-0.769230769230769 6.92307692307692 2.65838201451984e-08
-0.256410256410256 6.92307692307692 1.36018574181662e-08
0.256410256410256 6.92307692307692 2.15454187824093e-09
0.769230769230769 6.92307692307692 5.87999648971049e-11
1.28205128205128 6.92307692307692 6.24056939457773e-09
1.79487179487179 6.92307692307692 1.49291352613545e-08
2.30769230769231 6.92307692307692 2.27740653002684e-08
2.82051282051282 6.92307692307692 3.0110465898403e-08
3.33333333333333 6.92307692307692 3.28162903517892e-08
3.84615384615385 6.92307692307692 2.71314029021141e-08
4.35897435897436 6.92307692307692 1.87104618465384e-08
4.87179487179487 6.92307692307692 8.59600435276775e-09
5.38461538461538 6.92307692307692 1.34893556325011e-08
5.8974358974359 6.92307692307692 4.54834623297984e-08
6.41025641025641 6.92307692307692 5.69971245756307e-08
6.92307692307692 6.92307692307692 1.98584004795777e-08
7.43589743589744 6.92307692307692 3.43248267586915e-08
7.94871794871795 6.92307692307692 3.16109185494184e-08
8.46153846153846 6.92307692307692 2.97636537638368e-09
8.97435897435897 6.92307692307692 4.99174537260672e-08
9.48717948717949 6.92307692307692 6.23747142824982e-08
10 6.92307692307692 9.92521123066581e-08
-10 7.43589743589744 2.18830141229809e-08
-9.48717948717949 7.43589743589744 1.06261494048354e-09
-8.97435897435897 7.43589743589744 5.01803285035685e-09
-8.46153846153846 7.43589743589744 9.15069947593494e-09
-7.94871794871795 7.43589743589744 2.93687621721883e-08
-7.43589743589744 7.43589743589744 5.25506653806949e-08
-6.92307692307692 7.43589743589744 6.14869951273689e-08
-6.41025641025641 7.43589743589744 5.43682061454609e-08
-5.8974358974359 7.43589743589744 4.38332236896155e-08
-5.38461538461538 7.43589743589744 3.83255256419801e-08
-4.87179487179487 7.43589743589744 3.90374178538266e-08
-4.35897435897436 7.43589743589744 4.70367596538956e-08
-3.84615384615385 7.43589743589744 6.23912260744319e-08
-3.33333333333333 7.43589743589744 7.64951677556525e-08
-2.82051282051282 7.43589743589744 7.98343938734902e-08
-2.30769230769231 7.43589743589744 7.6634948942278e-08
-1.79487179487179 7.43589743589744 7.3464471506135e-08
-1.28205128205128 7.43589743589744 6.57579318774637e-08
-0.769230769230769 7.43589743589744 4.91053870899094e-08
-0.256410256410256 7.43589743589744 3.08245231561699e-08
0.256410256410256 7.43589743589744 2.51034286691265e-08
0.769230769230769 7.43589743589744 4.08204685609093e-08
1.28205128205128 7.43589743589744 7.41883452448633e-08
1.79487179487179 7.43589743589744 1.12239761707045e-07
2.30769230769231 7.43589743589744 1.43879841596473e-07
2.82051282051282 7.43589743589744 1.64406591673938e-07
3.33333333333333 7.43589743589744 1.68806223665996e-07
3.84615384615385 7.43589743589744 1.55530802015136e-07
4.35897435897436 7.43589743589744 1.34411088037467e-07
4.87179487179487 7.43589743589744 1.10348063797616e-07
5.38461538461538 7.43589743589744 7.5828432199998e-08
5.8974358974359 7.43589743589744 3.66527725947918e-08
6.41025641025641 7.43589743589744 2.8581417454987e-08
6.92307692307692 7.43589743589744 8.28263677643548e-08
7.43589743589744 7.43589743589744 1.61907144802242e-07
7.94871794871795 7.43589743589744 1.79491347118699e-07
8.46153846153846 7.43589743589744 1.6930418711425e-07
8.97435897435897 7.43589743589744 2.47745705728164e-07
9.48717948717949 7.43589743589744 2.81251606448762e-07
10 7.43589743589744 9.12142472664357e-08
-10 7.94871794871795 1.89429832930799e-08
-9.48717948717949 7.94871794871795 3.44831918575039e-09
-8.97435897435897 7.94871794871795 8.67579122432183e-09
-8.46153846153846 7.94871794871795 1.61030930811989e-08
-7.94871794871795 7.94871794871795 5.46975463952937e-08
-7.43589743589744 7.94871794871795 8.83611604024503e-08
-6.92307692307692 7.94871794871795 9.51572243779175e-08
-6.41025641025641 7.94871794871795 8.06962119626053e-08
-5.8974358974359 7.94871794871795 6.46130001169531e-08
-5.38461538461538 7.94871794871795 5.73074482312919e-08
-4.87179487179487 7.94871794871795 5.94472289727754e-08
-4.35897435897436 7.94871794871795 7.17842604247565e-08
-3.84615384615385 7.94871794871795 9.36512427607283e-08
-3.33333333333333 7.94871794871795 1.13267672685602e-07
-2.82051282051282 7.94871794871795 1.17806000732301e-07
-2.30769230769231 7.94871794871795 1.11718982398479e-07
-1.79487179487179 7.94871794871795 1.02660990153325e-07
-1.28205128205128 7.94871794871795 8.64057700944443e-08
-0.769230769230769 7.94871794871795 6.08949478619891e-08
-0.256410256410256 7.94871794871795 3.7964496879539e-08
0.256410256410256 7.94871794871795 3.57390979033312e-08
0.769230769230769 7.94871794871795 6.39669128776887e-08
1.28205128205128 7.94871794871795 1.15581702209155e-07
1.79487179487179 7.94871794871795 1.7116027106745e-07
2.30769230769231 7.94871794871795 2.13799036696827e-07
2.82051282051282 7.94871794871795 2.37887147314098e-07
3.33333333333333 7.94871794871795 2.41267206213536e-07
3.84615384615385 7.94871794871795 2.24758449851592e-07
4.35897435897436 7.94871794871795 1.99305893788804e-07
4.87179487179487 7.94871794871795 1.696053630873e-07
5.38461538461538 7.94871794871795 1.2774917723668e-07
5.8974358974359 7.94871794871795 8.23095496205184e-08
6.41025641025641 7.94871794871795 7.54536222391522e-08
6.92307692307692 7.94871794871795 1.42556133342353e-07
7.43589743589744 7.94871794871795 2.38529784368779e-07
7.94871794871795 7.94871794871795 2.60322306377958e-07
8.46153846153846 7.94871794871795 2.47271417563866e-07
8.97435897435897 7.94871794871795 3.42478825299253e-07
9.48717948717949 7.94871794871795 3.88146047303195e-07
10 7.94871794871795 1.70106911223655e-07
-10 8.46153846153846 2.61910056975623e-08
-9.48717948717949 8.46153846153846 8.28341870096061e-09
-8.97435897435897 8.46153846153846 2.7371341304594e-09
-8.46153846153846 8.46153846153846 1.89828169861724e-08
-7.94871794871795 8.46153846153846 6.06450017287541e-08
-7.43589743589744 8.46153846153846 9.23337963865123e-08
-6.92307692307692 8.46153846153846 8.99153438926881e-08
-6.41025641025641 8.46153846153846 6.64075143208542e-08
-5.8974358974359 8.46153846153846 4.53157665836201e-08
-5.38461538461538 8.46153846153846 3.44099239102391e-08
-4.87179487179487 8.46153846153846 2.99609175247184e-08
-4.35897435897436 8.46153846153846 3.1305765979539e-08
-3.84615384615385 8.46153846153846 4.02347626327071e-08
-3.33333333333333 8.46153846153846 4.86617824924096e-08
-2.82051282051282 8.46153846153846 4.74315728915542e-08
-2.30769230769231 8.46153846153846 4.37142670950408e-08
-1.79487179487179 8.46153846153846 4.23862716036894e-08
-1.28205128205128 8.46153846153846 3.26487403778941e-08
-0.769230769230769 8.46153846153846 8.97460461501964e-09
-0.256410256410256 8.46153846153846 1.59535837873648e-08
0.256410256410256 8.46153846153846 2.21923344145836e-08
0.769230769230769 8.46153846153846 9.8768326850518e-11
1.28205128205128 8.46153846153846 4.04469862047563e-08
1.79487179487179 8.46153846153846 7.65654553092077e-08
2.30769230769231 8.46153846153846 9.25898322456931e-08
2.82051282051282 8.46153846153846 9.27588583721217e-08
3.33333333333333 8.46153846153846 8.6787662834098e-08
3.84615384615385 8.46153846153846 7.81488558310173e-08
4.35897435897436 8.46153846153846 7.07692198176346e-08
4.87179487179487 8.46153846153846 5.87069002300211e-08
5.38461538461538 8.46153846153846 2.588837966222e-08
5.8974358974359 8.46153846153846 2.00511773851275e-08
6.41025641025641 8.46153846153846 3.13003583052307e-08
6.92307692307692 8.46153846153846 3.18976174362717e-08
7.43589743589744 8.46153846153846 1.16062575994391e-07
7.94871794871795 8.46153846153846 9.98198128598915e-08
8.46153846153846 8.46153846153846 3.28671272420422e-08
8.97435897435897 8.46153846153846 1.00193992214059e-07
9.48717948717949 8.46153846153846 1.31965064653627e-07
10 8.46153846153846 1.0104744818662e-07
-10 8.97435897435897 1.22080964504168e-08
-9.48717948717949 8.97435897435897 2.67286458244254e-09
-8.97435897435897 8.97435897435897 8.88034466272557e-09
-8.46153846153846 8.97435897435897 8.60695301141412e-09
-7.94871794871795 8.97435897435897 4.91282025616435e-08
-7.43589743589744 8.97435897435897 7.50742659150205e-08
-6.92307692307692 8.97435897435897 6.32083746454626e-08
-6.41025641025641 8.97435897435897 3.43375398670354e-08
-5.8974358974359 8.97435897435897 1.37745178041548e-08
-5.38461538461538 8.97435897435897 4.29960000936092e-09
-4.87179487179487 8.97435897435897 3.43739270380894e-09
-4.35897435897436 8.97435897435897 1.11706831562586e-08
-3.84615384615385 8.97435897435897 1.32559171417412e-08
-3.33333333333333 8.97435897435897 1.31782873502573e-08
-2.82051282051282 8.97435897435897 1.68777591902369e-08
-2.30769230769231 8.97435897435897 1.4838193784783e-08
-1.79487179487179 8.97435897435897 4.46655512575944e-09
-1.28205128205128 8.97435897435897 3.08671710413932e-09
-0.769230769230769 8.97435897435897 2.08092834075302e-08
-0.256410256410256 8.97435897435897 4.56898823220087e-08
0.256410256410256 8.97435897435897 5.69806148931207e-08
0.769230769230769 8.97435897435897 4.48213262060904e-08
1.28205128205128 8.97435897435897 1.98107170668038e-08
1.79487179487179 8.97435897435897 4.74404537875728e-09
2.30769230769231 8.97435897435897 1.12293592202661e-08
2.82051282051282 8.97435897435897 2.67542312748503e-08
3.33333333333333 8.97435897435897 3.59823912887691e-08
3.84615384615385 8.97435897435897 3.70573070007651e-08
4.35897435897436 8.97435897435897 3.09122203390189e-08
4.87179487179487 8.97435897435897 2.99217468580082e-08
5.38461538461538 8.97435897435897 5.65058480006542e-08
5.8974358974359 8.97435897435897 1.04430128988753e-07
6.41025641025641 8.97435897435897 1.21297623500993e-07
6.92307692307692 8.97435897435897 6.29540730656686e-08
7.43589743589744 8.97435897435897 1.11384954593063e-08
7.94871794871795 8.97435897435897 3.52051339191917e-08
8.46153846153846 8.97435897435897 1.43403058316949e-07
8.97435897435897 8.97435897435897 9.4885003409928e-08
9.48717948717949 8.97435897435897 7.57175619980899e-08
10 8.97435897435897 3.1935452682319e-07
-10 9.48717948717949 1.05385172810557e-10
-9.48717948717949 9.48717948717949 4.61578592860616e-09
-8.97435897435897 9.48717948717949 1.49687981454427e-08
-8.46153846153846 9.48717948717949 7.75983097223154e-09
-7.94871794871795 9.48717948717949 5.88378515908872e-08
-7.43589743589744 9.48717948717949 8.73235305176578e-08
-6.92307692307692 9.48717948717949 6.95971937858531e-08
-6.41025641025641 9.48717948717949 3.49327616833151e-08
-5.8974358974359 9.48717948717949 1.26957848678444e-08
-5.38461538461538 9.48717948717949 4.26682600362938e-09
-4.87179487179487 9.48717948717949 1.91450721942488e-09
-4.35897435897436 9.48717948717949 7.70774888358972e-09
-3.84615384615385 9.48717948717949 6.58339560644094e-09
-3.33333333333333 9.48717948717949 2.93393287442711e-09
-2.82051282051282 9.48717948717949 4.62428406677873e-09
-2.30769230769231 9.48717948717949 2.39320696593381e-09
-1.79487179487179 9.48717948717949 6.28706064986773e-09
-1.28205128205128 9.48717948717949 3.6647949119839e-09
-0.769230769230769 9.48717948717949 1.91198703536344e-08
-0.256410256410256 9.48717948717949 4.73190284733249e-08
0.256410256410256 9.48717948717949 5.7700961564322e-08
0.769230769230769 9.48717948717949 3.97048793843169e-08
1.28205128205128 9.48717948717949 5.51093992662288e-09
1.79487179487179 9.48717948717949 1.88293671765649e-08
2.30769230769231 9.48717948717949 1.86891813136469e-08
2.82051282051282 9.48717948717949 5.72814506938357e-09
3.33333333333333 9.48717948717949 4.09249301114301e-09
3.84615384615385 9.48717948717949 8.23945489614175e-09
4.35897435897436 9.48717948717949 6.47479669879658e-09
4.87179487179487 9.48717948717949 1.03786979011034e-08
5.38461538461538 9.48717948717949 4.2329745486569e-08
5.8974358974359 9.48717948717949 9.48620773044695e-08
6.41025641025641 9.48717948717949 1.12490898374062e-07
6.92307692307692 9.48717948717949 4.91085914156031e-08
7.43589743589744 9.48717948717949 3.16789701138021e-08
7.94871794871795 9.48717948717949 1.47931387139977e-08
8.46153846153846 9.48717948717949 1.25724328281507e-07
8.97435897435897 9.48717948717949 6.70826976190142e-08
9.48717948717949 9.48717948717949 3.9550704489244e-08
10 9.48717948717949 2.99027397065998e-07
-10 10 3.29975853393179e-11
-9.48717948717949 10 9.91300543040641e-09
-8.97435897435897 10 3.26163905051136e-08
-8.46153846153846 10 1.75092620957606e-08
-7.94871794871795 10 1.16950331086052e-07
-7.43589743589744 10 1.74651926476699e-07
-6.92307692307692 10 1.54936078189394e-07
-6.41025641025641 10 9.77055240047875e-08
-5.8974358974359 10 4.69068628383695e-08
-5.38461538461538 10 1.49368508672865e-08
-4.87179487179487 10 3.85053444684758e-09
-4.35897435897436 10 1.18716221297888e-08
-3.84615384615385 10 8.73952332725025e-09
-3.33333333333333 10 3.73700625999618e-09
-2.82051282051282 10 5.59667223676286e-09
-2.30769230769231 10 1.0862244215204e-08
-1.79487179487179 10 2.54262075838341e-08
-1.28205128205128 10 6.39125861123802e-08
-0.769230769230769 10 1.20283837334867e-07
-0.256410256410256 10 1.63575981648734e-07
0.256410256410256 10 1.60814563887612e-07
0.769230769230769 10 1.01803437679848e-07
1.28205128205128 10 1.12903173477008e-08
1.79487179487179 10 6.06525922819401e-08
2.30769230769231 10 7.46940393980822e-08
2.82051282051282 10 4.03552267158602e-08
3.33333333333333 10 2.35798935932507e-09
3.84615384615385 10 1.22644427946739e-08
4.35897435897436 10 9.70762847884998e-09
4.87179487179487 10 1.49114329772715e-08
5.38461538461538 10 5.0144627561366e-08
5.8974358974359 10 1.01395011498084e-07
6.41025641025641 10 1.10728887836586e-07
6.92307692307692 10 3.71353032768695e-08
7.43589743589744 10 4.56155802019964e-08
7.94871794871795 10 1.459582499308e-08
8.46153846153846 10 1.50336836313159e-07
8.97435897435897 10 1.0238626924064e-07
9.48717948717949 10 4.55067747928695e-08
10 10 3.28329364140956e-07


==> figure_data/trig_5_validation_data.dat <==
-4 -4 0.167641222121436
-3.79487179487179 -4 0.206900735194473
-3.58974358974359 -4 0.246655535055572
-3.38461538461538 -4 0.286002501600079
-3.17948717948718 -4 0.323964554972198
-2.97435897435897 -4 0.359620747652616
-2.76923076923077 -4 0.392237442164199
-2.56410256410256 -4 0.421367884937899
-2.35897435897436 -4 0.446897199671583
-2.15384615384615 -4 0.469028378569355
-1.94871794871795 -4 0.488222780291179
-1.74358974358974 -4 0.50511815732801
-1.53846153846154 -4 0.520446579245085
-1.33333333333333 -4 0.534967325627181
-1.12820512820513 -4 0.549420972973651
-0.923076923076923 -4 0.564504025577623
-0.717948717948718 -4 0.580859681319384
-0.512820512820513 -4 0.599079169594767
-0.307692307692308 -4 0.61970846604872
-0.102564102564103 -4 0.64325611550363
0.102564102564103 -4 0.670198780027342
0.307692307692308 -4 0.700981707497732
0.512820512820513 -4 0.736011551216428
0.717948717948718 -4 0.775638975654028
0.923076923076923 -4 0.820128489990132
1.12820512820513 -4 0.869613328084123
1.33333333333333 -4 0.924034471537858
1.53846153846154 -4 0.983065760796272
1.74358974358974 -4 1.04603208958478
1.94871794871795 -4 1.11183507108327
2.15384615384615 -4 1.17890916775541
2.35897435897436 -4 1.24523782821111
2.56410256410256 -4 1.30845816901769
2.76923076923077 -4 1.36606833305463
2.97435897435897 -4 1.41572218379701
3.17948717948718 -4 1.45555905684692
3.38461538461538 -4 1.48448917497184
3.58974358974359 -4 1.50235644079303
3.79487179487179 -4 1.50993515258945
4 -4 1.50877099909292
-4 -3.79487179487179 0.206900735194473
-3.79487179487179 -3.79487179487179 0.24810037610232
-3.58974358974359 -3.79487179487179 0.289647940116045
-3.38461538461538 -3.79487179487179 0.330539747063103
-3.17948717948718 -3.79487179487179 0.369707958411658
-2.97435897435897 -3.79487179487179 0.40616575805212
-2.76923076923077 -3.79487179487179 0.439150357536727
-2.56410256410256 -3.79487179487179 0.468227385322321
-2.35897435897436 -3.79487179487179 0.493332333674474
-2.15384615384615 -3.79487179487179 0.514746293794048
-1.94871794871795 -3.79487179487179 0.533023128860561
-1.74358974358974 -3.79487179487179 0.548894916562826
-1.53846153846154 -3.79487179487179 0.563180566094676
-1.33333333333333 -3.79487179487179 0.576713515159994
-1.12820512820513 -3.79487179487179 0.590294250148488
-0.923076923076923 -3.79487179487179 0.604665898553514
-0.717948717948718 -3.79487179487179 0.620507333824146
-0.512820512820513 -3.79487179487179 0.638437327308052
-0.307692307692308 -3.79487179487179 0.659023966369707
-0.102564102564103 -3.79487179487179 0.682794744737368
0.102564102564103 -3.79487179487179 0.710243779701685
0.307692307692308 -3.79487179487179 0.741833260573231
0.512820512820513 -3.79487179487179 0.777986469889047
0.717948717948718 -3.79487179487179 0.819069680647873
0.923076923076923 -3.79487179487179 0.8653601781694
1.12820512820513 -3.79487179487179 0.916997986079727
1.33333333333333 -3.79487179487179 0.973920174607936
1.53846153846154 -3.79487179487179 1.03577964253776
1.74358974358974 -3.79487179487179 1.10185572139649
1.94871794871795 -3.79487179487179 1.17097207048895
2.15384615384615 -3.79487179487179 1.24144694385623
2.35897435897436 -3.79487179487179 1.31110845436009
2.56410256410256 -3.79487179487179 1.3774067742977
2.76923076923077 -3.79487179487179 1.43763959151497
2.97435897435897 -3.79487179487179 1.48927444619111
3.17948717948718 -3.79487179487179 1.53031015696977
3.38461538461538 -3.79487179487179 1.55958894741042
3.58974358974359 -3.79487179487179 1.57697211840958
3.79487179487179 -3.79487179487179 1.58333149112572
4 -3.79487179487179 1.58036944542161
-4 -3.58974358974359 0.246655535055572
-3.79487179487179 -3.58974358974359 0.289647940116045
-3.58974358974359 -3.58974358974359 0.332823327403475
-3.38461538461538 -3.58974358974359 0.375081038395216
-3.17948717948718 -3.58974358974359 0.415268247754058
-2.97435897435897 -3.58974358974359 0.452339540280339
-2.76923076923077 -3.58974358974359 0.485510615470893
-2.56410256410256 -3.58974358974359 0.514366219998126
-2.35897435897436 -3.58974358974359 0.538897000677394
-2.15384615384615 -3.58974358974359 0.559464436590827
-1.94871794871795 -3.58974358974359 0.576714709370362
-1.74358974358974 -3.58974358974359 0.591472019623663
-1.53846153846154 -3.58974358974359 0.604638561182511
-1.33333333333333 -3.58974358974359 0.617117674424271
-1.12820512820513 -3.58974358974359 0.629765306982273
-0.923076923076923 -3.58974358974359 0.643366885594832
-0.717948717948718 -3.58974358974359 0.658632906050742
-0.512820512820513 -3.58974358974359 0.676205918943864
-0.307692307692308 -3.58974358974359 0.696672594340519
-0.102564102564103 -3.58974358974359 0.720575988218597
0.102564102564103 -3.58974358974359 0.748424335589364
0.307692307692308 -3.58974358974359 0.780693409738371
0.512820512820513 -3.58974358974359 0.817819723958285
0.717948717948718 -3.58974358974359 0.860181773476105
0.923076923076923 -3.58974358974359 0.908066404239563
1.12820512820513 -3.58974358974359 0.96161768431425
1.33333333333333 -3.58974358974359 1.02076697090304
1.53846153846154 -3.58974358974359 1.08514602702292
1.74358974358974 -3.58974358974359 1.15399086346155
1.94871794871795 -3.58974358974359 1.22605275251329
2.15384615384615 -3.58974358974359 1.29954337633302
2.35897435897436 -3.58974358974359 1.37214950592647
2.56410256410256 -3.58974358974359 1.44115220197673
2.76923076923077 -3.58974358974359 1.50366879937102
2.97435897435897 -3.58974358974359 1.55700031233338
3.17948717948718 -3.58974358974359 1.59902141376562
3.38461538461538 -3.58974358974359 1.62851640720961
3.58974358974359 -3.58974358974359 1.64536602702281
3.79487179487179 -3.58974358974359 1.65053350002635
4 -3.58974358974359 1.64586511573445
-4 -3.38461538461538 0.286002501600079
-3.79487179487179 -3.38461538461538 0.330539747063103
-3.58974358974359 -3.38461538461538 0.375081038395216
-3.38461538461538 -3.38461538461538 0.418438399198313
-3.17948717948718 -3.38461538461538 0.459385724291965
-2.97435897435897 -3.38461538461538 0.496830933862428
-2.76923076923077 -3.38461538461538 0.529978295516274
-2.56410256410256 -3.38461538461538 0.558438186180116
-2.35897435897436 -3.38461538461538 0.582258511513706
-2.15384615384615 -3.38461538461538 0.601879014966053
-1.94871794871795 -3.38461538461538 0.618032808718404
-1.74358974358974 -3.38461538461538 0.63162887124649
-1.53846153846154 -3.38461538461538 0.643644614028044
-1.33333333333333 -3.38461538461538 0.655045402588952
-1.12820512820513 -3.38461538461538 0.666735475592982
-0.923076923076923 -3.38461538461538 0.679536274254436
-0.717948717948718 -3.38461538461538 0.694184460343819
-0.512820512820513 -3.38461538461538 0.711341547349095
-0.307692307692308 -3.38461538461538 0.73160837192046
-0.102564102564103 -3.38461538461538 0.755539298816229
0.102564102564103 -3.38461538461538 0.78365238900474
0.307692307692308 -3.38461538461538 0.816432530983702
0.512820512820513 -3.38461538461538 0.854324772946903
0.717948717948718 -3.38461538461538 0.897714982748289
0.923076923076923 -3.38461538461538 0.946894808387328
1.12820512820513 -3.38461538461538 1.00200817189117
1.33333333333333 -3.38461538461538 1.06297786887189
1.53846153846154 -3.38461538461538 1.12941413404921
1.74358974358974 -3.38461538461538 1.20051315263406
1.94871794871795 -3.38461538461538 1.27496278721629
2.15384615384615 -3.38461538461538 1.35088401136825
2.35897435897436 -3.38461538461538 1.42584564630522
2.56410256410256 -3.38461538461538 1.49698975959207
2.76923076923077 -3.38461538461538 1.56128741111551
2.97435897435897 -3.38461538461538 1.6159064353778
3.17948717948718 -3.38461538461538 1.65862424665415
3.38461538461538 -3.38461538461538 1.68818250711043
3.58974358974359 -3.38461538461538 1.70448218713775
3.79487179487179 -3.38461538461538 1.70856460805858
4 -3.38461538461538 1.70239584285761
-4 -3.17948717948718 0.323964554972198
-3.79487179487179 -3.17948717948718 0.369707958411658
-3.58974358974359 -3.17948717948718 0.415268247754058
-3.38461538461538 -3.17948717948718 0.459385724291965
-3.17948717948718 -3.17948717948718 0.500778204640461
-2.97435897435897 -3.17948717948718 0.53832284423095
-2.76923076923077 -3.17948717948718 0.571224154251146
-2.56410256410256 -3.17948717948718 0.599123596281255
-2.35897435897436 -3.17948717948718 0.62212508892971
-2.15384615384615 -3.17948717948718 0.640739698429204
-1.94871794871795 -3.17948717948718 0.655776757372689
-1.74358974358974 -3.17948717948718 0.668217657756783
-1.53846153846154 -3.17948717948718 0.679102742042479
-1.33333333333333 -3.17948717948718 0.689448284309616
-1.12820512820513 -3.17948717948718 0.700197334239613
-0.923076923076923 -3.17948717948718 0.712199503498021
-0.717948717948718 -3.17948717948718 0.72621113369142
-0.512820512820513 -3.17948717948718 0.742907173540965
-0.307692307692308 -3.17948717948718 0.762897640771613
-0.102564102564103 -3.17948717948718 0.786743392392481
0.102564102564103 -3.17948717948718 0.814967370594902
0.307692307692308 -3.17948717948718 0.848058307648444
0.512820512820513 -3.17948717948718 0.886464115288011
0.717948717948718 -3.17948717948718 0.930572055735236
0.923076923076923 -3.17948717948718 0.980672614764291
1.12820512820513 -3.17948717948718 1.03690424906522
1.33333333333333 -3.17948717948718 1.09917755041362
1.53846153846154 -3.17948717948718 1.1670807602766
1.74358974358974 -3.17948717948718 1.23977489961164
1.94871794871795 -3.17948717948718 1.31589640717831
2.15384615384615 -3.17948717948718 1.39349682665372
2.35897435897436 -3.17948717948718 1.47005854347094
2.56410256410256 -3.17948717948718 1.54262532270843
2.76923076923077 -3.17948717948718 1.60806799726163
2.97435897435897 -3.17948717948718 1.66346608622717
3.17948717948718 -3.17948717948718 1.70653543523109
3.38461538461538 -3.17948717948718 1.73599447390332
3.58974358974359 -3.17948717948718 1.75176375776712
3.79487179487179 -3.17948717948718 1.75494284056167
4 -3.17948717948718 1.74758344442749
-4 -2.97435897435897 0.359620747652616
-3.79487179487179 -2.97435897435897 0.40616575805212
-3.58974358974359 -2.97435897435897 0.452339540280339
-3.38461538461538 -2.97435897435897 0.496830933862428
-3.17948717948718 -2.97435897435897 0.53832284423095
-2.97435897435897 -2.97435897435897 0.575680011271682
-2.76923076923077 -2.97435897435897 0.608119261459735
-2.56410256410256 -2.97435897435897 0.635316884927458
-2.35897435897436 -2.97435897435897 0.657428189059006
-2.15384615384615 -2.97435897435897 0.675024320266254
-1.94871794871795 -2.97435897435897 0.688975679135566
-1.74358974358974 -2.97435897435897 0.700319724551824
-1.53846153846154 -2.97435897435897 0.710144250048544
-1.33333333333333 -2.97435897435897 0.719502995993981
-1.12820512820513 -2.97435897435897 0.7293667937259
-0.923076923076923 -2.97435897435897 0.740604634515111
-0.717948717948718 -2.97435897435897 0.753985518270244
-0.512820512820513 -2.97435897435897 0.770192006053082
-0.307692307692308 -2.97435897435897 0.789838119569703
-0.102564102564103 -2.97435897435897 0.813486203705826
0.102564102564103 -2.97435897435897 0.841658886085248
0.307692307692308 -2.97435897435897 0.874843118985277
0.512820512820513 -2.97435897435897 0.913483542062957
0.717948717948718 -2.97435897435897 0.957962276836107
0.923076923076923 -2.97435897435897 1.00856209021907
1.12820512820513 -2.97435897435897 1.06541013324359
1.33333333333333 -2.97435897435897 1.12840087349876
1.53846153846154 -2.97435897435897 1.19710030722469
1.74358974358974 -2.97435897435897 1.27063997927666
1.94871794871795 -2.97435897435897 1.34761909566768
2.15384615384615 -2.97435897435897 1.42604475605917
2.35897435897436 -2.97435897435897 1.50334977498108
2.56410256410256 -2.97435897435897 1.57652708481999
2.76923076923077 -2.97435897435897 1.64240084000543
2.97435897435897 -2.97435897435897 1.69801415089379
3.17948717948718 -2.97435897435897 1.74106217188208
3.38461538461538 -2.97435897435897 1.77026167696613
3.58974358974359 -2.97435897435897 1.78555081689608
3.79487179487179 -2.97435897435897 1.78806304981565
4 -2.97435897435897 1.77989509281231
-4 -2.76923076923077 0.392237442164199
-3.79487179487179 -2.76923076923077 0.439150357536727
-3.58974358974359 -2.76923076923077 0.485510615470893
-3.38461538461538 -2.76923076923077 0.529978295516274
-3.17948717948718 -2.76923076923077 0.571224154251146
-2.97435897435897 -2.76923076923077 0.608119261459735
-2.76923076923077 -2.76923076923077 0.639903925419944
-2.56410256410256 -2.76923076923077 0.666290994397486
-2.35897435897436 -2.76923076923077 0.687479832750041
-2.15384615384615 -2.76923076923077 0.70408751642671
-1.94871794871795 -2.76923076923077 0.717027677174126
-1.74358974358974 -2.76923076923077 0.727375302387762
-1.53846153846154 -2.76923076923077 0.736248559418423
-1.33333333333333 -2.76923076923077 0.744724182592573
-1.12820512820513 -2.76923076923077 0.753789192446793
-0.923076923076923 -2.76923076923077 0.764322947875774
-0.717948717948718 -2.76923076923077 0.777100088210989
-0.512820512820513 -2.76923076923077 0.792805094320639
-0.307692307692308 -2.76923076923077 0.812051002883503
-0.102564102564103 -2.76923076923077 0.835396842350446
0.102564102564103 -2.76923076923077 0.863359916571381
0.307692307692308 -2.76923076923077 0.896419938248023
0.512820512820513 -2.76923076923077 0.935012286127032
0.717948717948718 -2.76923076923077 0.979507553047339
0.923076923076923 -2.76923076923077 1.03017440800648
1.12820512820513 -2.76923076923077 1.08712310669462
1.33333333333333 -2.76923076923077 1.15022844955397
1.53846153846154 -2.76923076923077 1.21903450002067
1.74358974358974 -2.76923076923077 1.29264982310054
1.94871794871795 -2.76923076923077 1.36965167076974
2.15384615384615 -2.76923076923077 1.4480290432172
2.35897435897436 -2.76923076923077 1.5252036024587
2.56410256410256 -2.76923076923077 1.59816651103733
2.76923076923077 -2.76923076923077 1.66375020609185
2.97435897435897 -2.76923076923077 1.71901429026807
3.17948717948718 -2.76923076923077 1.76167449252244
3.38461538461538 -2.76923076923077 1.790467214582
3.58974358974359 -2.76923076923077 1.80534529830439
3.79487179487179 -2.76923076923077 1.80745041891432
4 -2.76923076923077 1.79888206233926
-4 -2.56410256410256 0.421367884937899
-3.79487179487179 -2.56410256410256 0.468227385322321
-3.58974358974359 -2.56410256410256 0.514366219998126
-3.38461538461538 -2.56410256410256 0.558438186180116
-3.17948717948718 -2.56410256410256 0.599123596281255
-2.97435897435897 -2.56410256410256 0.635316884927458
-2.76923076923077 -2.56410256410256 0.666290994397486
-2.56410256410256 -2.56410256410256 0.691795135537964
-2.35897435897436 -2.56410256410256 0.712063865749215
-2.15384615384615 -2.56410256410256 0.727745042716651
-1.94871794871795 -2.56410256410256 0.739777218724954
-1.74358974358974 -2.56410256410256 0.749254315110321
-1.53846153846154 -2.56410256410256 0.757308022985093
-1.33333333333333 -2.56410256410256 0.76502399045071
-1.12820512820513 -2.56410256410256 0.77339430727759
-0.923076923076923 -2.56410256410256 0.783300190460205
-0.717948717948718 -2.56410256410256 0.795515408889972
-0.512820512820513 -2.56410256410256 0.810721181530053
-0.307692307692308 -2.56410256410256 0.829525090897978
-0.102564102564103 -2.56410256410256 0.852478588286176
0.102564102564103 -2.56410256410256 0.880089230821761
0.307692307692308 -2.56410256410256 0.912824681615766
0.512820512820513 -2.56410256410256 0.951105801708417
0.717948717948718 -2.56410256410256 0.995286094530503
0.923076923076923 -2.56410256410256 1.04561467284688
1.12820512820513 -2.56410256410256 1.10218029298014
1.33333333333333 -2.56410256410256 1.16483552314857
1.53846153846154 -2.56410256410256 1.23310363952023
1.74358974358974 -2.56410256410256 1.30607719409941
1.94871794871795 -2.56410256410256 1.38232657441749
2.15384615384615 -2.56410256410256 1.45984784018011
2.35897435897436 -2.56410256410256 1.53608745881749
2.56410256410256 -2.56410256410256 1.60808008327037
2.76923076923077 -2.56410256410256 1.67271655236851
2.97435897435897 -2.56410256410256 1.72712071680279
3.17948717948718 -2.56410256410256 1.76906573705095
3.38461538461538 -2.56410256410256 1.7973262630839
3.58974358974359 -2.56410256410256 1.81186659476817
3.79487179487179 -2.56410256410256 1.81381288100588
4 -2.56410256410256 1.80522872810237
-4 -2.35897435897436 0.446897199671583
-3.79487179487179 -2.35897435897436 0.493332333674474
-3.58974358974359 -2.35897435897436 0.538897000677394
-3.38461538461538 -2.35897435897436 0.582258511513706
-3.17948717948718 -2.35897435897436 0.62212508892971
-2.97435897435897 -2.35897435897436 0.657428189059006
-2.76923076923077 -2.35897435897436 0.687479832750041
-2.56410256410256 -2.35897435897436 0.712063865749215
-2.35897435897436 -2.35897435897436 0.731440966386326
-2.15384615384615 -2.35897435897436 0.746275541743441
-1.94871794871795 -2.35897435897436 0.757514388986862
-1.74358974358974 -2.35897435897436 0.766253694436632
-1.53846153846154 -2.35897435897436 0.773623710524354
-1.33333333333333 -2.35897435897436 0.780706583112601
-1.12820512820513 -2.35897435897436 0.788489732115783
-0.923076923076923 -2.35897435897436 0.797848844008217
-0.717948717948718 -2.35897435897436 0.809551233779991
-0.512820512820513 -2.35897435897436 0.824270487672282
-0.307692307692308 -2.35897435897436 0.842605037096391
-0.102564102564103 -2.35897435897436 0.865095296808799
0.102564102564103 -2.35897435897436 0.892235541414566
0.307692307692308 -2.35897435897436 0.924477591308186
0.512820512820513 -2.35897435897436 0.962223707366387
0.717948717948718 -2.35897435897436 1.00580607833272
0.923076923076923 -2.35897435897436 1.05545026449517
1.12820512820513 -2.35897435897436 1.11122041316782
1.33333333333333 -2.35897435897436 1.17294563936241
1.53846153846154 -2.35897435897436 1.24013047063954
1.74358974358974 -2.35897435897436 1.31185841927109
1.94871794871795 -2.35897435897436 1.38670666836393
2.15384615384615 -2.35897435897436 1.46270006181715
2.35897435897436 -2.35897435897436 1.53733999521916
2.56410256410256 -2.35897435897436 1.60774168430169
2.76923076923077 -2.35897435897436 1.67089469284282
2.97435897435897 -2.35897435897436 1.72402497130858
3.17948717948718 -2.35897435897436 1.76499191896355
3.38461538461538 -2.35897435897436 1.79262266143196
3.58974358974359 -2.35897435897436 1.80688994344773
3.79487179487179 -2.35897435897436 1.80888522347307
4 -2.35897435897436 1.80060522197774
-4 -2.15384615384615 0.469028378569355
-3.79487179487179 -2.15384615384615 0.514746293794048
-3.58974358974359 -2.15384615384615 0.559464436590827
-3.38461538461538 -2.15384615384615 0.601879014966053
-3.17948717948718 -2.15384615384615 0.640739698429204
-2.97435897435897 -2.15384615384615 0.675024320266254
-2.76923076923077 -2.15384615384615 0.70408751642671
-2.56410256410256 -2.15384615384615 0.727745042716651
-2.35897435897436 -2.15384615384615 0.746275541743441
-2.15384615384615 -2.15384615384615 0.760348120791303
-1.94871794871795 -2.15384615384615 0.770904334343386
-1.74358974358974 -2.15384615384615 0.779029323858557
-1.53846153846154 -2.15384615384615 0.785840021512253
-1.33333333333333 -2.15384615384615 0.792405232635696
-1.12820512820513 -2.15384615384615 0.799700001972647
-0.923076923076923 -2.15384615384615 0.808588660814575
-0.717948717948718 -2.15384615384615 0.819827707394843
-0.512820512820513 -2.15384615384615 0.834079738359209
-0.307692307692308 -2.15384615384615 0.851931269026436
-0.102564102564103 -2.15384615384615 0.873909172113908
0.102564102564103 -2.15384615384615 0.900491960619274
0.307692307692308 -2.15384615384615 0.932113035523042
0.512820512820513 -2.15384615384615 0.969153380198757
0.717948717948718 -2.15384615384615 1.0119212287928
0.923076923076923 -2.15384615384615 1.06061629535418
1.12820512820513 -2.15384615384615 1.11527668436544
1.33333333333333 -2.15384615384615 1.17570822888738
1.53846153846154 -2.15384615384615 1.24139945427298
1.74358974358974 -2.15384615384615 1.31143127383224
1.94871794871795 -2.15384615384615 1.38439888314022
2.15384615384615 -2.15384615384615 1.4583726251243
2.35897435897436 -2.15384615384615 1.53093096849083
2.56410256410256 -2.15384615384615 1.59929599207791
2.76923076923077 -2.15384615384615 1.66058376515734
2.97435897435897 -2.15384615384615 1.71214777921838
3.17948717948718 -2.15384615384615 1.75195260199873
3.38461538461538 -2.15384615384615 1.77888686645522
3.58974358974359 -2.15384615384615 1.79292933616116
3.79487179487179 -2.15384615384615 1.7951236296179
4 -2.15384615384615 1.78737841562916
-4 -1.94871794871795 0.488222780291179
-3.79487179487179 -1.94871794871795 0.533023128860561
-3.58974358974359 -1.94871794871795 0.576714709370362
-3.38461538461538 -1.94871794871795 0.618032808718404
-3.17948717948718 -1.94871794871795 0.655776757372689
-2.97435897435897 -1.94871794871795 0.688975679135566
-2.76923076923077 -1.94871794871795 0.717027677174126
-2.56410256410256 -1.94871794871795 0.739777218724954
-2.35897435897436 -1.94871794871795 0.757514388986862
-2.15384615384615 -1.94871794871795 0.770904334343386
-1.94871794871795 -1.94871794871795 0.780873862171297
-1.74358974358974 -1.94871794871795 0.788487834762629
-1.53846153846154 -1.94871794871795 0.794841661733928
-1.33333333333333 -1.94871794871795 0.800984014692863
-1.12820512820513 -1.94871794871795 0.807872235068441
-0.923076923076923 -1.94871794871795 0.816355277084575
-0.717948717948718 -1.94871794871795 0.82717583883468
-0.512820512820513 -1.94871794871795 0.840983287730352
-0.307692307692308 -1.94871794871795 0.858350458366267
-0.102564102564103 -1.94871794871795 0.879789178446715
0.102564102564103 -1.94871794871795 0.905760814710824
0.307692307692308 -1.94871794871795 0.936679017304633
0.512820512820513 -1.94871794871795 0.972902234825309
0.717948717948718 -1.94871794871795 1.01471368083768
0.923076923076923 -1.94871794871795 1.06228657394687
1.12820512820513 -1.94871794871795 1.11563308652308
1.33333333333333 -1.94871794871795 1.17453709777832
1.53846153846154 -1.94871794871795 1.23847421712031
1.74358974358974 -1.94871794871795 1.30652815132165
1.94871794871795 -1.94871794871795 1.37732022925691
2.15384615384615 -1.94871794871795 1.44897725669778
2.35897435897436 -1.94871794871795 1.51916820086436
2.56410256410256 -1.94871794871795 1.58523689726776
2.76923076923077 -1.94871794871795 1.64444072070473
2.97435897435897 -1.94871794871795 1.69427352542142
3.17948717948718 -1.94871794871795 1.73281408073975
3.38461538461538 -1.94871794871795 1.75901645558315
3.58974358974359 -1.94871794871795 1.7728637362126
3.79487179487179 -1.94871794871795 1.77534475203163
4 -1.94871794871795 1.76826906139074
-4 -1.74358974358974 0.50511815732801
-3.79487179487179 -1.74358974358974 0.548894916562826
-3.58974358974359 -1.74358974358974 0.591472019623663
-3.38461538461538 -1.74358974358974 0.63162887124649
-3.17948717948718 -1.74358974358974 0.668217657756783
-2.97435897435897 -1.74358974358974 0.700319724551824
-2.76923076923077 -1.74358974358974 0.727375302387762
-2.56410256410256 -1.74358974358974 0.749254315110321
-2.35897435897436 -1.74358974358974 0.766253694436632
-2.15384615384615 -1.74358974358974 0.779029323858557
-1.94871794871795 -1.74358974358974 0.788487834762629
-1.74358974358974 -1.74358974358974 0.795668708962651
-1.53846153846154 -1.74358974358974 0.80164136093756
-1.33333333333333 -1.74358974358974 0.807430633434704
-1.12820512820513 -1.74358974358974 0.813973266398549
-0.923076923076923 -1.74358974358974 0.822100663266882
-0.717948717948718 -1.74358974358974 0.832540149030084
-0.512820512820513 -1.74358974358974 0.845926750845918
-0.307692307692308 -1.74358974358974 0.862818846490688
-0.102564102564103 -1.74358974358974 0.883712679779731
0.102564102564103 -1.74358974358974 0.909052111458003
0.307692307692308 -1.74358974358974 0.939230847655915
0.512820512820513 -1.74358974358974 0.974584811811076
0.717948717948718 -1.74358974358974 1.01537249548375
0.923076923076923 -1.74358974358974 1.06174134243779
1.12820512820513 -1.74358974358974 1.11367890423567
1.33333333333333 -1.74358974358974 1.1709491870157
1.53846153846154 -1.74358974358974 1.233017878034
1.74358974358974 -1.74358974358974 1.29897542719019
1.94871794871795 -1.74358974358974 1.36747407091683
2.15384615384615 -1.74358974358974 1.43670232088488
2.35897435897436 -1.74358974358974 1.50442479274208
2.56410256410256 -1.74358974358974 1.56811149009428
2.76923076923077 -1.74358974358974 1.62516424704923
2.97435897435897 -1.74358974358974 1.67321898261184
3.17948717948718 -1.74358974358974 1.71046909878623
3.38461538461538 -1.74358974358974 1.73593365276353
3.58974358974359 -1.74358974358974 1.74959905105461
3.79487179487179 -1.74358974358974 1.75239784473021
4 -1.74358974358974 1.74603835485824
-4 -1.53846153846154 0.520446579245085
-3.79487179487179 -1.53846153846154 0.563180566094676
-3.58974358974359 -1.53846153846154 0.604638561182511
-3.38461538461538 -1.53846153846154 0.643644614028044
-3.17948717948718 -1.53846153846154 0.679102742042479
-2.97435897435897 -1.53846153846154 0.710144250048544
-2.76923076923077 -1.53846153846154 0.736248559418423
-2.56410256410256 -1.53846153846154 0.757308022985093
-2.35897435897436 -1.53846153846154 0.773623710524354
-2.15384615384615 -1.53846153846154 0.785840021512253
-1.94871794871795 -1.53846153846154 0.794841661733928
-1.74358974358974 -1.53846153846154 0.80164136093756
-1.53846153846154 -1.53846153846154 0.807281455512497
-1.33333333333333 -1.53846153846154 0.812762111217641
-1.12820512820513 -1.53846153846154 0.81899883019063
-0.923076923076923 -1.53846153846154 0.826805031968789
-0.717948717948718 -1.53846153846154 0.836892432350913
-0.512820512820513 -1.53846153846154 0.849881672029281
-0.307692307692308 -1.53846153846154 0.866316810393005
-0.102564102564103 -1.53846153846154 0.886678832440537
0.102564102564103 -1.53846153846154 0.911394618710657
0.307692307692308 -1.53846153846154 0.940838686555844
0.512820512820513 -1.53846153846154 0.975325461258695
0.717948717948718 -1.53846153846154 1.0150900605321
0.923076923076923 -1.53846153846154 1.06025586452468
1.12820512820513 -1.53846153846154 1.11078788710065
1.33333333333333 -1.53846153846154 1.16643265333745
1.53846153846154 -1.53846153846154 1.22664844538912
1.74358974358974 -1.53846153846154 1.2905347469802
1.94871794871795 -1.53846153846154 1.35677623189001
2.15384615384615 -1.53846153846154 1.42362322737727
2.35897435897436 -1.53846153846154 1.48893407603431
2.56410256410256 -1.53846153846154 1.55030071721032
2.76923076923077 -1.53846153846154 1.60526325250246
2.97435897435897 -1.53846153846154 1.65159262725576
3.17948717948718 -1.53846153846154 1.68759064639299
3.38461538461538 -1.53846153846154 1.71233755807461
3.58974358974359 -1.53846153846154 1.72582264814346
3.79487179487179 -1.53846153846154 1.72892495465429
4 -1.53846153846154 1.72325645127817
-4 -1.33333333333333 0.534967325627181
-3.79487179487179 -1.33333333333333 0.576713515159994
-3.58974358974359 -1.33333333333333 0.617117674424271
-3.38461538461538 -1.33333333333333 0.655045402588952
-3.17948717948718 -1.33333333333333 0.689448284309616
-2.97435897435897 -1.33333333333333 0.719502995993981
-2.76923076923077 -1.33333333333333 0.744724182592573
-2.56410256410256 -1.33333333333333 0.76502399045071
-2.35897435897436 -1.33333333333333 0.780706583112601
-2.15384615384615 -1.33333333333333 0.792405232635696
-1.94871794871795 -1.33333333333333 0.800984014692863
-1.74358974358974 -1.33333333333333 0.807430633434704
-1.53846153846154 -1.33333333333333 0.812762111217641
-1.33333333333333 -1.33333333333333 0.81795551699813
-1.12820512820513 -1.33333333333333 0.823906441636875
-0.923076923076923 -1.33333333333333 0.831411423081519
-0.717948717948718 -1.33333333333333 0.841167524132826
-0.512820512820513 -1.33333333333333 0.853781901628802
-0.307692307692308 -1.33333333333333 0.869785235072879
-0.102564102564103 -1.33333333333333 0.889644305185857
0.102564102564103 -1.33333333333333 0.913770252445134
0.307692307692308 -1.33333333333333 0.942519888876883
0.512820512820513 -1.33333333333333 0.976187909030781
0.717948717948718 -1.33333333333333 1.01498811952559
0.923076923076923 -1.33333333333333 1.0590221548757
1.12820512820513 -1.33333333333333 1.10823493914293
1.33333333333333 -1.33333333333333 1.16235783994471
1.53846153846154 -1.33333333333333 1.22084350597127
1.74358974358974 -1.33333333333333 1.282801049656
1.94871794871795 -1.33333333333333 1.34694621304854
2.15384615384615 -1.33333333333333 1.4115869958115
2.35897435897436 -1.33333333333333 1.4746679903238
2.56410256410256 -1.33333333333333 1.53389232256198
2.76923076923077 -1.33333333333333 1.58692535243548
2.97435897435897 -1.33333333333333 1.63165979965848
3.17948717948718 -1.33333333333333 1.66649499578839
3.38461538461538 -1.33333333333333 1.69056627853795
3.58974358974359 -1.33333333333333 1.70386578032865
3.79487179487179 -1.33333333333333 1.70722477666568
4 -1.33333333333333 1.70216876335921
-4 -1.12820512820513 0.549420972973651
-3.79487179487179 -1.12820512820513 0.590294250148488
-3.58974358974359 -1.12820512820513 0.629765306982273
-3.38461538461538 -1.12820512820513 0.666735475592982
-3.17948717948718 -1.12820512820513 0.700197334239613
-2.97435897435897 -1.12820512820513 0.7293667937259
-2.76923076923077 -1.12820512820513 0.753789192446793
-2.56410256410256 -1.12820512820513 0.77339430727759
-2.35897435897436 -1.12820512820513 0.788489732115783
-2.15384615384615 -1.12820512820513 0.799700001972647
-1.94871794871795 -1.12820512820513 0.807872235068441
-1.74358974358974 -1.12820512820513 0.813973266398549
-1.53846153846154 -1.12820512820513 0.81899883019063
-1.33333333333333 -1.12820512820513 0.823906441636875
-1.12820512820513 -1.12820512820513 0.829574724054682
-0.923076923076923 -1.12820512820513 0.836785723985088
-0.717948717948718 -1.12820512820513 0.846223819746966
-0.512820512820513 -1.12820512820513 0.858484392629757
-0.307692307692308 -1.12820512820513 0.874086347723174
-0.102564102564103 -1.12820512820513 0.893483900914015
0.102564102564103 -1.12820512820513 0.917074234931547
0.307692307692308 -1.12820512820513 0.945198457368449
0.512820512820513 -1.12820512820513 0.978133785330768
0.717948717948718 -1.12820512820513 1.01607519575353
0.923076923076923 -1.12820512820513 1.05910517832799
1.12820512820513 -1.12820512820513 1.10715105757868
1.33333333333333 -1.12820512820513 1.15993102959858
1.53846153846154 -1.12820512820513 1.2168929987043
1.74358974358974 -1.12820512820513 1.27715470669228
1.94871794871795 -1.12820512820513 1.33945916030828
2.15384615384615 -1.12820512820513 1.4021645774498
2.35897435897436 -1.12820512820513 1.46329024704278
2.56410256410256 -1.12820512820513 1.52063518387429
2.76923076923077 -1.12820512820513 1.57197243650964
2.97435897435897 -1.12820512820513 1.61529923427254
3.17948717948718 -1.12820512820513 1.64909863965723
3.38461538461538 -1.12820512820513 1.67255356448754
3.58974358974359 -1.12820512820513 1.68565923485674
3.79487179487179 -1.12820512820513 1.68920681646266
4 -1.12820512820513 1.68464841381987
-4 -0.923076923076923 0.564504025577623
-3.79487179487179 -0.923076923076923 0.604665898553514
-3.58974358974359 -0.923076923076923 0.643366885594832
-3.38461538461538 -0.923076923076923 0.679536274254436
-3.17948717948718 -0.923076923076923 0.712199503498021
-2.97435897435897 -0.923076923076923 0.740604634515111
-2.76923076923077 -0.923076923076923 0.764322947875774
-2.56410256410256 -0.923076923076923 0.783300190460205
-2.35897435897436 -0.923076923076923 0.797848844008217
-2.15384615384615 -0.923076923076923 0.808588660814575
-1.94871794871795 -0.923076923076923 0.816355277084575
-1.74358974358974 -0.923076923076923 0.822100663266882
-1.53846153846154 -0.923076923076923 0.826805031968789
-1.33333333333333 -0.923076923076923 0.831411423081519
-1.12820512820513 -0.923076923076923 0.836785723985088
-0.923076923076923 -0.923076923076923 0.843698922368617
-0.717948717948718 -0.923076923076923 0.852825508372839
-0.512820512820513 -0.923076923076923 0.864751453768058
-0.307692307692308 -0.923076923076923 0.879986028288089
-0.102564102564103 -0.923076923076923 0.898972970686193
0.102564102564103 -0.923076923076923 0.922097677327638
0.307692307692308 -0.923076923076923 0.949687891914869
0.512820512820513 -0.923076923076923 0.982005888177286
0.717948717948718 -0.923076923076923 1.01923048561632
0.923076923076923 -0.923076923076923 1.06142767652826
1.12820512820513 -0.923076923076923 1.1085095015153
1.33333333333333 -0.923076923076923 1.16018248011756
1.53846153846154 -0.923076923076923 1.21588975289528
1.74358974358974 -0.923076923076923 1.27475527947861
1.94871794871795 -0.923076923076923 1.33554357046054
2.15384615384615 -0.923076923076923 1.39665314140699
2.35897435897436 -0.923076923076923 1.45616358525266
2.56410256410256 -0.923076923076923 1.51195153042319
2.76923076923077 -0.923076923076923 1.56187732826789
2.97435897435897 -0.923076923076923 1.60402310289454
3.17948717948718 -0.923076923076923 1.63694022008184
3.38461538461538 -0.923076923076923 1.65985089940838
3.58974358974359 -0.923076923076923 1.67275390254656
3.79487179487179 -0.923076923076923 1.67640904808549
4 -0.923076923076923 1.67221003803183
-4 -0.717948717948718 0.580859681319384
-3.79487179487179 -0.717948717948718 0.620507333824146
-3.58974358974359 -0.717948717948718 0.658632906050742
-3.38461538461538 -0.717948717948718 0.694184460343819
-3.17948717948718 -0.717948717948718 0.72621113369142
-2.97435897435897 -0.717948717948718 0.753985518270244
-2.76923076923077 -0.717948717948718 0.777100088210989
-2.56410256410256 -0.717948717948718 0.795515408889972
-2.35897435897436 -0.717948717948718 0.809551233779991
-2.15384615384615 -0.717948717948718 0.819827707394843
-1.94871794871795 -0.717948717948718 0.82717583883468
-1.74358974358974 -0.717948717948718 0.832540149030084
-1.53846153846154 -0.717948717948718 0.836892432350913
-1.33333333333333 -0.717948717948718 0.841167524132826
-1.12820512820513 -0.717948717948718 0.846223819746966
-0.923076923076923 -0.717948717948718 0.852825508372839
-0.717948717948718 -0.717948717948718 0.861640648545533
-0.512820512820513 -0.717948717948718 0.873248689646011
-0.307692307692308 -0.717948717948718 0.888151817715666
-0.102564102564103 -0.717948717948718 0.906785712359553
0.102564102564103 -0.717948717948718 0.929526419879542
0.307692307692308 -0.717948717948718 0.956690864741955
0.512820512820513 -0.717948717948718 0.988529044714791
0.717948717948718 -0.717948717948718 1.0252063309813
0.923076923076923 -0.717948717948718 1.06677476482874
1.12820512820513 -0.717948717948718 1.11313312490013
1.33333333333333 -0.717948717948718 1.16397720129081
1.53846153846154 -0.717948717948718 1.21874449273916
1.74358974358974 -0.717948717948718 1.27656156184613
1.94871794871795 -0.717948717948718 1.33620712427141
2.15384615384615 -0.717948717948718 1.39610827158871
2.35897435897436 -0.717948717948718 1.45438858016752
2.56410256410256 -0.717948717948718 1.50898214332044
2.76923076923077 -0.717948717948718 1.55781459543691
2.97435897435897 -0.717948717948718 1.59903208947168
3.17948717948718 -0.717948717948718 1.63123807417118
3.38461538461538 -0.717948717948718 1.65368549453632
3.58974358974359 -0.717948717948718 1.66637724317756
3.79487179487179 -0.717948717948718 1.67005116703527
4 -0.717948717948718 1.66605860689811
-4 -0.512820512820513 0.599079169594767
-3.79487179487179 -0.512820512820513 0.638437327308052
-3.58974358974359 -0.512820512820513 0.676205918943864
-3.38461538461538 -0.512820512820513 0.711341547349095
-3.17948717948718 -0.512820512820513 0.742907173540965
-2.97435897435897 -0.512820512820513 0.770192006053082
-2.76923076923077 -0.512820512820513 0.792805094320639
-2.56410256410256 -0.512820512820513 0.810721181530053
-2.35897435897436 -0.512820512820513 0.824270487672282
-2.15384615384615 -0.512820512820513 0.834079738359209
-1.94871794871795 -0.512820512820513 0.840983287730352
-1.74358974358974 -0.512820512820513 0.845926750845918
-1.53846153846154 -0.512820512820513 0.849881672029281
-1.33333333333333 -0.512820512820513 0.853781901628802
-1.12820512820513 -0.512820512820513 0.858484392629757
-0.923076923076923 -0.512820512820513 0.864751453768058
-0.717948717948718 -0.512820512820513 0.873248689646011
-0.512820512820513 -0.512820512820513 0.884552319052622
-0.307692307692308 -0.512820512820513 0.899160306462794
-0.102564102564103 -0.512820512820513 0.917502925472117
0.102564102564103 -0.512820512820513 0.939949480223728
0.307692307692308 -0.512820512820513 0.966808730773475
0.512820512820513 -0.512820512820513 0.998321106069036
0.717948717948718 -0.512820512820513 1.0346411867423
0.923076923076923 -0.512820512820513 1.07580943570467
1.12820512820513 -0.512820512820513 1.12171305657198
1.33333333333333 -0.512820512820513 1.17203752087395
1.53846153846154 -0.512820512820513 1.22621303971752
1.74358974358974 -0.512820512820513 1.28336415812746
1.94871794871795 -0.512820512820513 1.34227528669119
2.15384615384615 -0.512820512820513 1.40138903408531
2.35897435897436 -0.512820512820513 1.45885529826517
2.56410256410256 -0.512820512820513 1.51264428242187
2.76923076923077 -0.512820512820513 1.56072393007516
2.97435897435897 -0.512820512820513 1.60128291491036
3.17948717948718 -0.512820512820513 1.63296021237265
3.38461538461538 -0.512820512820513 1.65503083629463
3.58974358974359 -0.512820512820513 1.66750255404482
3.79487179487179 -0.512820512820513 1.67110098240742
4 -0.512820512820513 1.66715174624372
-4 -0.307692307692308 0.61970846604872
-3.79487179487179 -0.307692307692308 0.659023966369707
-3.58974358974359 -0.307692307692308 0.696672594340519
-3.38461538461538 -0.307692307692308 0.73160837192046
-3.17948717948718 -0.307692307692308 0.762897640771613
-2.97435897435897 -0.307692307692308 0.789838119569703
-2.76923076923077 -0.307692307692308 0.812051002883503
-2.56410256410256 -0.307692307692308 0.829525090897978
-2.35897435897436 -0.307692307692308 0.842605037096391
-2.15384615384615 -0.307692307692308 0.851931269026436
-1.94871794871795 -0.307692307692308 0.858350458366267
-1.74358974358974 -0.307692307692308 0.862818846490688
-1.53846153846154 -0.307692307692308 0.866316810393005
-1.33333333333333 -0.307692307692308 0.869785235072879
-1.12820512820513 -0.307692307692308 0.874086347723174
-0.923076923076923 -0.307692307692308 0.879986028288089
-0.717948717948718 -0.307692307692308 0.888151817715666
-0.512820512820513 -0.307692307692308 0.899160306462794
-0.307692307692308 -0.307692307692308 0.913508327592999
-0.102564102564103 -0.307692307692308 0.93162356375037
0.102564102564103 -0.307692307692308 0.953871290645901
0.307692307692308 -0.307692307692308 0.980554810352118
0.512820512820513 -0.307692307692308 1.01190768031393
0.717948717948718 -0.307692307692308 1.04807626077701
0.923076923076923 -0.307692307692308 1.08909161916843
1.12820512820513 -0.307692307692308 1.13483074975585
1.33333333333333 -0.307692307692308 1.18496873489023
1.53846153846154 -0.307692307692308 1.2389261912072
1.74358974358974 -0.307692307692308 1.29582018642697
1.94871794871795 -0.307692307692308 1.35443133164259
2.15384615384615 -0.307692307692308 1.41320363450268
2.35897435897436 -0.307692307692308 1.47029461938682
2.56410256410256 -0.307692307692308 1.52368834687955
2.76923076923077 -0.307692307692308 1.57137142116418
2.97435897435897 -0.307692307692308 1.61155311392025
3.17948717948718 -0.307692307692308 1.64289119849887
3.38461538461538 -0.307692307692308 1.66467412161612
3.58974358974359 -0.307692307692308 1.67691544064879
3.79487179487179 -0.307692307692308 1.68033859487983
4 -0.307692307692308 1.67626060488588
-4 -0.102564102564103 0.64325611550363
-3.79487179487179 -0.102564102564103 0.682794744737368
-3.58974358974359 -0.102564102564103 0.720575988218597
-3.38461538461538 -0.102564102564103 0.755539298816229
-3.17948717948718 -0.102564102564103 0.786743392392481
-2.97435897435897 -0.102564102564103 0.813486203705826
-2.76923076923077 -0.102564102564103 0.835396842350446
-2.56410256410256 -0.102564102564103 0.852478588286176
-2.35897435897436 -0.102564102564103 0.865095296808799
-2.15384615384615 -0.102564102564103 0.873909172113908
-1.94871794871795 -0.102564102564103 0.879789178446715
-1.74358974358974 -0.102564102564103 0.883712679779731
-1.53846153846154 -0.102564102564103 0.886678832440537
-1.33333333333333 -0.102564102564103 0.889644305185857
-1.12820512820513 -0.102564102564103 0.893483900914015
-0.923076923076923 -0.102564102564103 0.898972970686193
-0.717948717948718 -0.102564102564103 0.906785712359553
-0.512820512820513 -0.102564102564103 0.917502925472117
-0.307692307692308 -0.102564102564103 0.93162356375037
-0.102564102564103 -0.102564102564103 0.949575640108952
0.102564102564103 -0.102564102564103 0.971723176904496
0.307692307692308 -0.102564102564103 0.998366744436964
0.512820512820513 -0.102564102564103 1.02973569923017
0.717948717948718 -0.102564102564103 1.06597066499947
0.923076923076923 -0.102564102564103 1.1070953304592
1.12820512820513 -0.102564102564103 1.15297757510686
1.33333333333333 -0.102564102564103 1.20328161955646
1.53846153846154 -0.102564102564103 1.25741562649233
1.74358974358974 -0.102564102564103 1.31448301831035
1.94871794871795 -0.102564102564103 1.3732502674648
2.15384615384615 -0.102564102564103 1.43214773072659
2.35897435897436 -0.102564102564103 1.48932092274142
2.56410256410256 -0.102564102564103 1.54274465167579
2.76923076923077 -0.102564102564103 1.5903998463157
2.97435897435897 -0.102564102564103 1.63049399270908
3.17948717948718 -0.102564102564103 1.66168671666753
3.38461538461538 -0.102564102564103 1.68327127503709
3.58974358974359 -0.102564102564103 1.69526814619544
3.79487179487179 -0.102564102564103 1.69840903841707
4 -0.102564102564103 1.69402003192841
-4 0.102564102564103 0.670198780027342
-3.79487179487179 0.102564102564103 0.710243779701685
-3.58974358974359 0.102564102564103 0.748424335589364
-3.38461538461538 0.102564102564103 0.78365238900474
-3.17948717948718 0.102564102564103 0.814967370594902
-2.97435897435897 0.102564102564103 0.841658886085248
-2.76923076923077 0.102564102564103 0.863359916571381
-2.56410256410256 0.102564102564103 0.880089230821761
-2.35897435897436 0.102564102564103 0.892235541414566
-2.15384615384615 0.102564102564103 0.900491960619274
-1.94871794871795 0.102564102564103 0.905760814710824
-1.74358974358974 0.102564102564103 0.909052111458003
-1.53846153846154 0.102564102564103 0.911394618710657
-1.33333333333333 0.102564102564103 0.913770252445134
-1.12820512820513 0.102564102564103 0.917074234931547
-0.923076923076923 0.102564102564103 0.922097677327638
-0.717948717948718 0.102564102564103 0.929526419879542
-0.512820512820513 0.102564102564103 0.939949480223728
-0.307692307692308 0.102564102564103 0.953871290645901
-0.102564102564103 0.102564102564103 0.971723176904496
0.102564102564103 0.102564102564103 0.99387071370004
0.307692307692308 0.102564102564103 1.02061447133249
0.512820512820513 0.102564102564103 1.05218225398179
0.717948717948718 0.102564102564103 1.08871137251946
0.923076923076923 0.102564102564103 1.13022003710065
1.12820512820513 0.102564102564103 1.1765679091244
1.33333333333333 0.102564102564103 1.22740756681574
1.53846153846154 0.102564102564103 1.28213141276245
1.74358974358974 0.102564102564103 1.33982244998862
1.94871794871795 0.102564102564103 1.39922190372891
2.15384615384615 0.102564102564103 1.45873051923196
2.35897435897436 0.102564102564103 1.51646116734719
2.56410256410256 0.102564102564103 1.57035529421138
2.76923076923077 0.102564102564103 1.61836292053664
2.97435897435897 0.102564102564103 1.6586666750885
3.17948717948718 0.102564102564103 1.68991069486995
3.38461538461538 0.102564102564103 1.7113843652256
3.58974358974359 0.102564102564103 1.72311649356621
3.79487179487179 0.102564102564103 1.72585807338139
4 0.102564102564103 1.72096269645212
-4 0.307692307692308 0.700981707497732
-3.79487179487179 0.307692307692308 0.741833260573231
-3.58974358974359 0.307692307692308 0.780693409738371
-3.38461538461538 0.307692307692308 0.816432530983702
-3.17948717948718 0.307692307692308 0.848058307648444
-2.97435897435897 0.307692307692308 0.874843118985277
-2.76923076923077 0.307692307692308 0.896419938248023
-2.56410256410256 0.307692307692308 0.912824681615766
-2.35897435897436 0.307692307692308 0.924477591308186
-2.15384615384615 0.307692307692308 0.932113035523042
-1.94871794871795 0.307692307692308 0.936679017304633
-1.74358974358974 0.307692307692308 0.939230847655915
-1.53846153846154 0.307692307692308 0.940838686555844
-1.33333333333333 0.307692307692308 0.942519888876883
-1.12820512820513 0.307692307692308 0.945198457368449
-0.923076923076923 0.307692307692308 0.949687891914869
-0.717948717948718 0.307692307692308 0.956690864741955
-0.512820512820513 0.307692307692308 0.966808730773475
-0.307692307692308 0.307692307692308 0.980554810352118
-0.102564102564103 0.307692307692308 0.998366744436964
0.102564102564103 0.307692307692308 1.02061447133249
0.307692307692308 0.307692307692308 1.04760129311124
0.512820512820513 0.307692307692308 1.07955610462461
0.717948717948718 0.307692307692308 1.1166153078033
0.923076923076923 0.307692307692308 1.15879348279521
1.12820512820513 0.307692307692308 1.20594285940112
1.33333333333333 0.307692307692308 1.25770338869423
1.53846153846154 0.307692307692308 1.31344806737004
1.74358974358974 0.307692307692308 1.3722321875922
1.94871794871795 0.307692307692308 1.43275989058095
2.15384615384615 0.307692307692308 1.49338540099928
2.35897435897436 0.307692307692308 1.55216717359862
2.56410256410256 0.307692307692308 1.60698793759734
2.76923076923077 0.307692307692308 1.6557403565287
2.97435897435897 0.307692307692308 1.69655811333582
3.17948717948718 0.307692307692308 1.7280518653757
3.38461538461538 0.307692307692308 1.74949828067936
3.58974358974359 0.307692307692308 1.76093625604664
3.79487179487179 0.307692307692308 1.76314788908335
4 0.307692307692308 1.75753384633489
-4 0.512820512820513 0.736011551216428
-3.79487179487179 0.512820512820513 0.777986469889047
-3.58974358974359 0.512820512820513 0.817819723958285
-3.38461538461538 0.512820512820513 0.854324772946903
-3.17948717948718 0.512820512820513 0.886464115288011
-2.97435897435897 0.512820512820513 0.913483542062957
-2.76923076923077 0.512820512820513 0.935012286127032
-2.56410256410256 0.512820512820513 0.951105801708417
-2.35897435897436 0.512820512820513 0.962223707366387
-2.15384615384615 0.512820512820513 0.969153380198757
-1.94871794871795 0.512820512820513 0.972902234825309
-1.74358974358974 0.512820512820513 0.974584811811076
-1.53846153846154 0.512820512820513 0.975325461258695
-1.33333333333333 0.512820512820513 0.976187909030781
-1.12820512820513 0.512820512820513 0.978133785330768
-0.923076923076923 0.512820512820513 0.982005888177286
-0.717948717948718 0.512820512820513 0.988529044714791
-0.512820512820513 0.512820512820513 0.998321106069036
-0.307692307692308 0.512820512820513 1.01190768031393
-0.102564102564103 0.512820512820513 1.02973569923017
0.102564102564103 0.512820512820513 1.05218225398179
0.307692307692308 0.512820512820513 1.07955610462461
0.512820512820513 0.512820512820513 1.11208989308545
0.717948717948718 0.512820512820513 1.14992154181108
0.923076923076923 0.512820512820513 1.1930638701139
1.12820512820513 0.512820512820513 1.24136244927299
1.33333333333333 0.512820512820513 1.29444352827593
1.53846153846154 0.512820512820513 1.35165682894694
1.74358974358974 0.512820512820513 1.41202221909262
1.94871794871795 0.512820512820513 1.47419423378615
2.15384615384615 0.512820512820513 1.53646267592486
2.35897435897436 0.512820512820513 1.59680851795927
2.56410256410256 0.512820512820513 1.65302890260024
2.76923076923077 0.512820512820513 1.70293112188155
2.97435897435897 0.512820512820513 1.74457445092024
3.17948717948718 0.512820512820513 1.7765171541197
3.38461538461538 0.512820512820513 1.79801406189244
3.58974358974359 0.512820512820513 1.80911635905924
3.79487179487179 0.512820512820513 1.81065012498841
4 0.512820512820513 1.80408412786538
-4 0.717948717948718 0.775638975654028
-3.79487179487179 0.717948717948718 0.819069680647873
-3.58974358974359 0.717948717948718 0.860181773476105
-3.38461538461538 0.717948717948718 0.897714982748289
-3.17948717948718 0.717948717948718 0.930572055735236
-2.97435897435897 0.717948717948718 0.957962276836107
-2.76923076923077 0.717948717948718 0.979507553047339
-2.56410256410256 0.717948717948718 0.995286094530503
-2.35897435897436 0.717948717948718 1.00580607833272
-2.15384615384615 0.717948717948718 1.0119212287928
-1.94871794871795 0.717948717948718 1.01471368083768
-1.74358974358974 0.717948717948718 1.01537249548375
-1.53846153846154 0.717948717948718 1.0150900605321
-1.33333333333333 0.717948717948718 1.01498811952559
-1.12820512820513 0.717948717948718 1.01607519575353
-0.923076923076923 0.717948717948718 1.01923048561632
-0.717948717948718 0.717948717948718 1.0252063309813
-0.512820512820513 0.717948717948718 1.0346411867423
-0.307692307692308 0.717948717948718 1.04807626077701
-0.102564102564103 0.717948717948718 1.06597066499947
0.102564102564103 0.717948717948718 1.08871137251946
0.307692307692308 0.717948717948718 1.1166153078033
0.512820512820513 0.717948717948718 1.14992154181108
0.717948717948718 0.717948717948718 1.18877201341706
0.923076923076923 0.717948717948718 1.23317974207222
1.12820512820513 0.717948717948718 1.28298450090669
1.33333333333333 0.717948717948718 1.33779779668357
1.53846153846154 0.717948717948718 1.39694212092035
1.74358974358974 0.717948717948718 1.45939390829979
1.94871794871795 0.717948717948718 1.52374496627441
2.15384615384615 0.717948717948718 1.58820179298666
2.35897435897436 0.717948717948718 1.65064342472024
2.56410256410256 0.717948717948718 1.70875282896097
2.76923076923077 0.717948717948718 1.76022206027326
2.97435897435897 0.717948717948718 1.80300884803754
3.17948717948718 0.717948717948718 1.835598996215
3.38461538461538 0.717948717948718 1.85721601694079
3.58974358974359 0.717948717948718 1.86792611060292
3.79487179487179 0.717948717948718 1.868613513859
4 0.717948717948718 1.86083790123276
-4 0.923076923076923 0.820128489990132
-3.79487179487179 0.923076923076923 0.8653601781694
-3.58974358974359 0.923076923076923 0.908066404239563
-3.38461538461538 0.923076923076923 0.946894808387328
-3.17948717948718 0.923076923076923 0.980672614764291
-2.97435897435897 0.923076923076923 1.00856209021907
-2.76923076923077 0.923076923076923 1.03017440800648
-2.56410256410256 0.923076923076923 1.04561467284688
-2.35897435897436 0.923076923076923 1.05545026449517
-2.15384615384615 0.923076923076923 1.06061629535418
-1.94871794871795 0.923076923076923 1.06228657394687
-1.74358974358974 0.923076923076923 1.06174134243779
-1.53846153846154 0.923076923076923 1.06025586452468
-1.33333333333333 0.923076923076923 1.0590221548757
-1.12820512820513 0.923076923076923 1.05910517832799
-0.923076923076923 0.923076923076923 1.06142767652826
-0.717948717948718 0.923076923076923 1.06677476482874
-0.512820512820513 0.923076923076923 1.07580943570467
-0.307692307692308 0.923076923076923 1.08909161916843
-0.102564102564103 0.923076923076923 1.1070953304592
0.102564102564103 0.923076923076923 1.13022003710065
0.307692307692308 0.923076923076923 1.15879348279521
0.512820512820513 0.923076923076923 1.1930638701139
0.717948717948718 0.923076923076923 1.23317974207222
0.923076923076923 0.923076923076923 1.2791564306879
1.12820512820513 0.923076923076923 1.3308289558582
1.33333333333333 0.923076923076923 1.38779321191174
1.53846153846154 0.923076923076923 1.44934058545117
1.74358974358974 0.923076923076923 1.51439595864952
1.94871794871795 0.923076923076923 1.58147486732284
2.15384615384615 0.923076923076923 1.6486807759466
2.35897435897436 0.923076923076923 1.71376500573962
2.56410256410256 0.923076923076923 1.77426601280986
2.76923076923077 0.923076923076923 1.82772878839859
2.97435897435897 0.923076923076923 1.8719805585985
3.17948717948718 0.923076923076923 1.90541333134811
3.38461538461538 0.923076923076923 1.92720943354127
3.58974358974359 0.923076923076923 1.93745342119129
3.79487179487179 0.923076923076923 1.93710332770138
4 0.923076923076923 1.92783450244434
-4 1.12820512820513 0.869613328084123
-3.79487179487179 1.12820512820513 0.916997986079727
-3.58974358974359 1.12820512820513 0.96161768431425
-3.38461538461538 1.12820512820513 1.00200817189117
-3.17948717948718 1.12820512820513 1.03690424906522
-2.97435897435897 1.12820512820513 1.06541013324359
-2.76923076923077 1.12820512820513 1.08712310669462
-2.56410256410256 1.12820512820513 1.10218029298014
-2.35897435897436 1.12820512820513 1.11122041316782
-2.15384615384615 1.12820512820513 1.11527668436544
-1.94871794871795 1.12820512820513 1.11563308652308
-1.74358974358974 1.12820512820513 1.11367890423567
-1.53846153846154 1.12820512820513 1.11078788710065
-1.33333333333333 1.12820512820513 1.10823493914293
-1.12820512820513 1.12820512820513 1.10715105757868
-0.923076923076923 1.12820512820513 1.1085095015153
-0.717948717948718 1.12820512820513 1.11313312490013
-0.512820512820513 1.12820512820513 1.12171305657198
-0.307692307692308 1.12820512820513 1.13483074975585
-0.102564102564103 1.12820512820513 1.15297757510686
0.102564102564103 1.12820512820513 1.1765679091244
0.307692307692308 1.12820512820513 1.20594285940112
0.512820512820513 1.12820512820513 1.24136244927299
0.717948717948718 1.12820512820513 1.28298450090669
0.923076923076923 1.12820512820513 1.3308289558582
1.12820512820513 1.12820512820513 1.38472739110268
1.33333333333333 1.12820512820513 1.44425952710464
1.53846153846154 1.12820512820513 1.50868205561432
1.74358974358974 1.12820512820513 1.57686034452941
1.94871794871795 1.12820512820513 1.64722001176292
2.15384615384615 1.12820512820513 1.71774125984259
2.35897435897436 1.12820512820513 1.78602092809482
2.56410256410256 1.12820512820513 1.84942116957684
2.76923076923077 1.12820512820513 1.90530635075747
2.97435897435897 1.12820512820513 1.95134257379023
3.17948717948718 1.12820512820513 1.98580555448284
3.38461538461538 1.12820512820513 2.00782626078572
3.58974358974359 1.12820512820513 2.01751161218872
3.79487179487179 1.12820512820513 2.01591055239389
4 1.12820512820513 2.00484076893034
-4 1.33333333333333 0.924034471537858
-3.79487179487179 1.33333333333333 0.973920174607936
-3.58974358974359 1.33333333333333 1.02076697090304
-3.38461538461538 1.33333333333333 1.06297786887189
-3.17948717948718 1.33333333333333 1.09917755041362
-2.97435897435897 1.33333333333333 1.12840087349876
-2.76923076923077 1.33333333333333 1.15022844955397
-2.56410256410256 1.33333333333333 1.16483552314857
-2.35897435897436 1.33333333333333 1.17294563936241
-2.15384615384615 1.33333333333333 1.17570822888738
-1.94871794871795 1.33333333333333 1.17453709777832
-1.74358974358974 1.33333333333333 1.1709491870157
-1.53846153846154 1.33333333333333 1.16643265333745
-1.33333333333333 1.33333333333333 1.16235783994471
-1.12820512820513 1.33333333333333 1.15993102959858
-0.923076923076923 1.33333333333333 1.16018248011756
-0.717948717948718 1.33333333333333 1.16397720129081
-0.512820512820513 1.33333333333333 1.17203752087395
-0.307692307692308 1.33333333333333 1.18496873489023
-0.102564102564103 1.33333333333333 1.20328161955646
0.102564102564103 1.33333333333333 1.22740756681574
0.307692307692308 1.33333333333333 1.25770338869423
0.512820512820513 1.33333333333333 1.29444352827593
0.717948717948718 1.33333333333333 1.33779779668357
0.923076923076923 1.33333333333333 1.38779321191174
1.12820512820513 1.33333333333333 1.44425952710464
1.33333333333333 1.33333333333333 1.50676016289129
1.53846153846154 1.33333333333333 1.57451404809108
1.74358974358974 1.33333333333333 1.64631960323699
1.94871794871795 1.33333333333333 1.720499296134
2.15384615384615 1.33333333333333 1.79488999206318
2.35897435897436 1.33333333333333 1.86690704657361
2.56410256410256 1.33333333333333 1.93370385525983
2.76923076923077 1.33333333333333 1.99242961939688
2.97435897435897 1.33333333333333 2.04055767716326
3.17948717948718 1.33333333333333 2.07622426189239
3.38461538461538 1.33333333333333 2.09849874482089
3.58974358974359 1.33333333333333 2.10751507680741
3.79487179487179 1.33333333333333 2.10443143611362
4 1.33333333333333 2.09123590926989
-4 1.53846153846154 0.983065760796272
-3.79487179487179 1.53846153846154 1.03577964253776
-3.58974358974359 1.53846153846154 1.08514602702292
-3.38461538461538 1.53846153846154 1.12941413404921
-3.17948717948718 1.53846153846154 1.1670807602766
-2.97435897435897 1.53846153846154 1.19710030722469
-2.76923076923077 1.53846153846154 1.21903450002067
-2.56410256410256 1.53846153846154 1.23310363952023
-2.35897435897436 1.53846153846154 1.24013047063954
-2.15384615384615 1.53846153846154 1.24139945427298
-1.94871794871795 1.53846153846154 1.23847421712031
-1.74358974358974 1.53846153846154 1.233017878034
-1.53846153846154 1.53846153846154 1.22664844538912
-1.33333333333333 1.53846153846154 1.22084350597127
-1.12820512820513 1.53846153846154 1.2168929987043
-0.923076923076923 1.53846153846154 1.21588975289528
-0.717948717948718 1.53846153846154 1.21874449273916
-0.512820512820513 1.53846153846154 1.22621303971752
-0.307692307692308 1.53846153846154 1.2389261912072
-0.102564102564103 1.53846153846154 1.25741562649233
0.102564102564103 1.53846153846154 1.28213141276245
0.307692307692308 1.53846153846154 1.31344806737004
0.512820512820513 1.53846153846154 1.35165682894694
0.717948717948718 1.53846153846154 1.39694212092035
0.923076923076923 1.53846153846154 1.44934058545117
1.12820512820513 1.53846153846154 1.50868205561432
1.33333333333333 1.53846153846154 1.57451404809108
1.53846153846154 1.53846153846154 1.64601543526574
1.74358974358974 1.53846153846154 1.72191126407664
1.94871794871795 1.53846153846154 1.80040878727639
2.15384615384615 1.53846153846154 1.87918266013799
2.35897435897436 1.53846153846154 1.9554408361495
2.56410256410256 1.53846153846154 2.02609633374546
2.76923076923077 1.53846153846154 2.08804919310471
2.97435897435897 1.53846153846154 2.1385486844319
3.17948717948718 1.53846153846154 2.1755686646271
3.38461538461538 1.53846153846154 2.19810707809577
3.58974358974359 1.53846153846154 2.20633011398386
3.79487179487179 1.53846153846154 2.20152403109737
4 1.53846153846154 2.18587563282936
-4 1.74358974358974 1.04603208958478
-3.79487179487179 1.74358974358974 1.10185572139649
-3.58974358974359 1.74358974358974 1.15399086346155
-3.38461538461538 1.74358974358974 1.20051315263406
-3.17948717948718 1.74358974358974 1.23977489961164
-2.97435897435897 1.74358974358974 1.27063997927666
-2.76923076923077 1.74358974358974 1.29264982310054
-2.56410256410256 1.74358974358974 1.30607719409941
-2.35897435897436 1.74358974358974 1.31185841927109
-2.15384615384615 1.74358974358974 1.31143127383224
-1.94871794871795 1.74358974358974 1.30652815132165
-1.74358974358974 1.74358974358974 1.29897542719019
-1.53846153846154 1.74358974358974 1.2905347469802
-1.33333333333333 1.74358974358974 1.282801049656
-1.12820512820513 1.74358974358974 1.27715470669228
-0.923076923076923 1.74358974358974 1.27475527947861
-0.717948717948718 1.74358974358974 1.27656156184613
-0.512820512820513 1.74358974358974 1.28336415812746
-0.307692307692308 1.74358974358974 1.29582018642697
-0.102564102564103 1.74358974358974 1.31448301831035
0.102564102564103 1.74358974358974 1.33982244998862
0.307692307692308 1.74358974358974 1.3722321875922
0.512820512820513 1.74358974358974 1.41202221909262
0.717948717948718 1.74358974358974 1.45939390829979
0.923076923076923 1.74358974358974 1.51439595864952
1.12820512820513 1.74358974358974 1.57686034452941
1.33333333333333 1.74358974358974 1.64631960323699
1.53846153846154 1.74358974358974 1.72191126407664
1.74358974358974 1.74358974358974 1.80228214541773
1.94871794871795 1.74358974358974 1.88551438747585
2.15384615384615 1.74358974358974 1.96910427085856
2.35897435897436 1.74358974358974 2.05002951757654
2.56410256410256 1.74358974358974 2.12493436908337
2.76923076923077 1.74358974358974 2.190438767762
2.97435897435897 1.74358974358974 2.24353923733668
3.17948717948718 1.74358974358974 2.28202634064109
3.38461538461538 1.74358974358974 2.3048179341511
3.58974358974359 1.74358974358974 2.3121178948925
3.79487179487179 1.74358974358974 2.30535864956387
4 1.74358974358974 2.28695228711501
-4 1.94871794871795 1.11183507108327
-3.79487179487179 1.94871794871795 1.17097207048895
-3.58974358974359 1.94871794871795 1.22605275251329
-3.38461538461538 1.94871794871795 1.27496278721629
-3.17948717948718 1.94871794871795 1.31589640717831
-2.97435897435897 1.94871794871795 1.34761909566768
-2.76923076923077 1.94871794871795 1.36965167076974
-2.56410256410256 1.94871794871795 1.38232657441749
-2.35897435897436 1.94871794871795 1.38670666836393
-2.15384615384615 1.94871794871795 1.38439888314022
-1.94871794871795 1.94871794871795 1.37732022925691
-1.74358974358974 1.94871794871795 1.36747407091683
-1.53846153846154 1.94871794871795 1.35677623189001
-1.33333333333333 1.94871794871795 1.34694621304854
-1.12820512820513 1.94871794871795 1.33945916030828
-0.923076923076923 1.94871794871795 1.33554357046054
-0.717948717948718 1.94871794871795 1.33620712427141
-0.512820512820513 1.94871794871795 1.34227528669119
-0.307692307692308 1.94871794871795 1.35443133164259
-0.102564102564103 1.94871794871795 1.3732502674648
0.102564102564103 1.94871794871795 1.39922190372891
0.307692307692308 1.94871794871795 1.43275989058095
0.512820512820513 1.94871794871795 1.47419423378615
0.717948717948718 1.94871794871795 1.52374496627441
0.923076923076923 1.94871794871795 1.58147486732284
1.12820512820513 1.94871794871795 1.64722001176292
1.33333333333333 1.94871794871795 1.720499296134
1.53846153846154 1.94871794871795 1.80040878727639
1.74358974358974 1.94871794871795 1.88551438747585
1.94871794871795 1.94871794871795 1.97376659634253
2.15384615384615 1.94871794871795 2.06247180549461
2.35897435897436 1.94871794871795 2.14836048024143
2.56410256410256 1.94871794871795 2.22778625296029
2.76923076923077 1.94871794871795 2.29706471430034
2.97435897435897 1.94871794871795 2.35291694195354
3.17948717948718 1.94871794871795 2.39293373054538
3.38461538461538 1.94871794871795 2.41594643408103
3.58974358974359 1.94871794871795 2.42220177935552
3.79487179487179 1.94871794871795 2.41329369366002
4 1.94871794871795 2.39188135218284
-4 2.15384615384615 1.17890916775541
-3.79487179487179 2.15384615384615 1.24144694385623
-3.58974358974359 2.15384615384615 1.29954337633302
-3.38461538461538 2.15384615384615 1.35088401136825
-3.17948717948718 2.15384615384615 1.39349682665372
-2.97435897435897 2.15384615384615 1.42604475605917
-2.76923076923077 2.15384615384615 1.4480290432172
-2.56410256410256 2.15384615384615 1.45984784018011
-2.35897435897436 2.15384615384615 1.46270006181715
-2.15384615384615 2.15384615384615 1.4583726251243
-1.94871794871795 2.15384615384615 1.44897725669778
-1.74358974358974 2.15384615384615 1.43670232088488
-1.53846153846154 2.15384615384615 1.42362322737727
-1.33333333333333 2.15384615384615 1.4115869958115
-1.12820512820513 2.15384615384615 1.4021645774498
-0.923076923076923 2.15384615384615 1.39665314140699
-0.717948717948718 2.15384615384615 1.39610827158871
-0.512820512820513 2.15384615384615 1.40138903408531
-0.307692307692308 2.15384615384615 1.41320363450268
-0.102564102564103 2.15384615384615 1.43214773072659
0.102564102564103 2.15384615384615 1.45873051923196
0.307692307692308 2.15384615384615 1.49338540099928
0.512820512820513 2.15384615384615 1.53646267592486
0.717948717948718 2.15384615384615 1.58820179298666
0.923076923076923 2.15384615384615 1.6486807759466
1.12820512820513 2.15384615384615 1.71774125984259
1.33333333333333 2.15384615384615 1.79488999206318
1.53846153846154 2.15384615384615 1.87918266013799
1.74358974358974 2.15384615384615 1.96910427085856
1.94871794871795 2.15384615384615 2.06247180549461
2.15384615384615 2.15384615384615 2.1563971294573
2.35897435897436 2.15384615384615 2.24735548856454
2.56410256410256 2.15384615384615 2.33139878954137
2.76923076923077 2.15384615384615 2.40452529194782
2.97435897435897 2.15384615384615 2.4631682150113
3.17948717948718 2.15384615384615 2.50470973022325
3.38461538461538 2.15384615384615 2.52789186285742
3.58974358974359 2.15384615384615 2.53300827590335
3.79487179487179 2.15384615384615 2.52182427968008
4 2.15384615384615 2.49725920481521
-4 2.35897435897436 1.24523782821111
-3.79487179487179 2.35897435897436 1.31110845436009
-3.58974358974359 2.35897435897436 1.37214950592647
-3.38461538461538 2.35897435897436 1.42584564630522
-3.17948717948718 2.35897435897436 1.47005854347094
-2.97435897435897 2.35897435897436 1.50334977498108
-2.76923076923077 2.35897435897436 1.5252036024587
-2.56410256410256 2.35897435897436 1.53608745881749
-2.35897435897436 2.35897435897436 1.53733999521916
-2.15384615384615 2.35897435897436 1.53093096849083
-1.94871794871795 2.35897435897436 1.51916820086436
-1.74358974358974 2.35897435897436 1.50442479274208
-1.53846153846154 2.35897435897436 1.48893407603431
-1.33333333333333 2.35897435897436 1.4746679903238
-1.12820512820513 2.35897435897436 1.46329024704278
-0.923076923076923 2.35897435897436 1.45616358525266
-0.717948717948718 2.35897435897436 1.45438858016752
-0.512820512820513 2.35897435897436 1.45885529826517
-0.307692307692308 2.35897435897436 1.47029461938682
-0.102564102564103 2.35897435897436 1.48932092274142
0.102564102564103 2.35897435897436 1.51646116734719
0.307692307692308 2.35897435897436 1.55216717359862
0.512820512820513 2.35897435897436 1.59680851795927
0.717948717948718 2.35897435897436 1.65064342472024
0.923076923076923 2.35897435897436 1.71376500573962
1.12820512820513 2.35897435897436 1.78602092809482
1.33333333333333 2.35897435897436 1.86690704657361
1.53846153846154 2.35897435897436 1.9554408361495
1.74358974358974 2.35897435897436 2.05002951757654
1.94871794871795 2.35897435897436 2.14836048024143
2.15384615384615 2.35897435897436 2.24735548856454
2.35897435897436 2.35897435897436 2.343239024052
2.56410256410256 2.35897435897436 2.43176527736996
2.76923076923077 2.35897435897436 2.50861846255148
2.97435897435897 2.35897435897436 2.56994655723066
3.17948717948718 2.35897435897436 2.61292537350478
3.38461538461538 2.35897435897436 2.63620979622347
3.58974358974359 2.35897435897436 2.64014244869681
3.79487179487179 2.35897435897436 2.62666134415869
4 2.35897435897436 2.59894585051726
-4 2.56410256410256 1.30845816901769
-3.79487179487179 2.56410256410256 1.3774067742977
-3.58974358974359 2.56410256410256 1.44115220197673
-3.38461538461538 2.56410256410256 1.49698975959207
-3.17948717948718 2.56410256410256 1.54262532270843
-2.97435897435897 2.56410256410256 1.57652708481999
-2.76923076923077 2.56410256410256 1.59816651103733
-2.56410256410256 2.56410256410256 1.60808008327037
-2.35897435897436 2.56410256410256 1.60774168430169
-2.15384615384615 2.56410256410256 1.59929599207791
-1.94871794871795 2.56410256410256 1.58523689726776
-1.74358974358974 2.56410256410256 1.56811149009428
-1.53846153846154 2.56410256410256 1.55030071721032
-1.33333333333333 2.56410256410256 1.53389232256198
-1.12820512820513 2.56410256410256 1.52063518387429
-0.923076923076923 2.56410256410256 1.51195153042319
-0.717948717948718 2.56410256410256 1.50898214332044
-0.512820512820513 2.56410256410256 1.51264428242187
-0.307692307692308 2.56410256410256 1.52368834687955
-0.102564102564103 2.56410256410256 1.54274465167579
0.102564102564103 2.56410256410256 1.57035529421138
0.307692307692308 2.56410256410256 1.60698793759734
0.512820512820513 2.56410256410256 1.65302890260024
0.717948717948718 2.56410256410256 1.70875282896097
0.923076923076923 2.56410256410256 1.77426601280986
1.12820512820513 2.56410256410256 1.84942116957684
1.33333333333333 2.56410256410256 1.93370385525983
1.53846153846154 2.56410256410256 2.02609633374546
1.74358974358974 2.56410256410256 2.12493436908337
1.94871794871795 2.56410256410256 2.22778625296029
2.15384615384615 2.56410256410256 2.33139878954137
2.35897435897436 2.56410256410256 2.43176527736996
2.56410256410256 2.56410256410256 2.52436503100277
2.76923076923077 2.56410256410256 2.60459206900835
2.97435897435897 2.56410256410256 2.66833091669532
3.17948717948718 2.56410256410256 2.71256746347812
3.38461538461538 2.56410256410256 2.73587783649586
3.58974358974359 2.56410256410256 2.73865257674678
3.79487179487179 2.56410256410256 2.72299226998126
4 2.56410256410256 2.69231901218216
-4 2.76923076923077 1.36606833305463
-3.79487179487179 2.76923076923077 1.43763959151497
-3.58974358974359 2.76923076923077 1.50366879937102
-3.38461538461538 2.76923076923077 1.56128741111551
-3.17948717948718 2.76923076923077 1.60806799726163
-2.97435897435897 2.76923076923077 1.64240084000543
-2.76923076923077 2.76923076923077 1.66375020609185
-2.56410256410256 2.76923076923077 1.67271655236851
-2.35897435897436 2.76923076923077 1.67089469284282
-2.15384615384615 2.76923076923077 1.66058376515734
-1.94871794871795 2.76923076923077 1.64444072070473
-1.74358974358974 2.76923076923077 1.62516424704923
-1.53846153846154 2.76923076923077 1.60526325250246
-1.33333333333333 2.76923076923077 1.58692535243548
-1.12820512820513 2.76923076923077 1.57197243650964
-0.923076923076923 2.76923076923077 1.56187732826789
-0.717948717948718 2.76923076923077 1.55781459543691
-0.512820512820513 2.76923076923077 1.56072393007516
-0.307692307692308 2.76923076923077 1.57137142116418
-0.102564102564103 2.76923076923077 1.5903998463157
0.102564102564103 2.76923076923077 1.61836292053664
0.307692307692308 2.76923076923077 1.6557403565287
0.512820512820513 2.76923076923077 1.70293112188155
0.717948717948718 2.76923076923077 1.76022206027326
0.923076923076923 2.76923076923077 1.82772878839859
1.12820512820513 2.76923076923077 1.90530635075747
1.33333333333333 2.76923076923077 1.99242961939688
1.53846153846154 2.76923076923077 2.08804919310471
1.74358974358974 2.76923076923077 2.190438767762
1.94871794871795 2.76923076923077 2.29706471430034
2.15384615384615 2.76923076923077 2.40452529194782
2.35897435897436 2.76923076923077 2.50861846255148
2.56410256410256 2.76923076923077 2.60459206900835
2.76923076923077 2.76923076923077 2.68759648676376
2.97435897435897 2.76923076923077 2.75329586881376
3.17948717948718 2.76923076923077 2.79851833553293
3.38461538461538 2.76923076923077 2.82177633018124
3.58974358974359 2.76923076923077 2.82350348220451
3.79487179487179 2.76923076923077 2.80593965289256
4 2.76923076923077 2.77271295322968
-4 2.97435897435897 1.41572218379701
-3.79487179487179 2.97435897435897 1.48927444619111
-3.58974358974359 2.97435897435897 1.55700031233338
-3.38461538461538 2.97435897435897 1.6159064353778
-3.17948717948718 2.97435897435897 1.66346608622717
-2.97435897435897 2.97435897435897 1.69801415089379
-2.76923076923077 2.97435897435897 1.71901429026807
-2.56410256410256 2.97435897435897 1.72712071680279
-2.35897435897436 2.97435897435897 1.72402497130858
-2.15384615384615 2.97435897435897 1.71214777921838
-1.94871794871795 2.97435897435897 1.69427352542142
-1.74358974358974 2.97435897435897 1.67321898261184
-1.53846153846154 2.97435897435897 1.65159262725576
-1.33333333333333 2.97435897435897 1.63165979965848
-1.12820512820513 2.97435897435897 1.61529923427254
-0.923076923076923 2.97435897435897 1.60402310289454
-0.717948717948718 2.97435897435897 1.59903208947168
-0.512820512820513 2.97435897435897 1.60128291491036
-0.307692307692308 2.97435897435897 1.61155311392025
-0.102564102564103 2.97435897435897 1.63049399270908
0.102564102564103 2.97435897435897 1.6586666750885
0.307692307692308 2.97435897435897 1.69655811333582
0.512820512820513 2.97435897435897 1.74457445092024
0.717948717948718 2.97435897435897 1.80300884803754
0.923076923076923 2.97435897435897 1.8719805585985
1.12820512820513 2.97435897435897 1.95134257379023
1.33333333333333 2.97435897435897 2.04055767716326
1.53846153846154 2.97435897435897 2.1385486844319
1.74358974358974 2.97435897435897 2.24353923733668
1.94871794871795 2.97435897435897 2.35291694195354
2.15384615384615 2.97435897435897 2.4631682150113
2.35897435897436 2.97435897435897 2.56994655723066
2.56410256410256 2.97435897435897 2.66833091669532
2.76923076923077 2.97435897435897 2.75329586881376
2.97435897435897 2.97435897435897 2.82034829051589
3.17948717948718 2.97435897435897 2.8662054138783
3.38461538461538 2.97435897435897 2.8893371784815
3.58974358974359 2.97435897435897 2.89021158894911
3.79487179487179 2.97435897435897 2.87117173795464
4 2.97435897435897 2.83599652895671
-4 3.17948717948718 1.45555905684692
-3.79487179487179 3.17948717948718 1.53031015696977
-3.58974358974359 3.17948717948718 1.59902141376562
-3.38461538461538 3.17948717948718 1.65862424665415
-3.17948717948718 3.17948717948718 1.70653543523109
-2.97435897435897 3.17948717948718 1.74106217188208
-2.76923076923077 3.17948717948718 1.76167449252244
-2.56410256410256 3.17948717948718 1.76906573705095
-2.35897435897436 3.17948717948718 1.76499191896355
-2.15384615384615 3.17948717948718 1.75195260199873
-1.94871794871795 3.17948717948718 1.73281408073975
-1.74358974358974 3.17948717948718 1.71046909878623
-1.53846153846154 3.17948717948718 1.68759064639299
-1.33333333333333 3.17948717948718 1.66649499578839
-1.12820512820513 3.17948717948718 1.64909863965723
-0.923076923076923 3.17948717948718 1.63694022008184
-0.717948717948718 3.17948717948718 1.63123807417118
-0.512820512820513 3.17948717948718 1.63296021237265
-0.307692307692308 3.17948717948718 1.64289119849887
-0.102564102564103 3.17948717948718 1.66168671666753
0.102564102564103 3.17948717948718 1.68991069486995
0.307692307692308 3.17948717948718 1.7280518653757
0.512820512820513 3.17948717948718 1.7765171541197
0.717948717948718 3.17948717948718 1.835598996215
0.923076923076923 3.17948717948718 1.90541333134811
1.12820512820513 3.17948717948718 1.98580555448284
1.33333333333333 3.17948717948718 2.07622426189239
1.53846153846154 3.17948717948718 2.1755686646271
1.74358974358974 3.17948717948718 2.28202634064109
1.94871794871795 3.17948717948718 2.39293373054538
2.15384615384615 3.17948717948718 2.50470973022325
2.35897435897436 3.17948717948718 2.61292537350478
2.56410256410256 3.17948717948718 2.71256746347812
2.76923076923077 3.17948717948718 2.79851833553293
2.97435897435897 3.17948717948718 2.8662054138783
3.17948717948718 3.17948717948718 2.91229266582171
3.38461538461538 3.17948717948718 2.9352329962655
3.58974358974359 3.17948717948718 2.93551692377868
3.79487179487179 3.17948717948718 2.91554503911978
4 3.17948717948718 2.87917794630221
-4 3.38461538461538 1.48448917497184
-3.79487179487179 3.38461538461538 1.55958894741042
-3.58974358974359 3.38461538461538 1.62851640720961
-3.38461538461538 3.38461538461538 1.68818250711043
-3.17948717948718 3.38461538461538 1.73599447390332
-2.97435897435897 3.38461538461538 1.77026167696613
-2.76923076923077 3.38461538461538 1.790467214582
-2.56410256410256 3.38461538461538 1.7973262630839
-2.35897435897436 3.38461538461538 1.79262266143196
-2.15384615384615 3.38461538461538 1.77888686645522
-1.94871794871795 3.38461538461538 1.75901645558315
-1.74358974358974 3.38461538461538 1.73593365276353
-1.53846153846154 3.38461538461538 1.71233755807461
-1.33333333333333 3.38461538461538 1.69056627853795
-1.12820512820513 3.38461538461538 1.67255356448754
-0.923076923076923 3.38461538461538 1.65985089940838
-0.717948717948718 3.38461538461538 1.65368549453632
-0.512820512820513 3.38461538461538 1.65503083629463
-0.307692307692308 3.38461538461538 1.66467412161612
-0.102564102564103 3.38461538461538 1.68327127503709
0.102564102564103 3.38461538461538 1.7113843652256
0.307692307692308 3.38461538461538 1.74949828067936
0.512820512820513 3.38461538461538 1.79801406189244
0.717948717948718 3.38461538461538 1.85721601694079
0.923076923076923 3.38461538461538 1.92720943354127
1.12820512820513 3.38461538461538 2.00782626078572
1.33333333333333 3.38461538461538 2.09849874482089
1.53846153846154 3.38461538461538 2.19810707809577
1.74358974358974 3.38461538461538 2.3048179341511
1.94871794871795 3.38461538461538 2.41594643408103
2.15384615384615 3.38461538461538 2.52789186285742
2.35897435897436 3.38461538461538 2.63620979622347
2.56410256410256 3.38461538461538 2.73587783649586
2.76923076923077 3.38461538461538 2.82177633018124
2.97435897435897 3.38461538461538 2.8893371784815
3.17948717948718 3.38461538461538 2.9352329962655
3.38461538461538 3.38461538461538 2.95792661502255
3.58974358974359 3.38461538461538 2.95791755595215
3.79487179487179 3.38461538461538 2.93761380840589
4 3.38461538461538 2.90088251622937
-4 3.58974358974359 1.50235644079303
-3.79487179487179 3.58974358974359 1.57697211840958
-3.58974358974359 3.58974358974359 1.64536602702281
-3.38461538461538 3.58974358974359 1.70448218713775
-3.17948717948718 3.58974358974359 1.75176375776712
-2.97435897435897 3.58974358974359 1.78555081689608
-2.76923076923077 3.58974358974359 1.80534529830439
-2.56410256410256 3.58974358974359 1.81186659476817
-2.35897435897436 3.58974358974359 1.80688994344773
-2.15384615384615 3.58974358974359 1.79292933616116
-1.94871794871795 3.58974358974359 1.7728637362126
-1.74358974358974 3.58974358974359 1.74959905105461
-1.53846153846154 3.58974358974359 1.72582264814346
-1.33333333333333 3.58974358974359 1.70386578032865
-1.12820512820513 3.58974358974359 1.68565923485674
-0.923076923076923 3.58974358974359 1.67275390254656
-0.717948717948718 3.58974358974359 1.66637724317756
-0.512820512820513 3.58974358974359 1.66750255404482
-0.307692307692308 3.58974358974359 1.67691544064879
-0.102564102564103 3.58974358974359 1.69526814619544
0.102564102564103 3.58974358974359 1.72311649356621
0.307692307692308 3.58974358974359 1.76093625604664
0.512820512820513 3.58974358974359 1.80911635905924
0.717948717948718 3.58974358974359 1.86792611060292
0.923076923076923 3.58974358974359 1.93745342119129
1.12820512820513 3.58974358974359 2.01751161218872
1.33333333333333 3.58974358974359 2.10751507680741
1.53846153846154 3.58974358974359 2.20633011398386
1.74358974358974 3.58974358974359 2.3121178948925
1.94871794871795 3.58974358974359 2.42220177935552
2.15384615384615 3.58974358974359 2.53300827590335
2.35897435897436 3.58974358974359 2.64014244869681
2.56410256410256 3.58974358974359 2.73865257674678
2.76923076923077 3.58974358974359 2.82350348220451
2.97435897435897 3.58974358974359 2.89021158894911
3.17948717948718 3.58974358974359 2.93551692377868
3.38461538461538 3.58974358974359 2.95791755595215
3.58974358974359 3.58974358974359 2.95790872664215
3.79487179487179 3.58974358974359 2.93785767831988
4 3.58974358974359 2.90156602147191
-4 3.79487179487179 1.50993515258945
-3.79487179487179 3.79487179487179 1.58333149112572
-3.58974358974359 3.79487179487179 1.65053350002635
-3.38461538461538 3.79487179487179 1.70856460805858
-3.17948717948718 3.79487179487179 1.75494284056167
-2.97435897435897 3.79487179487179 1.78806304981565
-2.76923076923077 3.79487179487179 1.80745041891432
-2.56410256410256 3.79487179487179 1.81381288100588
-2.35897435897436 3.79487179487179 1.80888522347307
-2.15384615384615 3.79487179487179 1.7951236296179
-1.94871794871795 3.79487179487179 1.77534475203163
-1.74358974358974 3.79487179487179 1.75239784473021
-1.53846153846154 3.79487179487179 1.72892495465429
-1.33333333333333 3.79487179487179 1.70722477666568
-1.12820512820513 3.79487179487179 1.68920681646266
-0.923076923076923 3.79487179487179 1.67640904808549
-0.717948717948718 3.79487179487179 1.67005116703527
-0.512820512820513 3.79487179487179 1.67110098240742
-0.307692307692308 3.79487179487179 1.68033859487983
-0.102564102564103 3.79487179487179 1.69840903841707
0.102564102564103 3.79487179487179 1.72585807338139
0.307692307692308 3.79487179487179 1.76314788908335
0.512820512820513 3.79487179487179 1.81065012498841
0.717948717948718 3.79487179487179 1.868613513859
0.923076923076923 3.79487179487179 1.93710332770138
1.12820512820513 3.79487179487179 2.01591055239389
1.33333333333333 3.79487179487179 2.10443143611362
1.53846153846154 3.79487179487179 2.20152403109737
1.74358974358974 3.79487179487179 2.30535864956387
1.94871794871795 3.79487179487179 2.41329369366002
2.15384615384615 3.79487179487179 2.52182427968008
2.35897435897436 3.79487179487179 2.62666134415869
2.56410256410256 3.79487179487179 2.72299226998126
2.76923076923077 3.79487179487179 2.80593965289256
2.97435897435897 3.79487179487179 2.87117173795464
3.17948717948718 3.79487179487179 2.91554503911978
3.38461538461538 3.79487179487179 2.93761380840589
3.58974358974359 3.79487179487179 2.93785767831988
3.79487179487179 3.79487179487179 2.91856260614911
4 3.79487179487179 2.88340386281659
-4 4 1.50877099909292
-3.79487179487179 4 1.58036944542161
-3.58974358974359 4 1.64586511573445
-3.38461538461538 4 1.70239584285761
-3.17948717948718 4 1.74758344442749
-2.97435897435897 4 1.77989509281231
-2.76923076923077 4 1.79888206233926
-2.56410256410256 4 1.80522872810237
-2.35897435897436 4 1.80060522197774
-2.15384615384615 4 1.78737841562916
-1.94871794871795 4 1.76826906139074
-1.74358974358974 4 1.74603835485824
-1.53846153846154 4 1.72325645127817
-1.33333333333333 4 1.70216876335921
-1.12820512820513 4 1.68464841381987
-0.923076923076923 4 1.67221003803183
-0.717948717948718 4 1.66605860689811
-0.512820512820513 4 1.66715174624372
-0.307692307692308 4 1.67626060488588
-0.102564102564103 4 1.69402003192841
0.102564102564103 4 1.72096269645212
0.307692307692308 4 1.75753384633489
0.512820512820513 4 1.80408412786538
0.717948717948718 4 1.86083790123276
0.923076923076923 4 1.92783450244434
1.12820512820513 4 2.00484076893034
1.33333333333333 4 2.09123590926989
1.53846153846154 4 2.18587563282936
1.74358974358974 4 2.28695228711501
1.94871794871795 4 2.39188135218284
2.15384615384615 4 2.49725920481521
2.35897435897436 4 2.59894585051726
2.56410256410256 4 2.69231901218216
2.76923076923077 4 2.77271295322968
2.97435897435897 4 2.83599652895671
3.17948717948718 4 2.87917794630221
3.38461538461538 4 2.90088251622937
3.58974358974359 4 2.90156602147191
3.79487179487179 4 2.88340386281659
4 4 2.84990077606441


==> figure_data/trig_5_validation_error.dat <==
-4 -4 1.00862507253774e-05
-3.79487179487179 -4 1.05834353703038e-06
-3.58974358974359 -4 3.58481853146575e-07
-3.38461538461538 -4 7.72348694555447e-07
-3.17948717948718 -4 7.60233373309216e-07
-2.97435897435897 -4 6.27494651461724e-07
-2.76923076923077 -4 6.54131231847543e-07
-2.56410256410256 -4 8.22392912824821e-07
-2.35897435897436 -4 1.09773004669522e-06
-2.15384615384615 -4 1.49308119751224e-06
-1.94871794871795 -4 1.84351810428307e-06
-1.74358974358974 -4 1.6095021849738e-06
-1.53846153846154 -4 1.33632243604076e-07
-1.33333333333333 -4 5.11998643704104e-06
-1.12820512820513 -4 2.80480877723477e-05
-0.923076923076923 -4 1.51314945642245e-05
-0.717948717948718 -4 5.88592523387277e-07
-0.512820512820513 -4 3.77719359356821e-06
-0.307692307692308 -4 5.04012813118404e-06
-0.102564102564103 -4 2.01011042755272e-06
0.102564102564103 -4 5.37700267977392e-07
0.307692307692308 -4 1.98739075663035e-06
0.512820512820513 -4 3.78990668836732e-06
0.717948717948718 -4 4.30474331614139e-06
0.923076923076923 -4 3.5891585450365e-06
1.12820512820513 -4 2.18278831076724e-06
1.33333333333333 -4 7.85734612485101e-07
1.53846153846154 -4 1.0703828889902e-07
1.74358974358974 -4 4.10837822428789e-07
1.94871794871795 -4 3.76189701389862e-07
2.15384615384615 -4 3.11826140686478e-07
2.35897435897436 -4 3.48877910338885e-07
2.56410256410256 -4 4.4001472954136e-07
2.76923076923077 -4 5.23624538839584e-07
2.97435897435897 -4 5.99503773512922e-07
3.17948717948718 -4 6.49845131261984e-07
3.38461538461538 -4 6.58609143444622e-07
3.58974358974359 -4 7.21419654015065e-07
3.79487179487179 -4 1.89927208626983e-07
4 -4 6.02439494779006e-06
-4 -3.79487179487179 1.49182350872579e-05
-3.79487179487179 -3.79487179487179 2.3990215448022e-05
-3.58974358974359 -3.79487179487179 1.71661831944725e-05
-3.38461538461538 -3.79487179487179 1.02324995011061e-05
-3.17948717948718 -3.79487179487179 8.26435121614733e-06
-2.97435897435897 -3.79487179487179 1.1521576038398e-05
-2.76923076923077 -3.79487179487179 1.87163942548252e-05
-2.56410256410256 -3.79487179487179 2.79623043125676e-05
-2.35897435897436 -3.79487179487179 3.70808323387761e-05
-2.15384615384615 -3.79487179487179 4.42911811581181e-05
-1.94871794871795 -3.79487179487179 4.90079339896532e-05
-1.74358974358974 -3.79487179487179 5.21102902847348e-05
-1.53846153846154 -3.79487179487179 5.57680145184536e-05
-1.33333333333333 -3.79487179487179 6.47657450549843e-05
-1.12820512820513 -3.79487179487179 0.000124679228097779
-0.923076923076923 -3.79487179487179 2.74812672951263e-07
-0.717948717948718 -3.79487179487179 2.70372278713404e-05
-0.512820512820513 -3.79487179487179 3.22114438294774e-05
-0.307692307692308 -3.79487179487179 3.32756140885015e-05
-0.102564102564103 -3.79487179487179 2.11776377022632e-05
0.102564102564103 -3.79487179487179 2.27013856252123e-05
0.307692307692308 -3.79487179487179 2.05115578740811e-05
0.512820512820513 -3.79487179487179 1.99371137753479e-05
0.717948717948718 -3.79487179487179 2.18634853595967e-05
0.923076923076923 -3.79487179487179 2.62078058387294e-05
1.12820512820513 -3.79487179487179 3.21436624723948e-05
1.33333333333333 -3.79487179487179 3.84057829188045e-05
1.53846153846154 -3.79487179487179 4.36704985067315e-05
1.74358974358974 -3.79487179487179 4.68525193852987e-05
1.94871794871795 -3.79487179487179 4.72113976497379e-05
2.15384615384615 -3.79487179487179 4.43469158013521e-05
2.35897435897436 -3.79487179487179 3.83244584269971e-05
2.56410256410256 -3.79487179487179 3.00505446306776e-05
2.76923076923077 -3.79487179487179 2.15660226965397e-05
2.97435897435897 -3.79487179487179 1.56289195594184e-05
3.17948717948718 -3.79487179487179 1.44826685410937e-05
3.38461538461538 -3.79487179487179 1.87206614090663e-05
3.58974358974359 -3.79487179487179 2.7067398497671e-05
3.79487179487179 -3.79487179487179 3.58898270966801e-05
4 -3.79487179487179 3.5244677152324e-05
-4 -3.58974358974359 1.57607598830212e-06
-3.79487179487179 -3.58974358974359 3.63743868114774e-06
-3.58974358974359 -3.58974358974359 2.78735274000796e-06
-3.38461538461538 -3.58974358974359 1.86120282141822e-06
-3.17948717948718 -3.58974358974359 1.59092141810424e-06
-2.97435897435897 -3.58974358974359 1.99582636395412e-06
-2.76923076923077 -3.58974358974359 2.94700321756824e-06
-2.56410256410256 -3.58974358974359 4.20076936136216e-06
-2.35897435897436 -3.58974358974359 5.38407203765079e-06
-2.15384615384615 -3.58974358974359 6.16519430640672e-06
-1.94871794871795 -3.58974358974359 6.49567344401802e-06
-1.74358974358974 -3.58974358974359 6.71230696536185e-06
-1.53846153846154 -3.58974358974359 7.48002479222798e-06
-1.33333333333333 -3.58974358974359 1.00495471315742e-05
-1.12820512820513 -3.58974358974359 2.48253390466857e-05
-0.923076923076923 -3.58974358974359 5.06459287263894e-06
-0.717948717948718 -3.58974358974359 3.29618973671231e-06
-0.512820512820513 -3.58974358974359 5.4929991664121e-06
-0.307692307692308 -3.58974358974359 6.12648239561864e-06
-0.102564102564103 -3.58974358974359 3.59953193773688e-06
0.102564102564103 -3.58974358974359 3.3638509469025e-06
0.307692307692308 -3.58974358974359 2.28265060686628e-06
0.512820512820513 -3.58974358974359 1.66366952381036e-06
0.717948717948718 -3.58974358974359 1.81590236936202e-06
0.923076923076923 -3.58974358974359 2.69882203451921e-06
1.12820512820513 -3.58974358974359 3.99991233313024e-06
1.33333333333333 -3.58974358974359 5.29252030556648e-06
1.53846153846154 -3.58974358974359 6.22232203562056e-06
1.74358974358974 -3.58974358974359 6.62410308227557e-06
1.94871794871795 -3.58974358974359 6.50815371350255e-06
2.15384615384615 -3.58974358974359 5.95548680215607e-06
2.35897435897436 -3.58974358974359 5.04479547935865e-06
2.56410256410256 -3.58974358974359 3.89652908849847e-06
2.76923076923077 -3.58974358974359 2.76075042737745e-06
2.97435897435897 -3.58974358974359 1.98058490208375e-06
3.17948717948718 -3.58974358974359 1.81463907811263e-06
3.38461538461538 -3.58974358974359 2.33079724432095e-06
3.58974358974359 -3.58974358974359 3.42685004817156e-06
3.79487179487179 -3.58974358974359 4.41808456241866e-06
4 -3.58974358974359 2.29484980951433e-06
-4 -3.38461538461538 7.91427749641249e-06
-3.79487179487179 -3.38461538461538 2.28230062382373e-06
-3.58974358974359 -3.38461538461538 1.29024179279513e-06
-3.38461538461538 -3.38461538461538 1.03065463358254e-06
-3.17948717948718 -3.38461538461538 8.77239859031764e-07
-2.97435897435897 -3.38461538461538 1.01758515513861e-06
-2.76923076923077 -3.38461538461538 1.49665108151176e-06
-2.56410256410256 -3.38461538461538 2.24795482062223e-06
-2.35897435897436 -3.38461538461538 3.26464935496151e-06
-2.15384615384615 -3.38461538461538 4.4862142740687e-06
-1.94871794871795 -3.38461538461538 5.55203310081964e-06
-1.74358974358974 -3.38461538461538 5.73295053230005e-06
-1.53846153846154 -3.38461538461538 4.06050685275439e-06
-1.33333333333333 -3.38461538461538 1.03522485506158e-06
-1.12820512820513 -3.38461538461538 2.37782078528204e-05
-0.923076923076923 -3.38461538461538 1.62917397678042e-05
-0.717948717948718 -3.38461538461538 2.61596013295673e-06
-0.512820512820513 -3.38461538461538 1.73674653536349e-06
-0.307692307692308 -3.38461538461538 3.09781150875654e-06
-0.102564102564103 -3.38461538461538 7.79904623438021e-07
0.102564102564103 -3.38461538461538 6.01009395806429e-07
0.307692307692308 -3.38461538461538 2.8565877910891e-06
0.512820512820513 -3.38461538461538 4.53095107977308e-06
0.717948717948718 -3.38461538461538 5.14506409932114e-06
0.923076923076923 -3.38461538461538 4.75433634061773e-06
1.12820512820513 -3.38461538461538 3.81969865781429e-06
1.33333333333333 -3.38461538461538 2.923988464687e-06
1.53846153846154 -3.38461538461538 2.45199238935179e-06
1.74358974358974 -3.38461538461538 2.41156276525878e-06
1.94871794871795 -3.38461538461538 2.50795458844877e-06
2.15384615384615 -3.38461538461538 2.41181891613707e-06
2.35897435897436 -3.38461538461538 2.00296581098769e-06
2.56410256410256 -3.38461538461538 1.39701424806127e-06
2.76923076923077 -3.38461538461538 7.93223324802028e-07
2.97435897435897 -3.38461538461538 3.63436940542528e-07
3.17948717948718 -3.38461538461538 2.55271688454073e-07
3.38461538461538 -3.38461538461538 5.1230369102484e-07
3.58974358974359 -3.38461538461538 9.58523729277516e-07
3.79487179487179 -3.38461538461538 1.97051006778359e-06
4 -3.38461538461538 7.5474405230036e-06
-4 -3.17948717948718 1.19241300969297e-05
-3.79487179487179 -3.17948717948718 5.22364760802141e-06
-3.58974358974359 -3.17948717948718 3.34730796858196e-06
-3.38461538461538 -3.17948717948718 2.41993368588211e-06
-3.17948717948718 -3.17948717948718 2.04099958756032e-06
-2.97435897435897 -3.17948717948718 2.46441264628583e-06
-2.76923076923077 -3.17948717948718 3.6183046193683e-06
-2.56410256410256 -3.17948717948718 5.26069707651455e-06
-2.35897435897436 -3.17948717948718 7.23271260871794e-06
-2.15384615384615 -3.17948717948718 9.33141775705248e-06
-1.94871794871795 -3.17948717948718 1.10219306246329e-05
-1.74358974358974 -3.17948717948718 1.13744622058931e-05
-1.53846153846154 -3.17948717948718 9.24252223688526e-06
-1.33333333333333 -3.17948717948718 2.87125643871899e-06
-1.12820512820513 -3.17948717948718 2.38303691879604e-05
-0.923076923076923 -3.17948717948718 2.10666366960988e-05
-0.717948717948718 -3.17948717948718 4.64826167767551e-06
-0.512820512820513 -3.17948717948718 9.13828538950945e-07
-0.307692307692308 -3.17948717948718 2.8094154428393e-06
-0.102564102564103 -3.17948717948718 3.92746578925518e-07
0.102564102564103 -3.17948717948718 1.29771235268805e-06
0.307692307692308 -3.17948717948718 4.05825776217394e-06
0.512820512820513 -3.17948717948718 6.22080299850225e-06
0.717948717948718 -3.17948717948718 7.21399302194836e-06
0.923076923076923 -3.17948717948718 7.09886770644541e-06
1.12820512820513 -3.17948717948718 6.40821734454455e-06
1.33333333333333 -3.17948717948718 5.79890051133347e-06
1.53846153846154 -3.17948717948718 5.66536298540754e-06
1.74358974358974 -3.17948717948718 5.93056624387245e-06
1.94871794871795 -3.17948717948718 6.15126281688916e-06
2.15384615384615 -3.17948717948718 5.86714948647149e-06
2.35897435897436 -3.17948717948718 4.92888943282033e-06
2.56410256410256 -3.17948717948718 3.55976497412591e-06
2.76923076923077 -3.17948717948718 2.17262161483767e-06
2.97435897435897 -3.17948717948718 1.18680183791575e-06
3.17948717948718 -3.17948717948718 9.44593238516589e-07
3.38461538461538 -3.17948717948718 1.53818025117047e-06
3.58974358974359 -3.17948717948718 2.64871983968185e-06
3.79487179487179 -3.17948717948718 4.50128466455979e-06
4 -3.17948717948718 1.15896445109787e-05
-4 -2.97435897435897 7.57626693798086e-06
-3.79487179487179 -2.97435897435897 2.45459229764045e-06
-3.58974358974359 -2.97435897435897 1.53351929510492e-06
-3.38461538461538 -2.97435897435897 1.19194002751177e-06
-3.17948717948718 -2.97435897435897 1.03070914592163e-06
-2.97435897435897 -2.97435897435897 1.19267878218032e-06
-2.76923076923077 -2.97435897435897 1.57386128274428e-06
-2.56410256410256 -2.97435897435897 2.08742000773476e-06
-2.35897435897436 -2.97435897435897 2.87870546467062e-06
-2.15384615384615 -2.97435897435897 4.06042509037974e-06
-1.94871794871795 -2.97435897435897 5.29079376399011e-06
-1.74358974358974 -2.97435897435897 5.65523185258598e-06
-1.53846153846154 -2.97435897435897 3.87137545210248e-06
-1.33333333333333 -2.97435897435897 2.06358635967963e-06
-1.12820512820513 -2.97435897435897 2.9190346170771e-05
-0.923076923076923 -2.97435897435897 1.87645179885454e-05
-0.717948717948718 -2.97435897435897 2.198882072868e-06
-0.512820512820513 -2.97435897435897 3.1528651885937e-06
-0.307692307692308 -2.97435897435897 4.89967401506863e-06
-0.102564102564103 -2.97435897435897 1.84364625266387e-06
0.102564102564103 -2.97435897435897 3.12361130405669e-07
0.307692307692308 -2.97435897435897 2.42241995440651e-06
0.512820512820513 -2.97435897435897 4.45535252180385e-06
0.717948717948718 -2.97435897435897 5.18934436866125e-06
0.923076923076923 -2.97435897435897 4.69366385713599e-06
1.12820512820513 -2.97435897435897 3.53880963110953e-06
1.33333333333333 -2.97435897435897 2.44497943446831e-06
1.53846153846154 -2.97435897435897 1.88890202923453e-06
1.74358974358974 -2.97435897435897 1.8859977211072e-06
1.94871794871795 -2.97435897435897 2.08204944507351e-06
2.15384615384615 -2.97435897435897 2.07806132368482e-06
2.35897435897436 -2.97435897435897 1.72211062832162e-06
2.56410256410256 -2.97435897435897 1.13731581330434e-06
2.76923076923077 -2.97435897435897 5.37667108613249e-07
2.97435897435897 -2.97435897435897 1.00290637350398e-07
3.17948717948718 -2.97435897435897 2.03496071105036e-08
3.38461538461538 -2.97435897435897 2.19596820283385e-07
3.58974358974359 -2.97435897435897 6.16952864573861e-07
3.79487179487179 -2.97435897435897 1.66211324326149e-06
4 -2.97435897435897 8.30637260240685e-06
-4 -2.76923076923077 1.1068100493894e-06
-3.79487179487179 -2.76923076923077 3.23587039585682e-06
-3.58974358974359 -2.76923076923077 2.23639126589736e-06
-3.38461538461538 -2.76923076923077 1.32654922624376e-06
-3.17948717948718 -2.76923076923077 1.02878259378159e-06
-2.97435897435897 -2.76923076923077 1.3940462398887e-06
-2.76923076923077 -2.76923076923077 2.49391921380848e-06
-2.56410256410256 -2.76923076923077 4.07977785255031e-06
-2.35897435897436 -2.76923076923077 5.47014630236653e-06
-2.15384615384615 -2.76923076923077 5.9978056828891e-06
-1.94871794871795 -2.76923076923077 5.59644136288728e-06
-1.74358974358974 -2.76923076923077 5.00665265112943e-06
-1.53846153846154 -2.76923076923077 5.56124116946055e-06
-1.33333333333333 -2.76923076923077 9.39711555392186e-06
-1.12820512820513 -2.76923076923077 3.23587732605768e-05
-0.923076923076923 -2.76923076923077 1.30074845837713e-05
-0.717948717948718 -2.76923076923077 7.37943894657533e-07
-0.512820512820513 -2.76923076923077 4.5704939696245e-06
-0.307692307692308 -2.76923076923077 5.44997922513613e-06
-0.102564102564103 -2.76923076923077 2.12914654840191e-06
0.102564102564103 -2.76923076923077 6.09644498994477e-07
0.307692307692308 -2.76923076923077 1.81463881998578e-06
0.512820512820513 -2.76923076923077 3.36478982232435e-06
0.717948717948718 -2.76923076923077 3.49208719108152e-06
0.923076923076923 -2.76923076923077 2.27012661646597e-06
1.12820512820513 -2.76923076923077 2.60371287641448e-07
1.33333333333333 -2.76923076923077 1.79374984843328e-06
1.53846153846154 -2.76923076923077 3.31785013685248e-06
1.74358974358974 -2.76923076923077 4.11174437120465e-06
1.94871794871795 -2.76923076923077 4.2963276387642e-06
2.15384615384615 -2.76923076923077 4.07890902520691e-06
2.35897435897436 -2.76923076923077 3.57094807768021e-06
2.56410256410256 -2.76923076923077 2.83182309779306e-06
2.76923076923077 -2.76923076923077 2.03456140690506e-06
2.97435897435897 -2.76923076923077 1.47157229446471e-06
3.17948717948718 -2.76923076923077 1.35323521233133e-06
3.38461538461538 -2.76923076923077 1.72176092649856e-06
3.58974358974359 -2.76923076923077 2.52622816865333e-06
3.79487179487179 -2.76923076923077 2.82853238497971e-06
4 -2.76923076923077 2.57013208027068e-06
-4 -2.56410256410256 8.30604881874031e-06
-3.79487179487179 -2.56410256410256 7.69414305340499e-06
-3.58974358974359 -2.56410256410256 5.17147644685245e-06
-3.38461538461538 -2.56410256410256 3.30083503774503e-06
-3.17948717948718 -2.56410256410256 2.64173572173121e-06
-2.97435897435897 -2.56410256410256 3.40245604013578e-06
-2.76923076923077 -2.56410256410256 5.63306107526085e-06
-2.56410256410256 -2.56410256410256 8.82978505145626e-06
-2.35897435897436 -2.56410256410256 1.19006908204655e-05
-2.15384615384615 -2.56410256410256 1.37279997723949e-05
-1.94871794871795 -2.56410256410256 1.38617643584693e-05
-1.74358974358974 -2.56410256410256 1.28031660734385e-05
-1.53846153846154 -2.56410256410256 1.18000717564959e-05
-1.33333333333333 -2.56410256410256 1.28481695144123e-05
-1.12820512820513 -2.56410256410256 2.81479120251005e-05
-0.923076923076923 -2.56410256410256 7.40361989759464e-06
-0.717948717948718 -2.56410256410256 1.57567369907241e-06
-0.512820512820513 -2.56410256410256 3.41314415819305e-06
-0.307692307692308 -2.56410256410256 3.23380507483151e-06
-0.102564102564103 -2.56410256410256 4.73198460193558e-07
0.102564102564103 -2.56410256410256 1.25330328470952e-06
0.307692307692308 -2.56410256410256 3.25412384871715e-06
0.512820512820513 -2.56410256410256 4.2765266528022e-06
0.717948717948718 -2.56410256410256 3.87297411541532e-06
0.923076923076923 -2.56410256410256 2.10848909820704e-06
1.12820512820513 -2.56410256410256 5.21098785455365e-07
1.33333333333333 -2.56410256410256 3.32461869501088e-06
1.53846153846154 -2.56410256410256 5.69803598593488e-06
1.74358974358974 -2.56410256410256 7.29982253311334e-06
1.94871794871795 -2.56410256410256 8.03406276683738e-06
2.15384615384615 -2.56410256410256 7.91198728489206e-06
2.35897435897436 -2.56410256410256 6.97937534566151e-06
2.56410256410256 -2.56410256410256 5.42017769555869e-06
2.76923076923077 -2.56410256410256 3.6953955300234e-06
2.97435897435897 -2.56410256410256 2.44678092364836e-06
3.17948717948718 -2.56410256410256 2.15637302791727e-06
3.38461538461538 -2.56410256410256 2.9256271845135e-06
3.58974358974359 -2.56410256410256 4.49576305472377e-06
3.79487179487179 -2.56410256410256 5.63112689788703e-06
4 -2.56410256410256 1.31849887807789e-06
-4 -2.35897435897436 9.84146096061345e-06
-3.79487179487179 -2.35897435897436 7.9637860416204e-06
-3.58974358974359 -2.35897435897436 5.30153258604393e-06
-3.38461538461538 -2.35897435897436 3.45528318412835e-06
-3.17948717948718 -2.35897435897436 2.78362072048122e-06
-2.97435897435897 -2.35897435897436 3.5355973139195e-06
-2.76923076923077 -2.35897435897436 5.81872879212852e-06
-2.56410256410256 -2.35897435897436 9.15750799546089e-06
-2.35897435897436 -2.35897435897436 1.24472230702555e-05
-2.15384615384615 -2.35897435897436 1.44861364249627e-05
-1.94871794871795 -2.35897435897436 1.46555234237233e-05
-1.74358974358974 -2.35897435897436 1.323726858804e-05
-1.53846153846154 -2.35897435897436 1.12477175904235e-05
-1.33333333333333 -2.35897435897436 1.02487562230191e-05
-1.12820512820513 -2.35897435897436 1.74893067961257e-05
-0.923076923076923 -2.35897435897436 3.70348061196069e-06
-0.717948717948718 -2.35897435897436 6.52952597990364e-07
-0.512820512820513 -2.35897435897436 1.13190576900291e-06
-0.307692307692308 -2.35897435897436 4.65246761116589e-07
-0.102564102564103 -2.35897435897436 1.24497090381315e-06
0.102564102564103 -2.35897435897436 2.9477978431558e-06
0.307692307692308 -2.35897435897436 4.4740757568773e-06
0.512820512820513 -2.35897435897436 5.14256807515601e-06
0.717948717948718 -2.35897435897436 4.61508795246424e-06
0.923076923076923 -2.35897435897436 2.93102259862899e-06
1.12820512820513 -2.35897435897436 4.71819566305598e-07
1.33333333333333 -2.35897435897436 2.20798809991152e-06
1.53846153846154 -2.35897435897436 4.59437010968955e-06
1.74358974358974 -2.35897435897436 6.351576662178e-06
1.94871794871795 -2.35897435897436 7.31960244682028e-06
2.15384615384615 -2.35897435897436 7.42941784048767e-06
2.35897435897436 -2.35897435897436 6.68037224715867e-06
2.56410256410256 -2.35897435897436 5.2516582138562e-06
2.76923076923077 -2.35897435897436 3.61321252473346e-06
2.97435897435897 -2.35897435897436 2.40934738560128e-06
3.17948717948718 -2.35897435897436 2.12458476855915e-06
3.38461538461538 -2.35897435897436 2.85873861982644e-06
3.58974358974359 -2.35897435897436 4.32976889186421e-06
3.79487179487179 -2.35897435897436 5.37883737061762e-06
4 -2.35897435897436 1.68946789669278e-06
-4 -2.15384615384615 4.57506024098553e-06
-3.79487179487179 -2.15384615384615 3.28648895264738e-06
-3.58974358974359 -2.15384615384615 2.10114343512924e-06
-3.38461538461538 -2.15384615384615 1.4224781895722e-06
-3.17948717948718 -2.15384615384615 1.14493056513343e-06
-2.97435897435897 -2.15384615384615 1.42069333319839e-06
-2.76923076923077 -2.15384615384615 2.51526793126899e-06
-2.56410256410256 -2.15384615384615 4.32509869408015e-06
-2.35897435897436 -2.15384615384615 6.21195620931214e-06
-2.15384615384615 -2.15384615384615 7.34319781203752e-06
-1.94871794871795 -2.15384615384615 7.2224153238043e-06
-1.74358974358974 -2.15384615384615 5.98536862517207e-06
-1.53846153846154 -2.15384615384615 4.30399363526845e-06
-1.33333333333333 -2.15384615384615 3.12057348916817e-06
-1.12820512820513 -2.15384615384615 5.17817752754279e-06
-0.923076923076923 -2.15384615384615 1.95882634712596e-06
-0.717948717948718 -2.15384615384615 9.35166510895868e-08
-0.512820512820513 -2.15384615384615 4.66069770888033e-07
-0.307692307692308 -2.15384615384615 4.19804174200955e-07
-0.102564102564103 -2.15384615384615 4.48165186073268e-07
0.102564102564103 -2.15384615384615 1.39801136078699e-06
0.307692307692308 -2.15384615384615 2.42107867465258e-06
0.512820512820513 -2.15384615384615 3.01528780299876e-06
0.717948717948718 -2.15384615384615 2.91683009079335e-06
0.923076923076923 -2.15384615384615 2.1249285520053e-06
1.12820512820513 -2.15384615384615 8.79834489930786e-07
1.33333333333333 -2.15384615384615 4.65171310359835e-07
1.53846153846154 -2.15384615384615 1.60814794036845e-06
1.74358974358974 -2.15384615384615 2.40103528170721e-06
1.94871794871795 -2.15384615384615 2.83306513448878e-06
2.15384615384615 -2.15384615384615 2.9352139332417e-06
2.35897435897436 -2.15384615384615 2.72159504244307e-06
2.56410256410256 -2.15384615384615 2.24089727907106e-06
2.76923076923077 -2.15384615384615 1.6610743784895e-06
2.97435897435897 -2.15384615384615 1.23360987758225e-06
3.17948717948718 -2.15384615384615 1.13756220088135e-06
3.38461538461538 -2.15384615384615 1.40794213798756e-06
3.58974358974359 -2.15384615384615 1.96852250899937e-06
3.79487179487179 -2.15384615384615 2.15961303817735e-06
4 -2.15384615384615 1.2145418821774e-06
-4 -1.94871794871795 5.89773994907894e-06
-3.79487179487179 -1.94871794871795 5.13148612868441e-06
-3.58974358974359 -1.94871794871795 3.67131369571894e-06
-3.38461538461538 -1.94871794871795 2.3681346977833e-06
-3.17948717948718 -1.94871794871795 1.96471701896517e-06
-2.97435897435897 -1.94871794871795 2.51526501338084e-06
-2.76923076923077 -1.94871794871795 3.52736667985631e-06
-2.56410256410256 -1.94871794871795 4.47236354861325e-06
-2.35897435897436 -1.94871794871795 5.14855693933836e-06
-2.15384615384615 -1.94871794871795 5.65366846694282e-06
-1.94871794871795 -1.94871794871795 6.10974519110741e-06
-1.74358974358974 -1.94871794871795 6.43917532028304e-06
-1.53846153846154 -1.94871794871795 6.36570769274591e-06
-1.33333333333333 -1.94871794871795 5.60389545778417e-06
-1.12820512820513 -1.94871794871795 4.18336725060975e-06
-0.923076923076923 -1.94871794871795 1.51650896573763e-06
-0.717948717948718 -1.94871794871795 8.49830212867886e-07
-0.512820512820513 -1.94871794871795 3.044986042533e-06
-0.307692307692308 -1.94871794871795 4.73893427188621e-06
-0.102564102564103 -1.94871794871795 4.01347388001572e-06
0.102564102564103 -1.94871794871795 4.65838544083663e-06
0.307692307692308 -1.94871794871795 4.11744084449772e-06
0.512820512820513 -1.94871794871795 3.30833768980021e-06
0.717948717948718 -1.94871794871795 2.47531249208954e-06
0.923076923076923 -1.94871794871795 1.66631809195295e-06
1.12820512820513 -1.94871794871795 7.83472663856699e-07
1.33333333333333 -1.94871794871795 2.9691611058702e-07
1.53846153846154 -1.94871794871795 1.581401919859e-06
1.74358974358974 -1.94871794871795 2.88299595907482e-06
1.94871794871795 -1.94871794871795 3.87530219136956e-06
2.15384615384615 -1.94871794871795 4.25776161216973e-06
2.35897435897436 -1.94871794871795 3.927200892484e-06
2.56410256410256 -1.94871794871795 3.04417247298794e-06
2.76923076923077 -1.94871794871795 1.97217464981136e-06
2.97435897435897 -1.94871794871795 1.15225587360435e-06
3.17948717948718 -1.94871794871795 9.46266134560503e-07
3.38461538461538 -1.94871794871795 1.43014879561143e-06
3.58974358974359 -1.94871794871795 2.29125658535168e-06
3.79487179487179 -1.94871794871795 3.37214531298535e-06
4 -1.94871794871795 6.51413690677671e-06
-4 -1.74358974358974 1.8459057298692e-05
-3.79487179487179 -1.74358974358974 1.49790949115491e-05
-3.58974358974359 -1.74358974358974 1.05074687872797e-05
-3.38461538461538 -1.74358974358974 6.99107055623926e-06
-3.17948717948718 -1.74358974358974 5.83023507660929e-06
-2.97435897435897 -1.74358974358974 7.33916990691696e-06
-2.76923076923077 -1.74358974358974 1.07945812466426e-05
-2.56410256410256 -1.74358974358974 1.49468651116091e-05
-2.35897435897436 -1.74358974358974 1.86022544627074e-05
-2.15384615384615 -1.74358974358974 2.09545194728156e-05
-1.94871794871795 -1.74358974358974 2.16148358265222e-05
-1.74358974358974 -1.74358974358974 2.04918274218091e-05
-1.53846153846154 -1.74358974358974 1.76898994326269e-05
-1.33333333333333 -1.74358974358974 1.34975340052579e-05
-1.12820512820513 -1.74358974358974 8.70827512156058e-06
-0.923076923076923 -1.74358974358974 1.8069398668441e-06
-0.717948717948718 -1.74358974358974 3.50225901535328e-06
-0.512820512820513 -1.74358974358974 8.32365983227668e-06
-0.307692307692308 -1.74358974358974 1.23799834581551e-05
-0.102564102564103 -1.74358974358974 1.10945285093367e-05
0.102564102564103 -1.74358974358974 1.38025001634734e-05
0.307692307692308 -1.74358974358974 1.36415721841976e-05
0.512820512820513 -1.74358974358974 1.23978520913948e-05
0.717948717948718 -1.74358974358974 1.03415617216385e-05
0.923076923076923 -1.74358974358974 7.56546430480398e-06
1.12820512820513 -1.74358974358974 4.09446391325119e-06
1.33333333333333 -1.74358974358974 2.3905717183581e-08
1.53846153846154 -1.74358974358974 4.33521398068848e-06
1.74358974358974 -1.74358974358974 8.39533403040882e-06
1.94871794871795 -1.74358974358974 1.13956030221019e-05
2.15384615384615 -1.74358974358974 1.26704301550706e-05
2.35897435897436 -1.74358974358974 1.19761282635356e-05
2.56410256410256 -1.74358974358974 9.7037406010525e-06
2.76923076923077 -1.74358974358974 6.83960073777357e-06
2.97435897435897 -1.74358974358974 4.64220557927497e-06
3.17948717948718 -1.74358974358974 4.11509861919512e-06
3.38461538461538 -1.74358974358974 5.46632202858e-06
3.58974358974359 -1.74358974358974 7.91504605968107e-06
3.79487179487179 -1.74358974358974 1.03611091184508e-05
4 -1.74358974358974 1.32765413196623e-05
-4 -1.53846153846154 2.98062577441804e-05
-3.79487179487179 -1.53846153846154 2.37897066237558e-05
-3.58974358974359 -1.53846153846154 1.67394218271166e-05
-3.38461538461538 -1.53846153846154 1.13573349027618e-05
-3.17948717948718 -1.53846153846154 9.56667830209756e-06
-2.97435897435897 -1.53846153846154 1.19327341903119e-05
-2.76923076923077 -1.53846153846154 1.7565192183433e-05
-2.56410256410256 -1.53846153846154 2.4590445224737e-05
-2.35897435897436 -1.53846153846154 3.09142352749037e-05
-2.15384615384615 -1.53846153846154 3.48803338435788e-05
-1.94871794871795 -1.53846153846154 3.55922907485651e-05
-1.74358974358974 -1.53846153846154 3.29063063269075e-05
-1.53846153846154 -1.53846153846154 2.72395065016307e-05
-1.33333333333333 -1.53846153846154 1.93069892762132e-05
-1.12820512820513 -1.53846153846154 9.24620695130773e-06
-0.923076923076923 -1.53846153846154 2.54912335906354e-06
-0.717948717948718 -1.53846153846154 6.65411327471777e-06
-0.512820512820513 -1.53846153846154 1.41695149903365e-05
-0.307692307692308 -1.53846153846154 2.04685188894826e-05
-0.102564102564103 -1.53846153846154 1.83102977129312e-05
0.102564102564103 -1.53846153846154 2.29153325084219e-05
0.307692307692308 -1.53846153846154 2.29645229272712e-05
0.512820512820513 -1.53846153846154 2.11964332558212e-05
0.717948717948718 -1.53846153846154 1.79244741873585e-05
0.923076923076923 -1.53846153846154 1.327555141728e-05
1.12820512820513 -1.53846153846154 7.36552921010158e-06
1.33333333333333 -1.53846153846154 4.66488534023313e-07
1.53846153846154 -1.53846153846154 6.83414065583143e-06
1.74358974358974 -1.53846153846154 1.35801347389553e-05
1.94871794871795 -1.53846153846154 1.85964590480037e-05
2.15384615384615 -1.53846153846154 2.08612495287142e-05
2.35897435897436 -1.53846153846154 1.99844024826312e-05
2.56410256410256 -1.53846153846154 1.65592004630621e-05
2.76923076923077 -1.53846153846154 1.21408703412929e-05
2.97435897435897 -1.53846153846154 8.73933156597673e-06
3.17948717948718 -1.53846153846154 7.95144564080807e-06
3.38461538461538 -1.53846153846154 1.01117335919998e-05
3.58974358974359 -1.53846153846154 1.40112059130448e-05
3.79487179487179 -1.53846153846154 1.76919545766818e-05
4 -1.53846153846154 2.04345153969054e-05
-4 -1.33333333333333 3.74474946611691e-05
-3.79487179487179 -1.33333333333333 2.96678880472578e-05
-3.58974358974359 -1.33333333333333 2.1018661456651e-05
-3.38461538461538 -1.33333333333333 1.45138383862431e-05
-3.17948717948718 -1.33333333333333 1.23537573337718e-05
-2.97435897435897 -1.33333333333333 1.5293317148668e-05
-2.76923076923077 -1.33333333333333 2.23844687654573e-05
-2.56410256410256 -1.33333333333333 3.1365340226408e-05
-2.35897435897436 -1.33333333333333 3.95215809426697e-05
-2.15384615384615 -1.33333333333333 4.45796102238605e-05
-1.94871794871795 -1.33333333333333 4.52567912897495e-05
-1.74358974358974 -1.33333333333333 4.13543110817649e-05
-1.53846153846154 -1.33333333333333 3.35036716186954e-05
-1.33333333333333 -1.33333333333333 2.26833077053845e-05
-1.12820512820513 -1.33333333333333 7.8769838269821e-06
-0.923076923076923 -1.33333333333333 3.57218087876365e-06
-0.717948717948718 -1.33333333333333 8.85354014645845e-06
-0.512820512820513 -1.33333333333333 1.82691567640614e-05
-0.307692307692308 -1.33333333333333 2.60393325400843e-05
-0.102564102564103 -1.33333333333333 2.31803885187842e-05
0.102564102564103 -1.33333333333333 2.89592481156342e-05
0.307692307692308 -1.33333333333333 2.90376479602505e-05
0.512820512820513 -1.33333333333333 2.68127111168193e-05
0.717948717948718 -1.33333333333333 2.26274739820731e-05
0.923076923076923 -1.33333333333333 1.6627081292464e-05
1.12820512820513 -1.33333333333333 8.9825360345408e-06
1.33333333333333 -1.33333333333333 8.07921263223932e-08
1.53846153846154 -1.33333333333333 9.30417256528315e-06
1.74358974358974 -1.33333333333333 1.79616758502199e-05
1.94871794871795 -1.33333333333333 2.44265896653939e-05
2.15384615384615 -1.33333333333333 2.74245895750536e-05
2.35897435897436 -1.33333333333333 2.64590176444202e-05
2.56410256410256 -1.33333333333333 2.2261777341992e-05
2.76923076923077 -1.33333333333333 1.67856925770149e-05
2.97435897435897 -1.33333333333333 1.25685438721046e-05
3.17948717948718 -1.33333333333333 1.16270415007058e-05
3.38461538461538 -1.33333333333333 1.43920669568587e-05
3.58974358974359 -1.33333333333333 1.93641213246387e-05
3.79487179487179 -1.33333333333333 2.39831572017568e-05
4 -1.33333333333333 2.66505557378061e-05
-4 -1.12820512820513 4.01935149400012e-05
-3.79487179487179 -1.12820512820513 3.16780994584764e-05
-3.58974358974359 -1.12820512820513 2.26109558405518e-05
-3.38461538461538 -1.12820512820513 1.586914972318e-05
-3.17948717948718 -1.12820512820513 1.36405834360032e-05
-2.97435897435897 -1.12820512820513 1.67765443686019e-05
-2.76923076923077 -1.12820512820513 2.43920108672357e-05
-2.56410256410256 -1.12820512820513 3.41327860458041e-05
-2.35897435897436 -1.12820512820513 4.30364505975556e-05
-2.15384615384615 -1.12820512820513 4.85386121390485e-05
-1.94871794871795 -1.12820512820513 4.91602528470692e-05
-1.74358974358974 -1.12820512820513 4.46726573655187e-05
-1.53846153846154 -1.12820512820513 3.5816540759237e-05
-1.33333333333333 -1.12820512820513 2.3683513679762e-05
-1.12820512820513 -1.12820512820513 6.35802563797583e-06
-0.923076923076923 -1.12820512820513 4.61864065326445e-06
-0.717948717948718 -1.12820512820513 9.27409921425149e-06
-0.512820512820513 -1.12820512820513 1.930395692884e-05
-0.307692307692308 -1.12820512820513 2.74431161676469e-05
-0.102564102564103 -1.12820512820513 2.43708306567614e-05
0.102564102564103 -1.12820512820513 3.03544873627715e-05
0.307692307692308 -1.12820512820513 3.03344941211536e-05
0.512820512820513 -1.12820512820513 2.78577532074609e-05
0.717948717948718 -1.12820512820513 2.32636594146296e-05
0.923076923076923 -1.12820512820513 1.66984298366479e-05
1.12820512820513 -1.12820512820513 8.35471980042968e-06
1.33333333333333 -1.12820512820513 1.3332573189917e-06
1.53846153846154 -1.12820512820513 1.1518743218808e-05
1.74358974358974 -1.12820512820513 2.08965263925887e-05
1.94871794871795 -1.12820512820513 2.78958939863294e-05
2.15384615384615 -1.12820512820513 3.11502154977106e-05
2.35897435897436 -1.12820512820513 3.01238206308341e-05
2.56410256410256 -1.12820512820513 2.56038878216902e-05
2.76923076923077 -1.12820512820513 1.97021745889092e-05
2.97435897435897 -1.12820512820513 1.51695366616966e-05
3.17948717948718 -1.12820512820513 1.41948770815414e-05
3.38461538461538 -1.12820512820513 1.7257405322324e-05
3.58974358974359 -1.12820512820513 2.27570767137308e-05
3.79487179487179 -1.12820512820513 2.78808088041149e-05
4 -1.12820512820513 3.05249705085942e-05
-4 -0.923076923076923 3.8181574945062e-05
-3.79487179487179 -0.923076923076923 2.98993262112246e-05
-3.58974358974359 -0.923076923076923 2.14841472702121e-05
-3.38461538461538 -0.923076923076923 1.53042689903238e-05
-3.17948717948718 -0.923076923076923 1.32698664701003e-05
-2.97435897435897 -0.923076923076923 1.62286419955748e-05
-2.76923076923077 -0.923076923076923 2.34596305063173e-05
-2.56410256410256 -0.923076923076923 3.27929218020273e-05
-2.35897435897436 -0.923076923076923 4.13798211360561e-05
-2.15384615384615 -0.923076923076923 4.66934395485508e-05
-1.94871794871795 -0.923076923076923 4.72589416248281e-05
-1.74358974358974 -0.923076923076923 4.2856248637646e-05
-1.53846153846154 -0.923076923076923 3.42426667707674e-05
-1.33333333333333 -0.923076923076923 2.24996569603286e-05
-1.12820512820513 -0.923076923076923 5.40700727802434e-06
-0.923076923076923 -0.923076923076923 5.33150941695038e-06
-0.717948717948718 -0.923076923076923 7.99985312482931e-06
-0.512820512820513 -0.923076923076923 1.7330241963931e-05
-0.307692307692308 -0.923076923076923 2.47798876392702e-05
-0.102564102564103 -0.923076923076923 2.20261700939473e-05
0.102564102564103 -0.923076923076923 2.73500225240753e-05
0.307692307692308 -0.923076923076923 2.71926933747002e-05
0.512820512820513 -0.923076923076923 2.47437205779244e-05
0.717948717948718 -0.923076923076923 2.03021172713314e-05
0.923076923076923 -0.923076923076923 1.40004751161271e-05
1.12820512820513 -0.923076923076923 6.02624369139271e-06
1.33333333333333 -0.923076923076923 3.19969858475488e-06
1.53846153846154 -0.923076923076923 1.28679695927669e-05
1.74358974358974 -0.923076923076923 2.17405247178171e-05
1.94871794871795 -0.923076923076923 2.83316326745719e-05
2.15384615384615 -0.923076923076923 3.13491188337345e-05
2.35897435897436 -0.923076923076923 3.02887405314589e-05
2.56410256410256 -0.923076923076923 2.59065091761101e-05
2.76923076923077 -0.923076923076923 2.022588606998e-05
2.97435897435897 -0.923076923076923 1.58843932418495e-05
3.17948717948718 -0.923076923076923 1.49840238670151e-05
3.38461538461538 -0.923076923076923 1.79970977987054e-05
3.58974358974359 -0.923076923076923 2.341347345447e-05
3.79487179487179 -0.923076923076923 2.85206334114108e-05
4 -0.923076923076923 3.10728168557706e-05
-4 -0.717948717948718 3.25638302833831e-05
-3.79487179487179 -0.717948717948718 2.52174111041725e-05
-3.58974358974359 -0.717948717948718 1.82058066430235e-05
-3.38461538461538 -0.717948717948718 1.31466798667379e-05
-3.17948717948718 -0.717948717948718 1.14826846174809e-05
-2.97435897435897 -0.717948717948718 1.39740392773868e-05
-2.76923076923077 -0.717948717948718 2.01255584482141e-05
-2.56410256410256 -0.717948717948718 2.81508168908928e-05
-2.35897435897436 -0.717948717948718 3.55885210174822e-05
-2.15384615384615 -0.717948717948718 4.02063104713024e-05
-1.94871794871795 -0.717948717948718 4.06967264454661e-05
-1.74358974358974 -0.717948717948718 3.68856706948195e-05
-1.53846153846154 -0.717948717948718 2.94794203588022e-05
-1.33333333333333 -0.717948717948718 1.9459091583407e-05
-1.12820512820513 -0.717948717948718 4.85298645158672e-06
-0.923076923076923 -0.717948717948718 5.39743408045634e-06
-0.717948717948718 -0.717948717948718 5.76493176840387e-06
-0.512820512820513 -0.717948717948718 1.34232894839492e-05
-0.307692307692308 -0.717948717948718 1.94462180130861e-05
-0.102564102564103 -0.717948717948718 1.7373313219049e-05
0.102564102564103 -0.717948717948718 2.15091737609807e-05
0.307692307692308 -0.717948717948718 2.125717412782e-05
0.512820512820513 -0.717948717948718 1.91071270462251e-05
0.717948717948718 -0.717948717948718 1.52908979007549e-05
0.923076923076923 -0.717948717948718 9.91786701209918e-06
1.12820512820513 -0.717948717948718 3.15242619608469e-06
1.33333333333333 -0.717948717948718 4.64196699856423e-06
1.53846153846154 -0.717948717948718 1.27772726732367e-05
1.74358974358974 -0.717948717948718 2.02086327274476e-05
1.94871794871795 -0.717948717948718 2.56850830726574e-05
2.15384615384615 -0.717948717948718 2.81196743687762e-05
2.35897435897436 -0.717948717948718 2.70927082410832e-05
2.56410256410256 -0.717948717948718 2.32559131800869e-05
2.76923076923077 -0.717948717948718 1.83422503488018e-05
2.97435897435897 -0.717948717948718 1.46099551920909e-05
3.17948717948718 -0.717948717948718 1.38613913329699e-05
3.38461538461538 -0.717948717948718 1.65120757358306e-05
3.58974358974359 -0.717948717948718 2.128971309312e-05
3.79487179487179 -0.717948717948718 2.58639669508121e-05
4 -0.717948717948718 2.81385915243959e-05
-4 -0.512820512820513 2.50246591267933e-05
-3.79487179487179 -0.512820512820513 1.89645456991627e-05
-3.58974358974359 -0.512820512820513 1.37078909924204e-05
-3.38461538461538 -0.512820512820513 1.002709166531e-05
-3.17948717948718 -0.512820512820513 8.80826110583044e-06
-2.97435897435897 -0.512820512820513 1.06716636937287e-05
-2.76923076923077 -0.512820512820513 1.53649076974904e-05
-2.56410256410256 -0.512820512820513 2.15801576574082e-05
-2.35897435897436 -0.512820512820513 2.73895500925159e-05
-2.15384615384615 -0.512820512820513 3.1001316174728e-05
-1.94871794871795 -0.512820512820513 3.13730089979147e-05
-1.74358974358974 -0.512820512820513 2.84019921410472e-05
-1.53846153846154 -0.512820512820513 2.27058164246063e-05
-1.33333333333333 -0.512820512820513 1.51115096316268e-05
-1.12820512820513 -0.512820512820513 4.2030382978453e-06
-0.923076923076923 -0.512820512820513 4.70496379845198e-06
-0.717948717948718 -0.512820512820513 3.46286663421846e-06
-0.512820512820513 -0.512820512820513 8.99316137070727e-06
-0.307692307692308 -0.512820512820513 1.3286033822002e-05
-0.102564102564103 -0.512820512820513 1.20043732865227e-05
0.102564102564103 -0.512820512820513 1.48176701719738e-05
0.307692307692308 -0.512820512820513 1.45571272992528e-05
0.512820512820513 -0.512820512820513 1.2896383400518e-05
0.717948717948718 -0.512820512820513 9.98987330103063e-06
0.923076923076923 -0.512820512820513 5.92031691115658e-06
1.12820512820513 -0.512820512820513 8.20731642869887e-07
1.33333333333333 -0.512820512820513 5.02581158268178e-06
1.53846153846154 -0.512820512820513 1.10978499829884e-05
1.74358974358974 -0.512820512820513 1.6612402623295e-05
1.94871794871795 -0.512820512820513 2.06350723672699e-05
2.15384615384615 -0.512820512820513 2.23547620816777e-05
2.35897435897436 -0.512820512820513 2.14622655849706e-05
2.56410256410256 -0.512820512820513 1.8458368807428e-05
2.76923076923077 -0.512820512820513 1.4664435278533e-05
2.97435897435897 -0.512820512820513 1.18014027130631e-05
3.17948717948718 -0.512820512820513 1.12443980471166e-05
3.38461538461538 -0.512820512820513 1.33181469936794e-05
3.58974358974359 -0.512820512820513 1.70690419598607e-05
3.79487179487179 -0.512820512820513 2.0711977552379e-05
4 -0.512820512820513 2.24845001615126e-05
-4 -0.307692307692308 1.72818886285953e-05
-3.79487179487179 -0.307692307692308 1.25252141872645e-05
-3.58974358974359 -0.307692307692308 9.00145117643802e-06
-3.38461538461538 -0.307692307692308 6.6750105328639e-06
-3.17948717948718 -0.307692307692308 5.88580410121331e-06
-2.97435897435897 -0.307692307692308 7.09833254619596e-06
-2.76923076923077 -0.307692307692308 1.02815028029113e-05
-2.56410256410256 -0.307692307692308 1.46006080484762e-05
-2.35897435897436 -0.307692307692308 1.86789642154794e-05
-2.15384615384615 -0.307692307692308 2.11963178257113e-05
-1.94871794871795 -0.307692307692308 2.1401635853846e-05
-1.74358974358974 -0.307692307692308 1.92728069570158e-05
-1.53846153846154 -0.307692307692308 1.53291442089865e-05
-1.33333333333333 -0.307692307692308 1.02266449202304e-05
-1.12820512820513 -0.307692307692308 3.14939546852688e-06
-0.923076923076923 -0.307692307692308 3.40171304635817e-06
-0.717948717948718 -0.307692307692308 1.73855972385173e-06
-0.512820512820513 -0.307692307692308 5.18326120946266e-06
-0.307692307692308 -0.307692307692308 7.83602948406514e-06
-0.102564102564103 -0.307692307692308 7.24366927196129e-06
0.102564102564103 -0.307692307692308 8.90884982229778e-06
0.307692307692308 -0.307692307692308 8.72332100188e-06
0.512820512820513 -0.307692307692308 7.62271403664805e-06
0.717948717948718 -0.307692307692308 5.68966743652588e-06
0.923076923076923 -0.307692307692308 2.98230788908782e-06
1.12820512820513 -0.307692307692308 3.97679604580148e-07
1.33333333333333 -0.307692307692308 4.25014272043001e-06
1.53846153846154 -0.307692307692308 8.22569690717145e-06
1.74358974358974 -0.307692307692308 1.18114741003428e-05
1.94871794871795 -0.307692307692308 1.43991748562389e-05
2.15384615384615 -0.307692307692308 1.5460832161196e-05
2.35897435897436 -0.307692307692308 1.47971623689624e-05
2.56410256410256 -0.307692307692308 1.27441044677212e-05
2.76923076923077 -0.307692307692308 1.01831722247869e-05
2.97435897435897 -0.307692307692308 8.2622809682853e-06
3.17948717948718 -0.307692307692308 7.89918913146614e-06
3.38461538461538 -0.307692307692308 9.31532326431395e-06
3.58974358974359 -0.307692307692308 1.18858458981741e-05
3.79487179487179 -0.307692307692308 1.44050678094754e-05
4 -0.307692307692308 1.55139445476848e-05
-4 -0.102564102564103 1.06894865837814e-05
-3.79487179487179 -0.102564102564103 7.00963226052398e-06
-3.58974358974359 -0.102564102564103 4.92375898575315e-06
-3.38461538461538 -0.102564102564103 3.72112994406759e-06
-3.17948717948718 -0.102564102564103 3.282922302561e-06
-2.97435897435897 -0.102564102564103 3.93414332910957e-06
-2.76923076923077 -0.102564102564103 5.81786971975973e-06
-2.56410256410256 -0.102564102564103 8.4917800533546e-06
-2.35897435897436 -0.102564102564103 1.10489384858026e-05
-2.15384615384615 -0.102564102564103 1.25804027145682e-05
-1.94871794871795 -0.102564102564103 1.25949352980381e-05
-1.74358974358974 -0.102564102564103 1.11450174624661e-05
-1.53846153846154 -0.102564102564103 8.6637446486959e-06
-1.33333333333333 -0.102564102564103 5.6516835514886e-06
-1.12820512820513 -0.102564102564103 1.77544045176781e-06
-0.923076923076923 -0.102564102564103 1.82292044781374e-06
-0.717948717948718 -0.102564102564103 8.18446754147217e-07
-0.512820512820513 -0.102564102564103 2.56989680336162e-06
-0.307692307692308 -0.102564102564103 3.93082865079997e-06
-0.102564102564103 -0.102564102564103 3.81678334493429e-06
0.102564102564103 -0.102564102564103 4.66645763497198e-06
0.307692307692308 -0.102564102564103 4.60373885358134e-06
0.512820512820513 -0.102564102564103 4.01677871231243e-06
0.717948717948718 -0.102564102564103 2.93275602780696e-06
0.923076923076923 -0.102564102564103 1.39102868912389e-06
1.12820512820513 -0.102564102564103 5.32168574762792e-07
1.33333333333333 -0.102564102564103 2.70669957647129e-06
1.53846153846154 -0.102564102564103 4.92958946796129e-06
1.74358974358974 -0.102564102564103 6.91818818765455e-06
1.94871794871795 -0.102564102564103 8.34210638456234e-06
2.15384615384615 -0.102564102564103 8.91385719614668e-06
2.35897435897436 -0.102564102564103 8.52457101396809e-06
2.56410256410256 -0.102564102564103 7.36204698137399e-06
2.76923076923077 -0.102564102564103 5.9203122408924e-06
2.97435897435897 -0.102564102564103 4.84360340036183e-06
3.17948717948718 -0.102564102564103 4.64655936394109e-06
3.38461538461538 -0.102564102564103 5.45559901210524e-06
3.58974358974359 -0.102564102564103 6.9276576781796e-06
3.79487179487179 -0.102564102564103 8.36368355705552e-06
4 -0.102564102564103 8.78204390764026e-06
-4 0.102564102564103 6.00798231153998e-06
-3.79487179487179 0.102564102564103 3.05791296084656e-06
-3.58974358974359 0.102564102564103 1.97617069142009e-06
-3.38461538461538 0.102564102564103 1.56060696765437e-06
-3.17948717948718 0.102564102564103 1.36481261314714e-06
-2.97435897435897 0.102564102564103 1.61102627849186e-06
-2.76923076923077 0.102564102564103 2.55816614325166e-06
-2.56410256410256 0.102564102564103 4.03602852760976e-06
-2.35897435897436 0.102564102564103 5.47185090771229e-06
-2.15384615384615 0.102564102564103 6.25681448718218e-06
-1.94871794871795 0.102564102564103 6.09449054123079e-06
-1.74358974358974 0.102564102564103 5.09663619008283e-06
-1.53846153846154 0.102564102564103 3.63431275451909e-06
-1.33333333333333 0.102564102564103 2.09110641269383e-06
-1.12820512820513 0.102564102564103 4.67604135634403e-07
-0.923076923076923 0.102564102564103 3.40193250680798e-07
-0.717948717948718 0.102564102564103 5.69577445430625e-07
-0.512820512820513 0.102564102564103 1.17253469034129e-06
-0.307692307692308 0.102564102564103 1.68718777004973e-06
-0.102564102564103 0.102564102564103 1.83666055719733e-06
0.102564102564103 0.102564102564103 2.21718103887714e-06
0.307692307692308 0.102564102564103 2.2788755655867e-06
0.512820512820513 0.102564102564103 2.07713348854277e-06
0.717948717948718 0.102564102564103 1.60402908355728e-06
0.923076923076923 0.102564102564103 8.87524945536455e-07
1.12820512820513 0.102564102564103 1.30046933222161e-08
1.33333333333333 0.102564102564103 1.01645488692625e-06
1.53846153846154 0.102564102564103 2.02347714250983e-06
1.74358974358974 0.102564102564103 2.91476063662977e-06
1.94871794871795 0.102564102564103 3.55717306610437e-06
2.15384615384615 0.102564102564103 3.83346695875808e-06
2.35897435897436 0.102564102564103 3.6968680832139e-06
2.56410256410256 0.102564102564103 3.22481507986083e-06
2.76923076923077 0.102564102564103 2.62741729795124e-06
2.97435897435897 0.102564102564103 2.18053840317367e-06
3.17948717948718 0.102564102564103 2.10337852002418e-06
3.38461538461538 0.102564102564103 2.45039370305733e-06
3.58974358974359 0.102564102564103 3.08023160022763e-06
3.79487179487179 0.102564102564103 3.6632564690553e-06
4 0.102564102564103 3.51068254000886e-06
-4 0.307692307692308 3.35813673058016e-06
-3.79487179487179 0.307692307692308 7.94992894515012e-07
-3.58974358974359 0.307692307692308 2.76581068603399e-07
-3.38461538461538 0.307692307692308 3.03543658097816e-07
-3.17948717948718 0.307692307692308 2.4242706719857e-07
-2.97435897435897 0.307692307692308 2.55277419980438e-07
-2.76923076923077 0.307692307692308 6.59347733966698e-07
-2.56410256410256 0.307692307692308 1.43227819937586e-06
-2.35897435897436 0.307692307692308 2.19282219837691e-06
-2.15384615384615 0.307692307692308 2.51349777080634e-06
-1.94871794871795 0.307692307692308 2.22198869181955e-06
-1.74358974358974 0.307692307692308 1.47180494824983e-06
-1.53846153846154 0.307692307692308 5.98343408930724e-07
-1.33333333333333 0.307692307692308 8.41983847088557e-08
-1.12820512820513 0.307692307692308 3.21563122351876e-07
-0.923076923076923 0.307692307692308 7.9100347627481e-07
-0.717948717948718 0.307692307692308 6.84759835278825e-07
-0.512820512820513 0.307692307692308 6.59133526981215e-07
-0.307692307692308 0.307692307692308 7.3626644192526e-07
-0.102564102564103 0.307692307692308 9.9773143458215e-07
0.102564102564103 0.307692307692308 1.175562306166e-06
0.307692307692308 0.307692307692308 1.32765757343556e-06
0.512820512820513 0.307692307692308 1.35228152187139e-06
0.717948717948718 0.307692307692308 1.22517372380671e-06
0.923076923076923 0.307692307692308 9.69886653656715e-07
1.12820512820513 0.307692307692308 6.37295592964549e-07
1.33333333333333 0.307692307692308 2.81066055096701e-07
1.53846153846154 0.307692307692308 5.79844185999434e-08
1.74358974358974 0.307692307692308 3.52673144909943e-07
1.94871794871795 0.307692307692308 5.81010501266022e-07
2.15384615384615 0.307692307692308 7.21532610103992e-07
2.35897435897436 0.307692307692308 7.61562283679851e-07
2.56410256410256 0.307692307692308 7.13530398321893e-07
2.76923076923077 0.307692307692308 6.22165797103946e-07
2.97435897435897 0.307692307692308 5.48946657463745e-07
3.17948717948718 0.307692307692308 5.40963074557865e-07
3.38461538461538 0.307692307692308 6.09592765599132e-07
3.58974358974359 0.307692307692308 7.28355554535653e-07
3.79487179487179 0.307692307692308 7.84157572208954e-07
4 0.307692307692308 2.81620198494537e-07
-4 0.512820512820513 2.33282716466388e-06
-3.79487179487179 0.512820512820513 8.06603464020839e-08
-3.58974358974359 0.512820512820513 3.81923836334508e-07
-3.38461538461538 0.512820512820513 1.89412344253626e-07
-3.17948717948718 0.512820512820513 1.99984464543945e-07
-2.97435897435897 0.512820512820513 2.76810128152505e-07
-2.76923076923077 0.512820512820513 9.370787212859e-08
-2.56410256410256 0.512820512820513 3.736868576798e-07
-2.35897435897436 0.512820512820513 8.23822933870844e-07
-2.15384615384615 0.512820512820513 9.20044707308776e-07
-1.94871794871795 0.512820512820513 5.60986834097221e-07
-1.74358974358974 0.512820512820513 7.17187143006726e-08
-1.53846153846154 0.512820512820513 6.5859384590361e-07
-1.33333333333333 0.512820512820513 9.12776223604972e-07
-1.12820512820513 0.512820512820513 2.96950064204715e-07
-0.923076923076923 0.512820512820513 1.51892969779688e-06
-0.717948717948718 0.512820512820513 8.75967474334161e-07
-0.512820512820513 0.512820512820513 6.0157514580883e-07
-0.307692307692308 0.512820512820513 5.33926815426966e-07
-0.102564102564103 0.512820512820513 8.36692947148165e-07
0.102564102564103 0.512820512820513 9.66819383663164e-07
0.307692307692308 0.512820512820513 1.16163980368178e-06
0.512820512820513 0.512820512820513 1.27201636446195e-06
0.717948717948718 0.512820512820513 1.27143057504497e-06
0.923076923076923 0.512820512820513 1.18442593466384e-06
1.12820512820513 0.512820512820513 1.05941032879642e-06
1.33333333333333 0.512820512820513 9.39064883631602e-07
1.53846153846154 0.512820512820513 8.41432266751596e-07
1.74358974358974 0.512820512820513 7.59121260962559e-07
1.94871794871795 0.512820512820513 6.7308923568099e-07
2.15384615384615 0.512820512820513 5.69419143170435e-07
2.35897435897436 0.512820512820513 4.48203224756583e-07
2.56410256410256 0.512820512820513 3.22152303722234e-07
2.76923076923077 0.512820512820513 2.10808670741969e-07
2.97435897435897 0.512820512820513 1.36178876397608e-07
3.17948717948718 0.512820512820513 1.17913972363937e-07
3.38461538461538 0.512820512820513 1.61796489761556e-07
3.58974358974359 0.512820512820513 2.51393877936934e-07
3.79487179487179 0.512820512820513 4.10011742113525e-07
4 0.512820512820513 1.01465774959841e-06
-4 0.717948717948718 2.21490800977886e-06
-3.79487179487179 0.717948717948718 1.17333755489391e-07
-3.58974358974359 0.717948717948718 3.98003297430449e-07
-3.38461538461538 0.717948717948718 2.09811127138693e-07
-3.17948717948718 0.717948717948718 2.18837757359758e-07
-2.97435897435897 0.717948717948718 2.9514552846166e-07
-2.76923076923077 0.717948717948718 1.43166821064966e-07
-2.56410256410256 0.717948717948718 2.44444602004457e-07
-2.35897435897436 0.717948717948718 5.86733577945253e-07
-2.15384615384615 0.717948717948718 5.96993903201337e-07
-1.94871794871795 0.717948717948718 2.22888114853603e-07
-1.74358974358974 0.717948717948718 3.32585155859988e-07
-1.53846153846154 0.717948717948718 7.59249845216914e-07
-1.33333333333333 0.717948717948718 7.73195896863754e-07
-1.12820512820513 0.717948717948718 5.72117448527365e-07
-0.923076923076923 0.717948717948718 1.98691744235369e-06
-0.717948717948718 0.717948717948718 9.93479617239501e-07
-0.512820512820513 0.717948717948718 6.70419664894339e-07
-0.307692307692308 0.717948717948718 6.14624508399331e-07
-0.102564102564103 0.717948717948718 9.47734102529907e-07
0.102564102564103 0.717948717948718 1.09037972673143e-06
0.307692307692308 0.717948717948718 1.28771131824301e-06
0.512820512820513 0.717948717948718 1.39230124540646e-06
0.717948717948718 0.717948717948718 1.3844068569302e-06
0.923076923076923 0.717948717948718 1.2930485919771e-06
1.12820512820513 0.717948717948718 1.16683458140088e-06
1.33333333333333 0.717948717948718 1.04575715997868e-06
1.53846153846154 0.717948717948718 9.45315780320755e-07
1.74358974358974 0.717948717948718 8.57843229118416e-07
1.94871794871795 0.717948717948718 7.65887596232417e-07
2.15384615384615 0.717948717948718 6.5686667238829e-07
2.35897435897436 0.717948717948718 5.30706328660813e-07
2.56410256410256 0.717948717948718 3.9960103204173e-07
2.76923076923077 0.717948717948718 2.83968385472733e-07
2.97435897435897 0.717948717948718 2.07455117084976e-07
3.17948717948718 0.717948717948718 1.90114977538514e-07
3.38461538461538 0.717948717948718 2.38031398591687e-07
3.58974358974359 0.717948717948718 3.36519939025948e-07
3.79487179487179 0.717948717948718 4.94352213387117e-07
4 0.717948717948718 9.94055273428884e-07
-4 0.923076923076923 2.23376877261927e-06
-3.79487179487179 0.923076923076923 1.03371323612045e-07
-3.58974358974359 0.923076923076923 1.99673693024316e-07
-3.38461538461538 0.923076923076923 7.81584993392315e-08
-3.17948717948718 0.923076923076923 9.97271886182816e-08
-2.97435897435897 0.923076923076923 1.42647549772335e-07
-2.76923076923077 0.923076923076923 2.52340845996457e-08
-2.56410256410256 0.923076923076923 3.68321520172188e-07
-2.35897435897436 0.923076923076923 6.23661300602762e-07
-2.15384615384615 0.923076923076923 5.6752297550311e-07
-1.94871794871795 0.923076923076923 2.07896616588599e-07
-1.74358974358974 0.923076923076923 2.31949666806841e-07
-1.53846153846154 0.923076923076923 4.61431401754808e-07
-1.33333333333333 0.923076923076923 1.99951841084456e-07
-1.12820512820513 0.923076923076923 2.08100637899555e-06
-0.923076923076923 0.923076923076923 2.43641630670588e-06
-0.717948717948718 0.923076923076923 1.04151146573805e-06
-0.512820512820513 0.923076923076923 7.17446069220529e-07
-0.307692307692308 0.923076923076923 7.20421922784098e-07
-0.102564102564103 0.923076923076923 1.09420635352464e-06
0.102564102564103 0.923076923076923 1.25407731066396e-06
0.307692307692308 0.923076923076923 1.43143613273722e-06
0.512820512820513 0.923076923076923 1.49344178934641e-06
0.717948717948718 0.923076923076923 1.43296130272752e-06
0.923076923076923 0.923076923076923 1.28537123500472e-06
1.12820512820513 0.923076923076923 1.09858210706193e-06
1.33333333333333 0.923076923076923 9.09669325199758e-07
1.53846153846154 0.923076923076923 7.35949666985647e-07
1.74358974358974 0.923076923076923 5.80201274358316e-07
1.94871794871795 0.923076923076923 4.41360733960394e-07
2.15384615384615 0.923076923076923 3.21022388005687e-07
2.35897435897436 0.923076923076923 2.22848947073473e-07
2.56410256410256 0.923076923076923 1.49273519323145e-07
2.76923076923077 0.923076923076923 1.00119681878397e-07
2.97435897435897 0.923076923076923 7.3253424437425e-08
3.17948717948718 0.923076923076923 6.63835706404825e-08
3.38461538461538 0.923076923076923 7.99742152501892e-08
3.58974358974359 0.923076923076923 1.16945062078599e-07
3.79487179487179 0.923076923076923 1.90205440286917e-07
4 0.923076923076923 4.49946858882555e-07
-4 1.12820512820513 1.7891761142641e-06
-3.79487179487179 1.12820512820513 1.52112899165502e-07
-3.58974358974359 1.12820512820513 1.01635795890509e-07
-3.38461538461538 1.12820512820513 3.38999552873531e-08
-3.17948717948718 1.12820512820513 5.70450526815591e-08
-2.97435897435897 1.12820512820513 7.56062221718423e-08
-2.76923076923077 1.12820512820513 4.68751675253287e-08
-2.56410256410256 1.12820512820513 2.33174462627161e-07
-2.35897435897436 1.12820512820513 2.80613389858075e-07
-2.15384615384615 1.12820512820513 8.44486565121372e-08
-1.94871794871795 1.12820512820513 2.51310782184433e-07
-1.74358974358974 1.12820512820513 4.83905567172371e-07
-1.53846153846154 1.12820512820513 3.70910396840785e-07
-1.33333333333333 1.12820512820513 3.38334270377771e-07
-1.12820512820513 1.12820512820513 3.90308055964184e-06
-0.923076923076923 1.12820512820513 3.0622505311495e-06
-0.717948717948718 1.12820512820513 1.11021034854275e-06
-0.512820512820513 1.12820512820513 7.51604877002876e-07
-0.307692307692308 1.12820512820513 8.01847699127833e-07
-0.102564102564103 1.12820512820513 1.21252329354782e-06
0.102564102564103 1.12820512820513 1.37510993258871e-06
0.307692307692308 1.12820512820513 1.52257899754815e-06
0.512820512820513 1.12820512820513 1.5420515449005e-06
0.717948717948718 1.12820512820513 1.44467031826245e-06
0.923076923076923 1.12820512820513 1.27293410812079e-06
1.12820512820513 1.12820512820513 1.06962159573953e-06
1.33333333333333 1.12820512820513 8.61459894085925e-07
1.53846153846154 1.12820512820513 6.60118295581213e-07
1.74358974358974 1.12820512820513 4.73077601981231e-07
1.94871794871795 1.12820512820513 3.11455154999862e-07
2.15384615384615 1.12820512820513 1.87567395837362e-07
2.35897435897436 1.12820512820513 1.07069617394373e-07
2.56410256410256 1.12820512820513 6.56933625275968e-08
2.76923076923077 1.12820512820513 5.24873386975599e-08
2.97435897435897 1.12820512820513 5.29769488277765e-08
3.17948717948718 1.12820512820513 5.2642316061835e-08
3.38461538461538 1.12820512820513 4.90067164626851e-08
3.58974358974359 1.12820512820513 5.76170640087525e-08
3.79487179487179 1.12820512820513 7.06760046043087e-08
4 1.12820512820513 1.06274433697706e-08
-4 1.33333333333333 5.78984474475241e-07
-3.79487179487179 1.33333333333333 1.45640498994126e-07
-3.58974358974359 1.33333333333333 2.26061551034107e-07
-3.38461538461538 1.33333333333333 1.73257444391339e-07
-3.17948717948718 1.33333333333333 1.76853351518957e-07
-2.97435897435897 1.33333333333333 1.95711775230478e-07
-2.76923076923077 1.33333333333333 2.27409482134178e-07
-2.56410256410256 1.33333333333333 3.78053676142187e-07
-2.35897435897436 1.33333333333333 7.23282728598562e-07
-2.15384615384615 1.33333333333333 1.1702148632331e-06
-1.94871794871795 1.33333333333333 1.47467732314333e-06
-1.74358974358974 1.33333333333333 1.38304489061269e-06
-1.53846153846154 1.33333333333333 7.47703528203303e-07
-1.33333333333333 1.33333333333333 6.014865516768e-07
-1.12820512820513 1.33333333333333 5.69775712544462e-06
-0.923076923076923 1.33333333333333 3.88070063950252e-06
-0.717948717948718 1.33333333333333 1.27673664329642e-06
-0.512820512820513 1.33333333333333 8.54491224444587e-07
-0.307692307692308 1.33333333333333 9.35115076261539e-07
-0.102564102564103 1.33333333333333 1.34405030816076e-06
0.102564102564103 1.33333333333333 1.49299201623876e-06
0.307692307692308 1.33333333333333 1.59504873664673e-06
0.512820512820513 1.33333333333333 1.57721707294556e-06
0.717948717948718 1.33333333333333 1.47752399315415e-06
0.923076923076923 1.33333333333333 1.34544354346566e-06
1.12820512820513 1.33333333333333 1.21026322674744e-06
1.33333333333333 1.33333333333333 1.07528764448084e-06
1.53846153846154 1.33333333333333 9.32978837075993e-07
1.74358974358974 1.33333333333333 7.8387128166213e-07
1.94871794871795 1.33333333333333 6.41460411232586e-07
2.15384615384615 1.33333333333333 5.20638099077431e-07
2.35897435897436 1.33333333333333 4.25626213385044e-07
2.56410256410256 1.33333333333333 3.52970806138941e-07
2.76923076923077 1.33333333333333 3.02750944980446e-07
2.97435897435897 1.33333333333333 2.77801270875955e-07
3.17948717948718 1.33333333333333 2.74569107894251e-07
3.38461538461538 1.33333333333333 2.93866667888665e-07
3.58974358974359 1.33333333333333 3.51261838282824e-07
3.79487179487179 1.33333333333333 3.73429001054859e-07
4 1.33333333333333 8.43328504807062e-08
-4 1.53846153846154 1.41147799881391e-06
-3.79487179487179 1.53846153846154 7.27958303858856e-07
-3.58974358974359 1.53846153846154 5.16678893003331e-07
-3.38461538461538 1.53846153846154 4.57956202959409e-07
-3.17948717948718 1.53846153846154 4.24186314518238e-07
-2.97435897435897 1.53846153846154 4.59299928312618e-07
-2.76923076923077 1.53846153846154 7.42673478049127e-07
-2.56410256410256 1.53846153846154 1.39833311441073e-06
-2.35897435897436 1.53846153846154 2.30362092068503e-06
-2.15384615384615 1.53846153846154 3.08843659047042e-06
-1.94871794871795 1.53846153846154 3.33319757661599e-06
-1.74358974358974 1.53846153846154 2.79836852956628e-06
-1.53846153846154 1.53846153846154 1.49486714717817e-06
-1.33333333333333 1.53846153846154 5.95512564816048e-07
-1.12820512820513 1.53846153846154 7.12932029833802e-06
-0.923076923076923 1.53846153846154 4.67636250056636e-06
-0.717948717948718 1.53846153846154 1.53969328975379e-06
-0.512820512820513 1.53846153846154 1.09894104771691e-06
-0.307692307692308 1.53846153846154 1.22325900853149e-06
-0.102564102564103 1.53846153846154 1.55121834244376e-06
0.102564102564103 1.53846153846154 1.66502913012678e-06
0.307692307692308 1.53846153846154 1.6787377730143e-06
0.512820512820513 1.53846153846154 1.60407569516074e-06
0.717948717948718 1.53846153846154 1.51961815442192e-06
0.923076923076923 1.53846153846154 1.48040389480464e-06
1.12820512820513 1.53846153846154 1.48893233253844e-06
1.33333333333333 1.53846153846154 1.50700799017578e-06
1.53846153846154 1.53846153846154 1.49263904014596e-06
1.74358974358974 1.53846153846154 1.43079401482282e-06
1.94871794871795 1.53846153846154 1.33376703770338e-06
2.15384615384615 1.53846153846154 1.21665855412623e-06
2.35897435897436 1.53846153846154 1.08076172544713e-06
2.56410256410256 1.53846153846154 9.2803444751155e-07
2.76923076923077 1.53846153846154 7.85143189130366e-07
2.97435897435897 1.53846153846154 6.94684706648019e-07
3.17948717948718 1.53846153846154 6.81455482709481e-07
3.38461538461538 1.53846153846154 7.54283552062418e-07
3.58974358974359 1.53846153846154 9.20662109216153e-07
3.79487179487179 1.53846153846154 9.99500686660326e-07
4 1.53846153846154 1.18661458436975e-08
-4 1.74358974358974 4.10557222418895e-06
-3.79487179487179 1.74358974358974 1.48328318472224e-06
-3.58974358974359 1.74358974358974 8.83646060101384e-07
-3.38461538461538 1.74358974358974 8.22237109732171e-07
-3.17948717948718 1.74358974358974 7.39507822533625e-07
-2.97435897435897 1.74358974358974 7.94270729853608e-07
-2.76923076923077 1.74358974358974 1.39836281909389e-06
-2.56410256410256 1.74358974358974 2.68400141689717e-06
-2.35897435897436 1.74358974358974 4.26326302704894e-06
-2.15384615384615 1.74358974358974 5.4224400494185e-06
-1.94871794871795 1.74358974358974 5.55225452858465e-06
-1.74358974358974 1.74358974358974 4.47304844430896e-06
-1.53846153846154 1.74358974358974 2.43213401418529e-06
-1.33333333333333 1.74358974358974 3.46255359495728e-07
-1.12820512820513 1.74358974358974 7.70694594054433e-06
-0.923076923076923 1.74358974358974 5.11175306994183e-06
-0.717948717948718 1.74358974358974 1.86240040633834e-06
-0.512820512820513 1.74358974358974 1.54227093829284e-06
-0.307692307692308 1.74358974358974 1.75566050630849e-06
-0.102564102564103 1.74358974358974 1.88278031321154e-06
0.102564102564103 1.74358974358974 1.92570045709495e-06
0.307692307692308 1.74358974358974 1.7740313713599e-06
0.512820512820513 1.74358974358974 1.59248974074266e-06
0.717948717948718 1.74358974358974 1.51830417638443e-06
0.923076923076923 1.74358974358974 1.60861281672808e-06
1.12820512820513 1.74358974358974 1.82036505025351e-06
1.33333333333333 1.74358974358974 2.05079462634039e-06
1.53846153846154 1.74358974358974 2.20720739352309e-06
1.74358974358974 1.74358974358974 2.25482845528369e-06
1.94871794871795 1.74358974358974 2.20938736172904e-06
2.15384615384615 1.74358974358974 2.0915991731929e-06
2.35897435897436 1.74358974358974 1.90118446452558e-06
2.56410256410256 1.74358974358974 1.64593937945767e-06
2.76923076923077 1.74358974358974 1.38477903899314e-06
2.97435897435897 1.74358974358974 1.21051557933072e-06
3.17948717948718 1.74358974358974 1.18407880833615e-06
3.38461538461538 1.74358974358974 1.32443027700546e-06
3.58974358974359 1.74358974358974 1.62944952863953e-06
3.79487179487179 1.74358974358974 1.77720926641811e-06
4 1.74358974358974 7.82034832447209e-08
-4 1.94871794871795 2.58963235830745e-05
-3.79487179487179 1.94871794871795 2.90245154732638e-05
-3.58974358974359 1.94871794871795 2.30741081033159e-05
-3.38461538461538 1.94871794871795 1.66897327562587e-05
-3.17948717948718 1.94871794871795 1.50755370258437e-05
-2.97435897435897 1.94871794871795 1.84798259597052e-05
-2.76923076923077 1.94871794871795 2.42805572312488e-05
-2.56410256410256 1.94871794871795 2.99968844377219e-05
-2.35897435897436 1.94871794871795 3.48434671828546e-05
-2.15384615384615 1.94871794871795 3.92847877797031e-05
-1.94871794871795 1.94871794871795 4.36919214896747e-05
-1.74358974358974 1.94871794871795 4.74958883396326e-05
-1.53846153846154 1.94871794871795 4.94502472996317e-05
-1.33333333333333 1.94871794871795 4.88726009990614e-05
-1.12820512820513 1.94871794871795 5.19432616632454e-05
-0.923076923076923 1.94871794871795 2.28125059702489e-05
-0.717948717948718 1.94871794871795 1.89176618541342e-05
-0.512820512820513 1.94871794871795 1.2430000521535e-05
-0.307692307692308 1.94871794871795 8.30853302180579e-06
-0.102564102564103 1.94871794871795 7.40463579118611e-06
0.102564102564103 1.94871794871795 9.65446426826055e-06
0.307692307692308 1.94871794871795 1.37083900799695e-05
0.512820512820513 1.94871794871795 1.83878014372585e-05
0.717948717948718 1.94871794871795 2.29020274724601e-05
0.923076923076923 1.94871794871795 2.71394111170942e-05
1.12820512820513 1.94871794871795 3.15013576603906e-05
1.33333333333333 1.94871794871795 3.63980562556598e-05
1.53846153846154 1.94871794871795 4.16836470165105e-05
1.74358974358974 1.94871794871795 4.63863390272046e-05
1.94871794871795 1.94871794871795 4.89739452771421e-05
2.15384615384615 1.94871794871795 4.80858446261223e-05
2.35897435897436 1.94871794871795 4.33467161427004e-05
2.56410256410256 1.94871794871795 3.58011145769055e-05
2.76923076923077 1.94871794871795 2.77427897650284e-05
2.97435897435897 1.94871794871795 2.20144835605396e-05
3.17948717948718 1.94871794871795 2.09447979253596e-05
3.38461538461538 1.94871794871795 2.51506167590065e-05
3.58974358974359 1.94871794871795 3.30139984847655e-05
3.79487179487179 1.94871794871795 4.27145381891592e-05
4 1.94871794871795 5.91059427939022e-05
-4 2.15384615384615 9.11631557842796e-06
-3.79487179487179 2.15384615384615 1.20269674153128e-06
-3.58974358974359 2.15384615384615 5.33203736718946e-08
-3.38461538461538 2.15384615384615 4.5609093723975e-07
-3.17948717948718 2.15384615384615 3.69139161016108e-07
-2.97435897435897 2.15384615384615 2.21053241711289e-07
-2.76923076923077 2.15384615384615 1.14324070210614e-06
-2.56410256410256 2.15384615384615 3.39775191848801e-06
-2.35897435897436 2.15384615384615 5.99346825591596e-06
-2.15384615384615 2.15384615384615 7.44912706385215e-06
-1.94871794871795 2.15384615384615 6.85447354631386e-06
-1.74358974358974 2.15384615384615 4.39537850716043e-06
-1.53846153846154 2.15384615384615 1.09278062043749e-06
-1.33333333333333 2.15384615384615 2.01887800410638e-06
-1.12820512820513 2.15384615384615 6.8729681459434e-06
-0.923076923076923 2.15384615384615 1.91626520429367e-06
-0.717948717948718 2.15384615384615 1.21515209428047e-06
-0.512820512820513 2.15384615384615 2.22889799061932e-06
-0.307692307692308 2.15384615384615 3.03674426627154e-06
-0.102564102564103 2.15384615384615 2.35546224947036e-06
0.102564102564103 2.15384615384615 1.92902162909903e-06
0.307692307692308 2.15384615384615 8.87575928532058e-07
0.512820512820513 2.15384615384615 1.19132881337691e-09
0.717948717948718 2.15384615384615 3.79148103357707e-07
0.923076923076923 2.15384615384615 2.09721002564223e-07
1.12820512820513 2.15384615384615 2.80716468958886e-07
1.33333333333333 2.15384615384615 7.57195802503219e-07
1.53846153846154 2.15384615384615 9.85195520719628e-07
1.74358974358974 2.15384615384615 9.47624335223551e-07
1.94871794871795 2.15384615384615 7.9634713445742e-07
2.15384615384615 2.15384615384615 6.90043574724797e-07
2.35897435897436 2.15384615384615 6.7163942185644e-07
2.56410256410256 2.15384615384615 6.93669703011324e-07
2.76923076923077 2.15384615384615 7.22642973460808e-07
2.97435897435897 2.15384615384615 7.59229086710889e-07
3.17948717948718 2.15384615384615 7.7634238548896e-07
3.38461538461538 2.15384615384615 7.70178519626796e-07
3.58974358974359 2.15384615384615 8.38179099904579e-07
3.79487179487179 2.15384615384615 4.59658616058789e-07
4 2.15384615384615 4.12802536597923e-06
-4 2.35897435897436 1.26545440635173e-05
-3.79487179487179 2.35897435897436 1.50684564470538e-06
-3.58974358974359 2.35897435897436 7.51982116575789e-08
-3.38461538461538 2.35897435897436 5.05506034809144e-07
-3.17948717948718 2.35897435897436 3.89646665155396e-07
-2.97435897435897 2.35897435897436 1.7643256811084e-07
-2.76923076923077 2.35897435897436 1.3684581330331e-06
-2.56410256410256 2.35897435897436 4.23303691632348e-06
-2.35897435897436 2.35897435897436 7.3959392299372e-06
-2.15384615384615 2.35897435897436 8.96408669004423e-06
-1.94871794871795 2.35897435897436 7.93135663301747e-06
-1.74358974358974 2.35897435897436 4.77270273790964e-06
-1.53846153846154 2.35897435897436 1.0079362611215e-06
-1.33333333333333 2.35897435897436 1.76480701985504e-06
-1.12820512820513 2.35897435897436 2.94290549018861e-06
-0.923076923076923 2.35897435897436 8.71100896526755e-07
-0.717948717948718 2.35897435897436 1.03208133106492e-06
-0.512820512820513 2.35897435897436 3.01995602525196e-06
-0.307692307692308 2.35897435897436 4.16940161152013e-06
-0.102564102564103 2.35897435897436 2.82162609210879e-06
0.102564102564103 2.35897435897436 2.07133066276732e-06
0.307692307692308 2.35897435897436 4.49938021951368e-07
0.512820512820513 2.35897435897436 8.53969668535015e-07
0.717948717948718 2.35897435897436 1.35930670253082e-06
0.923076923076923 2.35897435897436 1.04105379983288e-06
1.12820512820513 2.35897435897436 2.55884157418507e-07
1.33333333333333 2.35897435897436 5.03204151014458e-07
1.53846153846154 2.35897435897436 8.97429954349604e-07
1.74358974358974 2.35897435897436 9.0159475707452e-07
1.94871794871795 2.35897435897436 7.32322927632367e-07
2.15384615384615 2.35897435897436 6.18999425494593e-07
2.35897435897436 2.35897435897436 6.28714004413666e-07
2.56410256410256 2.35897435897436 6.96026031477004e-07
2.76923076923077 2.35897435897436 7.67088590869491e-07
2.97435897435897 2.35897435897436 8.34857760256824e-07
3.17948717948718 2.35897435897436 8.59826981169931e-07
3.38461538461538 2.35897435897436 8.35125269382786e-07
3.58974358974359 2.35897435897436 8.91330824703829e-07
3.79487179487179 2.35897435897436 3.51843292722975e-07
4 2.35897435897436 5.75717813822152e-06
-4 2.56410256410256 1.61977717898498e-05
-3.79487179487179 2.56410256410256 1.74220782311885e-06
-3.58974358974359 2.56410256410256 2.6392776053541e-07
-3.38461538461538 2.56410256410256 5.1190744176921e-07
-3.17948717948718 2.56410256410256 3.70727270437854e-07
-2.97435897435897 2.56410256410256 8.43811398532068e-08
-2.76923076923077 2.56410256410256 1.52450897195067e-06
-2.56410256410256 2.56410256410256 4.95256338939321e-06
-2.35897435897436 2.56410256410256 8.60814327530157e-06
-2.15384615384615 2.56410256410256 1.02072506020789e-05
-1.94871794871795 2.56410256410256 8.68938063103286e-06
-1.74358974358974 2.56410256410256 4.86166802460275e-06
-1.53846153846154 2.56410256410256 7.7318177282848e-07
-1.33333333333333 2.56410256410256 1.36837264785861e-06
-1.12820512820513 2.56410256410256 2.24353375255504e-06
-0.923076923076923 2.56410256410256 4.35339405857604e-06
-0.717948717948718 2.56410256410256 7.4885479239839e-07
-0.512820512820513 2.56410256410256 3.86377326333509e-06
-0.307692307692308 2.56410256410256 5.38579500375391e-06
-0.102564102564103 2.56410256410256 3.28498638624275e-06
0.102564102564103 2.56410256410256 2.16571339395344e-06
0.307692307692308 2.56410256410256 9.9876805936816e-08
0.512820512820513 2.56410256410256 1.86482158315293e-06
0.717948717948718 2.56410256410256 2.50941354473788e-06
0.923076923076923 2.56410256410256 2.03183562508258e-06
1.12820512820513 2.56410256410256 9.29309802888412e-07
1.33333333333333 2.56410256410256 1.33026667459291e-07
1.53846153846154 2.56410256410256 7.03134313440046e-07
1.74358974358974 2.56410256410256 7.4746161748962e-07
1.94871794871795 2.56410256410256 5.54546312869775e-07
2.15384615384615 2.56410256410256 4.33378958941688e-07
2.35897435897436 2.56410256410256 4.797383961197e-07
2.56410256410256 2.56410256410256 6.08155296788482e-07
2.76923076923077 2.56410256410256 7.38334707595101e-07
2.97435897435897 2.56410256410256 8.49135036951054e-07
3.17948717948718 2.56410256410256 8.83918885197232e-07
3.38461538461538 2.56410256410256 8.31396870903944e-07
3.58974358974359 2.56410256410256 8.59255660845548e-07
3.79487179487179 2.56410256410256 1.37384042808719e-07
4 2.56410256410256 7.54871809860447e-06
-4 2.76923076923077 1.95177203803354e-05
-3.79487179487179 2.76923076923077 2.04371463663477e-06
-3.58974358974359 2.76923076923077 3.64760773141626e-07
-3.38461538461538 2.76923076923077 5.69916109860458e-07
-3.17948717948718 2.76923076923077 4.01248811288113e-07
-2.97435897435897 2.76923076923077 5.89559188135524e-08
-2.76923076923077 2.76923076923077 1.7351561507617e-06
-2.56410256410256 2.76923076923077 5.67095238301896e-06
-2.35897435897436 2.76923076923077 9.75486474974474e-06
-2.15384615384615 2.76923076923077 1.13634935301477e-05
-1.94871794871795 2.76923076923077 9.40697777340738e-06
-1.74358974358974 2.76923076923077 5.00554915583429e-06
-1.53846153846154 2.76923076923077 6.88752043176422e-07
-1.33333333333333 2.76923076923077 7.76298255011909e-07
-1.12820512820513 2.76923076923077 7.5682426359247e-06
-0.923076923076923 2.76923076923077 7.64089748983565e-06
-0.717948717948718 2.76923076923077 5.3248081255397e-07
-0.512820512820513 2.76923076923077 4.69036937156275e-06
-0.307692307692308 2.76923076923077 6.54384022946708e-06
-0.102564102564103 2.76923076923077 3.73289903343732e-06
0.102564102564103 2.76923076923077 2.27735019886488e-06
0.307692307692308 2.76923076923077 5.73193865038846e-07
0.512820512820513 2.76923076923077 2.750594330303e-06
0.717948717948718 2.76923076923077 3.51080274074711e-06
0.923076923076923 2.76923076923077 2.87439185275851e-06
1.12820512820513 2.76923076923077 1.46682313828528e-06
1.33333333333333 2.76923076923077 1.10241303641345e-07
1.53846153846154 2.76923076923077 6.38615759829264e-07
1.74358974358974 2.76923076923077 7.35241150628951e-07
1.94871794871795 2.76923076923077 5.29419988293256e-07
2.15384615384615 2.76923076923077 3.99326617994689e-07
2.35897435897436 2.76923076923077 4.66193851966779e-07
2.56410256410256 2.76923076923077 6.2912639853252e-07
2.76923076923077 2.76923076923077 7.89928242816984e-07
2.97435897435897 2.76923076923077 9.2293661335674e-07
3.17948717948718 2.76923076923077 9.63309251034161e-07
3.38461538461538 2.76923076923077 8.9761368515795e-07
3.58974358974359 2.76923076923077 9.21806099896116e-07
3.79487179487179 2.76923076923077 6.3447868736688e-08
4 2.76923076923077 8.9871589308288e-06
-4 2.97435897435897 2.20839531797079e-05
-3.79487179487179 2.97435897435897 2.31770101644102e-06
-3.58974358974359 2.97435897435897 4.0157692415832e-07
-3.38461538461538 2.97435897435897 6.4344993888632e-07
-3.17948717948718 2.97435897435897 4.52108702031495e-07
-2.97435897435897 2.97435897435897 7.27811837464287e-08
-2.76923076923077 2.97435897435897 1.93134265091821e-06
-2.56410256410256 2.97435897435897 6.25085970651362e-06
-2.35897435897436 2.97435897435897 1.06615067014815e-05
-2.15384615384615 2.97435897435897 1.22912237945361e-05
-1.94871794871795 2.97435897435897 1.00257618012023e-05
-1.74358974358974 2.97435897435897 5.2068917091308e-06
-1.53846153846154 2.97435897435897 7.04643580151654e-07
-1.33333333333333 2.97435897435897 3.22258122187336e-07
-1.12820512820513 2.97435897435897 1.1240442656435e-05
-0.923076923076923 2.97435897435897 9.8407446986748e-06
-0.717948717948718 2.97435897435897 4.24456857439637e-07
-0.512820512820513 2.97435897435897 5.29576438856871e-06
-0.307692307692308 2.97435897435897 7.37680155249443e-06
-0.102564102564103 2.97435897435897 4.0730184927007e-06
0.102564102564103 2.97435897435897 2.38852626588404e-06
0.307692307692308 2.97435897435897 8.63549630691907e-07
0.512820512820513 2.97435897435897 3.32329515173591e-06
0.717948717948718 2.97435897435897 4.16080710885502e-06
0.923076923076923 2.97435897435897 3.41193113762017e-06
1.12820512820513 2.97435897435897 1.79036747849359e-06
1.33333333333333 2.97435897435897 2.26498018118804e-07
1.53846153846154 2.97435897435897 6.5038111740634e-07
1.74358974358974 2.97435897435897 7.87304774263475e-07
1.94871794871795 2.97435897435897 5.74926425134237e-07
2.15384615384615 2.97435897435897 4.37713218115476e-07
2.35897435897436 2.97435897435897 5.13719546901825e-07
2.56410256410256 2.97435897435897 6.92141156388715e-07
2.76923076923077 2.97435897435897 8.64880255413425e-07
2.97435897435897 2.97435897435897 1.00654904899855e-06
3.17948717948718 2.97435897435897 1.04942499623562e-06
3.38461538461538 2.97435897435897 9.79349014773589e-07
3.58974358974359 2.97435897435897 1.00999143493041e-06
3.79487179487179 2.97435897435897 6.71602444768382e-08
4 2.97435897435897 9.91584868748063e-06
-4 3.17948717948718 2.33830444029692e-05
-3.79487179487179 3.17948717948718 2.43862222015778e-06
-3.58974358974359 3.17948717948718 4.30604135903678e-07
-3.38461538461538 3.17948717948718 6.7340294229723e-07
-3.17948717948718 3.17948717948718 4.72271687534942e-07
-2.97435897435897 3.17948717948718 7.21707049677889e-08
-2.76923076923077 3.17948717948718 2.01606982952462e-06
-2.56410256410256 3.17948717948718 6.52874249196245e-06
-2.35897435897436 3.17948717948718 1.11251932115586e-05
-2.15384615384615 3.17948717948718 1.28088086563949e-05
-1.94871794871795 3.17948717948718 1.04293190739124e-05
-1.74358974358974 3.17948717948718 5.39891930717573e-06
-1.53846153846154 3.17948717948718 7.13831879162186e-07
-1.33333333333333 3.17948717948718 3.39169444085741e-07
-1.12820512820513 3.17948717948718 1.17432668598205e-05
-0.923076923076923 3.17948717948718 1.02684526772645e-05
-0.717948717948718 3.17948717948718 4.25719745678066e-07
-0.512820512820513 3.17948717948718 5.48764498797816e-06
-0.307692307692308 3.17948717948718 7.64384813844998e-06
-0.102564102564103 3.17948717948718 4.20986429117143e-06
0.102564102564103 3.17948717948718 2.45933261489029e-06
0.307692307692308 3.17948717948718 9.14111274452623e-07
0.512820512820513 3.17948717948718 3.46347758428678e-06
0.717948717948718 3.17948717948718 4.33056066362347e-06
0.923076923076923 3.17948717948718 3.55444735777866e-06
1.12820512820513 3.17948717948718 1.87542863905321e-06
1.33333333333333 3.17948717948718 2.56926670605395e-07
1.53846153846154 3.17948717948718 6.50206258612229e-07
1.74358974358974 3.17948717948718 7.91857177162569e-07
1.94871794871795 3.17948717948718 5.7272414188958e-07
2.15384615384615 3.17948717948718 4.3208826383534e-07
2.35897435897436 3.17948717948718 5.12609558356303e-07
2.56410256410256 3.17948717948718 6.99317022068158e-07
2.76923076923077 3.17948717948718 8.7988090902158e-07
2.97435897435897 3.17948717948718 1.0274384827369e-06
3.17948717948718 3.17948717948718 1.07152867068194e-06
3.38461538461538 3.17948717948718 9.97534957303259e-07
3.58974358974359 3.17948717948718 1.02677514979277e-06
3.79487179487179 3.17948717948718 4.96408723016373e-08
4 3.17948717948718 1.02683844502849e-05
-4 3.38461538461538 2.32029443107962e-05
-3.79487179487179 3.38461538461538 2.40926429873056e-06
-3.58974358974359 3.38461538461538 4.27154893012371e-07
-3.38461538461538 3.38461538461538 6.69211500214928e-07
-3.17948717948718 3.38461538461538 4.71636740995152e-07
-2.97435897435897 3.38461538461538 7.30434035478567e-08
-2.76923076923077 3.38461538461538 1.99726045346793e-06
-2.56410256410256 3.38461538461538 6.49251905837644e-06
-2.35897435897436 3.38461538461538 1.11217188667467e-05
-2.15384615384615 3.38461538461538 1.29036520397641e-05
-1.94871794871795 3.38461538461538 1.06365193268676e-05
-1.74358974358974 3.38461538461538 5.62975890239237e-06
-1.53846153846154 3.38461538461538 7.63212396170942e-07
-1.33333333333333 3.38461538461538 8.43749582646325e-07
-1.12820512820513 3.38461538461538 8.71561563497991e-06
-0.923076923076923 3.38461538461538 8.68094147210563e-06
-0.717948717948718 3.38461538461538 5.6931140735017e-07
-0.512820512820513 3.38461538461538 5.23127474338914e-06
-0.307692307692308 3.38461538461538 7.29025947077133e-06
-0.102564102564103 3.38461538461538 4.12999742160913e-06
0.102564102564103 3.38461538461538 2.49795222639904e-06
0.307692307692308 3.38461538461538 6.81555781811838e-07
0.512820512820513 3.38461538461538 3.10275929016335e-06
0.717948717948718 3.38461538461538 3.94332109610041e-06
0.923076923076923 3.38461538461538 3.23186639938911e-06
1.12820512820513 3.38461538461538 1.66622661046389e-06
1.33333333333333 3.38461538461538 1.58936948935207e-07
1.53846153846154 3.38461538461538 6.74115474996739e-07
1.74358974358974 3.38461538461538 7.84987606916587e-07
1.94871794871795 3.38461538461538 5.61342054172798e-07
2.15384615384615 3.38461538461538 4.21075573964202e-07
2.35897435897436 3.38461538461538 4.97392170561994e-07
2.56410256410256 3.38461538461538 6.78264837183917e-07
2.76923076923077 3.38461538461538 8.5536416438714e-07
2.97435897435897 3.38461538461538 1.00093601318463e-06
3.17948717948718 3.38461538461538 1.0440084676766e-06
3.38461538461538 3.38461538461538 9.70311174075533e-07
3.58974358974359 3.38461538461538 9.9617025961507e-07
3.79487179487179 3.38461538461538 4.79536783615231e-08
4 3.38461538461538 9.93419170347565e-06
-4 3.58974358974359 2.16550540594884e-05
-3.79487179487179 3.58974358974359 2.33197313725952e-06
-3.58974358974359 3.58974358974359 3.10951886905997e-07
-3.38461538461538 3.58974358974359 6.95301955788707e-07
-3.17948717948718 3.58974358974359 5.0988349031833e-07
-2.97435897435897 3.58974358974359 1.43481015957292e-07
-2.76923076923077 3.58974358974359 1.95977994721375e-06
-2.56410256410256 3.58974358974359 6.2390961701464e-06
-2.35897435897436 3.58974358974359 1.07427703834873e-05
-2.15384615384615 3.58974358974359 1.26452386770559e-05
-1.94871794871795 3.58974358974359 1.0694677953893e-05
-1.74358974358974 3.58974358974359 5.95137737069429e-06
-1.53846153846154 3.58974358974359 9.64011509729801e-07
-1.33333333333333 3.58974358974359 1.56716133448143e-06
-1.12820512820513 3.58974358974359 3.14791588329477e-06
-0.923076923076923 3.58974358974359 5.44366094490378e-06
-0.717948717948718 3.58974358974359 8.84070866513653e-07
-0.512820512820513 3.58974358974359 4.65544984784572e-06
-0.307692307692308 3.58974358974359 6.46621452227158e-06
-0.102564102564103 3.58974358974359 3.90231402547236e-06
0.102564102564103 3.58974358974359 2.54728349191602e-06
0.307692307692308 3.58974358974359 1.71171129714764e-07
0.512820512820513 3.58974358974359 2.27818664289003e-06
0.717948717948718 3.58974358974359 3.04266203521308e-06
0.923076923076923 3.58974358974359 2.47128134511776e-06
1.12820512820513 3.58974358974359 1.16010100370545e-06
1.33333333333333 3.58974358974359 1.01238572192131e-07
1.53846153846154 3.58974358974359 7.79692582941749e-07
1.74358974358974 3.58974358974359 8.38350795451248e-07
1.94871794871795 3.58974358974359 6.19297004345043e-07
2.15384615384615 3.58974358974359 4.86292453416581e-07
2.35897435897436 3.58974358974359 5.50131819210264e-07
2.56410256410256 3.58974358974359 7.08234570101496e-07
2.76923076923077 3.58974358974359 8.65367867142197e-07
2.97435897435897 3.58974358974359 9.96810757492028e-07
3.17948717948718 3.58974358974359 1.036164669177e-06
3.38461538461538 3.58974358974359 9.70353742246743e-07
3.58974358974359 3.58974358974359 9.9622598526139e-07
3.79487179487179 3.58974358974359 1.36543600870453e-07
4 3.58974358974359 8.90823695298693e-06
-4 3.79487179487179 1.88939882965755e-05
-3.79487179487179 3.79487179487179 2.17390797940809e-06
-3.58974358974359 3.79487179487179 1.29005986337916e-07
-3.38461538461538 3.79487179487179 7.26365970704634e-07
-3.17948717948718 3.79487179487179 5.63078638160519e-07
-2.97435897435897 3.79487179487179 2.49853437717107e-07
-2.76923076923077 3.79487179487179 1.86602174112593e-06
-2.56410256410256 3.79487179487179 5.72122645103867e-06
-2.35897435897436 3.79487179487179 9.8994072859071e-06
-2.15384615384615 3.79487179487179 1.18662122650104e-05
-1.94871794871795 3.79487179487179 1.03577907990537e-05
-1.74358974358974 3.79487179487179 6.1036939364989e-06
-1.53846153846154 3.79487179487179 1.17497039098247e-06
-1.33333333333333 3.79487179487179 2.3049679467313e-06
-1.12820512820513 3.79487179487179 3.2487997345676e-06
-0.923076923076923 3.79487179487179 1.52262068819908e-06
-0.717948717948718 3.79487179487179 1.26070142880685e-06
-0.512820512820513 3.79487179487179 3.89493352104253e-06
-0.307692307692308 3.79487179487179 5.36766461145533e-06
-0.102564102564103 3.79487179487179 3.57381052351613e-06
0.102564102564103 3.79487179487179 2.57802624581416e-06
0.307692307692308 3.79487179487179 4.68526971886263e-07
0.512820512820513 3.79487179487179 1.22243520639387e-06
0.717948717948718 3.79487179487179 1.8898455527161e-06
0.923076923076923 3.79487179487179 1.51284333327339e-06
1.12820512820513 3.79487179487179 5.50283737688062e-07
1.33333333333333 3.79487179487179 3.7495170701618e-07
1.53846153846154 3.79487179487179 8.42364201059098e-07
1.74358974358974 3.79487179487179 8.30245582061906e-07
1.94871794871795 3.79487179487179 6.19823088854332e-07
2.15384615384615 3.79487179487179 5.0330248591024e-07
2.35897435897436 3.79487179487179 5.62442850071676e-07
2.56410256410256 3.79487179487179 7.06110404813387e-07
2.76923076923077 3.79487179487179 8.52307248777606e-07
2.97435897435897 3.79487179487179 9.75269311087601e-07
3.17948717948718 3.79487179487179 1.0117023445666e-06
3.38461538461538 3.79487179487179 9.48339228923345e-07
3.58974358974359 3.79487179487179 9.54723576640504e-07
3.79487179487179 3.79487179487179 1.99286394497733e-07
4 3.79487179487179 7.50910412605776e-06
-4 4 1.48845900760364e-05
-3.79487179487179 4 1.60838316776157e-06
-3.58974358974359 4 1.91047147657386e-07
-3.38461538461538 4 5.16089809776688e-07
-3.17948717948718 4 3.93657024533312e-07
-2.97435897435897 4 1.27942288097316e-07
-2.76923076923077 4 1.43217970016707e-06
-2.56410256410256 4 4.64441158087858e-06
-2.35897435897436 4 8.26485891614048e-06
-2.15384615384615 4 1.01713564477635e-05
-1.94871794871795 4 9.15911350118925e-06
-1.74358974358974 4 5.61657658870729e-06
-1.53846153846154 4 1.0706185882281e-06
-1.33333333333333 4 2.98202611093146e-06
-1.12820512820513 4 8.71794883772203e-06
-0.923076923076923 4 1.91700892337998e-06
-0.717948717948718 4 1.50893447425915e-06
-0.512820512820513 4 3.04827190733548e-06
-0.307692307692308 4 4.17073972336368e-06
-0.102564102564103 4 3.16899683072691e-06
0.102564102564103 4 2.53190552723659e-06
0.307692307692308 4 1.05903520797312e-06
0.512820512820513 4 1.84146342396829e-07
0.717948717948718 4 7.29995554005214e-07
0.923076923076923 4 5.34328570944709e-07
1.12820512820513 4 8.31307049864449e-08
1.33333333333333 4 6.69855103829775e-07
1.53846153846154 4 9.18556815499016e-07
1.74358974358974 4 8.19448565891889e-07
1.94871794871795 4 5.8928992130447e-07
2.15384615384615 4 4.49749097963803e-07
2.35897435897436 4 4.60321297079958e-07
2.56410256410256 4 5.49549064476906e-07
2.76923076923077 4 6.53578879461492e-07
2.97435897435897 4 7.47966145020484e-07
3.17948717948718 4 7.76375776112559e-07
3.38461538461538 4 7.29114892905613e-07
3.58974358974359 4 7.48679164885857e-07
3.79487179487179 4 1.73481515375329e-07
4 4 5.92605196159113e-06

